SquareSort: a cache-oblivious sorting algorithm

In this paper we consider sorting in the cache-oblivious model of Frigo, Leiserson, Prokop, and Ramachandran (1999). We introduce a new simple sorting algorithm in that model which has asymptotically optimal IO complexity $O(\frac{n}{B} \log_{M/B} n)$, where $n$ is the instance size, $M$ size of the cache and $B$ size of a memory block. This is the same as the complexity of the best known cache-oblivious sorting algorithm FunnelSort.

==> cutoff-tables-cutoff=100.csv <==
type size times time div norm 
cutoff=100 1000 249999 56.321815 5.651519 2.2606166e-8 
cutoff=100 1020 245098 56.727505 5.6759553 2.2703826e-8 
cutoff=100 1040 240384 56.933483 5.680642 2.2722627e-8 
cutoff=100 1060 235849 57.08464 5.6801496 2.2720602e-8 
cutoff=100 1081 231267 57.80463 5.7356386 2.2942586e-8 
cutoff=100 1102 226860 57.887653 5.7281 2.2912426e-8 
cutoff=100 1124 222419 57.592667 5.682874 2.273159e-8 
cutoff=100 1146 218150 58.01438 5.708733 2.2834941e-8 
cutoff=100 1168 214041 57.81077 5.6733823 2.269354e-8 
cutoff=100 1191 209907 58.550976 5.7302036 2.2920885e-8 
cutoff=100 1214 205930 58.85476 5.74442 2.2977769e-8 
cutoff=100 1238 201938 58.060463 5.651316 2.2605331e-8 
cutoff=100 1262 198098 57.975716 5.6278925 2.25116e-8 
cutoff=100 1287 194250 59.08147 5.719519 2.28781e-8 
cutoff=100 1312 190548 59.804398 5.7739897 2.3096055e-8 
cutoff=100 1338 186846 59.314217 5.7110534 2.2844219e-8 
cutoff=100 1364 183284 60.92052 5.8500767 2.3400364e-8 
cutoff=100 1391 179726 60.028114 5.7487693 2.2995183e-8 
cutoff=100 1418 176304 59.993088 5.730195 2.2920863e-8 
cutoff=100 1446 172890 60.07196 5.72231 2.2889337e-8 
cutoff=100 1474 169606 60.7304 5.7698236 2.3079364e-8 
cutoff=100 1503 166333 61.558033 5.832878 2.3331655e-8 
cutoff=100 1533 163078 62.140106 5.872167 2.3488802e-8 
cutoff=100 1563 159948 61.304855 5.777971 2.3112001e-8 
cutoff=100 1594 156838 63.254856 5.945879 2.3783537e-8 
cutoff=100 1625 153846 62.199722 5.831466 2.3325889e-8 
cutoff=100 1657 150875 62.190826 5.8152933 2.3261183e-8 
cutoff=100 1690 147928 62.127598 5.7939672 2.3176025e-8 
cutoff=100 1723 145095 62.94114 5.8546047 2.3418542e-8 
cutoff=100 1757 142287 64.01572 5.9389853 2.3756106e-8 
cutoff=100 1792 139508 63.2015 5.848008 2.339219e-8 
cutoff=100 1827 136836 65.010735 5.999923 2.3999753e-8 
cutoff=100 1863 134192 63.747673 5.868108 2.347246e-8 
cutoff=100 1900 131578 63.48509 5.8287134 2.3315023e-8 
cutoff=100 1938 128998 64.119736 5.871581 2.34865e-8 
cutoff=100 1976 126518 64.35451 5.8780007 2.3512044e-8 
cutoff=100 2015 124069 65.88544 6.002373 2.4009585e-8 
cutoff=100 2055 121654 64.318665 5.844536 2.3378238e-8 
cutoff=100 2096 119274 64.95865 5.8874426 2.3549932e-8 
cutoff=100 2137 116986 63.83331 5.7708316 2.308341e-8 
cutoff=100 2179 114731 65.3659 5.8944216 2.3577794e-8 
cutoff=100 2222 112511 65.10723 5.856208 2.3424885e-8 
cutoff=100 2266 110326 65.21407 5.85093 2.340384e-8 
cutoff=100 2311 108178 65.63951 5.8741493 2.3496655e-8 
cutoff=100 2357 106067 67.19009 5.9976497 2.3990607e-8 
cutoff=100 2404 103993 65.167305 5.802335 2.3209417e-8 
cutoff=100 2452 101957 67.3073 5.9776936 2.3910912e-8 
cutoff=100 2501 99960 66.59033 5.899063 2.3596257e-8 
cutoff=100 2551 98000 68.01966 6.010478 2.4042105e-8 
cutoff=100 2602 96079 67.03811 5.908833 2.3635565e-8 
cutoff=100 2654 94197 68.20597 5.996681 2.3986837e-8 
cutoff=100 2707 92353 67.9486 5.959108 2.3836472e-8 
cutoff=100 2761 90546 68.88056 6.025782 2.4103368e-8 
cutoff=100 2816 88778 68.0382 5.93731 2.374935e-8 
cutoff=100 2872 87047 69.07333 6.012735 2.4051037e-8 
cutoff=100 2929 85353 68.12753 5.9158034 2.3663315e-8 
cutoff=100 2987 83696 68.49105 5.932796 2.373119e-8 
cutoff=100 3046 82074 68.47657 5.917078 2.3668557e-8 
cutoff=100 3106 80489 69.18445 5.963743 2.3855085e-8 
cutoff=100 3168 78914 68.73466 5.910444 2.3641817e-8 
cutoff=100 3231 77375 69.73634 5.981965 2.392799e-8 
cutoff=100 3295 75872 69.26702 5.927319 2.3709443e-8 
cutoff=100 3360 74404 70.109955 5.9850163 2.3940311e-8 
cutoff=100 3427 72950 69.06996 5.8819337 2.3527768e-8 
cutoff=100 3495 71530 69.49687 5.9040365 2.36164e-8 
cutoff=100 3564 70145 69.81753 5.9170995 2.3668703e-8 
cutoff=100 3635 68775 69.33151 5.861772 2.3447358e-8 
cutoff=100 3707 67439 70.1251 5.914717 2.3659211e-8 
cutoff=100 3781 66120 70.194984 5.9064054 2.362565e-8 
cutoff=100 3856 64834 70.228165 5.895141 2.3580572e-8 
cutoff=100 3933 63564 70.68962 5.9197025 2.3679073e-8 
cutoff=100 4011 62328 70.47551 5.887803 2.3551438e-8 
cutoff=100 4091 61109 71.12228 5.9277267 2.3711202e-8 
cutoff=100 4172 59923 71.70197 5.9619865 2.3848067e-8 
cutoff=100 4255 58754 71.008026 5.890366 2.3561627e-8 
cutoff=100 4340 57603 71.75198 5.9380236 2.3752378e-8 
cutoff=100 4426 56484 71.54126 5.9067464 2.3627159e-8 
cutoff=100 4514 55383 70.64488 5.8190913 2.3276472e-8 
cutoff=100 4604 54300 72.43345 5.9524527 2.3810077e-8 
cutoff=100 4696 53236 71.82784 5.8888717 2.355584e-8 
cutoff=100 4789 52202 71.84623 5.8767476 2.3507425e-8 
cutoff=100 4884 51187 73.04914 5.961323 2.3845548e-8 
cutoff=100 4981 50190 73.34569 5.9716964 2.388713e-8 
cutoff=100 5080 49212 72.61906 5.8988986 2.359588e-8 
cutoff=100 5181 48253 72.82196 5.9017644 2.360717e-8 
cutoff=100 5284 47312 73.57799 5.9493427 2.3797694e-8 
cutoff=100 5389 46390 73.27851 5.911559 2.3646642e-8 
cutoff=100 5496 45487 73.74903 5.9359336 2.3744063e-8 
cutoff=100 5605 44603 74.63526 5.9935975 2.3974406e-8 
cutoff=100 5717 43729 74.87126 5.9987984 2.3995321e-8 
cutoff=100 5831 42874 74.66421 5.9685874 2.3874513e-8 
cutoff=100 5947 42038 73.92335 5.8959694 2.3583878e-8 
cutoff=100 6065 41220 74.47085 5.926239 2.3705022e-8 
cutoff=100 6186 40413 75.043594 5.958304 2.383371e-8 
cutoff=100 6309 39625 75.17976 5.955684 2.3823295e-8 
cutoff=100 6435 38850 76.04068 6.0103016 2.4041231e-8 
cutoff=100 6563 38092 75.81061 5.9786887 2.3914968e-8 
cutoff=100 6694 37346 75.98584 5.9790635 2.3916815e-8 
cutoff=100 6827 36619 76.24143 5.9858065 2.3943425e-8 
cutoff=100 6963 35904 76.696945 6.008146 2.4032627e-8 
cutoff=100 7102 35201 77.22232 6.0358186 2.4143516e-8 
cutoff=100 7244 34511 77.30303 6.028669 2.4114899e-8 
cutoff=100 7388 33838 76.87142 5.981761 2.3927509e-8 
cutoff=100 7535 33178 77.42565 6.0115924 2.4046733e-8 
cutoff=100 7685 32530 78.0894 6.0497704 2.4199753e-8 
cutoff=100 7838 31895 77.721085 6.007998 2.4032664e-8 
cutoff=100 7994 31273 77.75538 5.9974675 2.3990218e-8 
cutoff=100 8153 30663 78.10191 6.011023 2.404453e-8 
cutoff=100 8316 30062 78.83179 6.05389 2.421599e-8 
cutoff=100 8482 29474 78.31189 6.000824 2.4003445e-8 
cutoff=100 8651 28898 78.109245 5.9722705 2.388941e-8 
cutoff=100 8824 28331 78.682526 6.0029926 2.4012667e-8 
cutoff=100 9000 27777 79.12297 6.023502 2.4094682e-8 
cutoff=100 9180 27233 79.31628 6.025114 2.4100558e-8 
cutoff=100 9363 26700 79.18645 6.002268 2.400983e-8 
cutoff=100 9550 26178 79.372375 6.0033784 2.4013524e-8 
cutoff=100 9741 25664 79.11578 5.9710684 2.3884938e-8 
cutoff=100 9935 25163 79.92718 6.0193815 2.4078066e-8 
cutoff=100 10133 24671 100.61734 7.5613623 3.0246508e-8 
cutoff=100 10335 24189 100.535515 7.539079 3.0157125e-8 
cutoff=100 10541 23716 100.251785 7.5017853 3.0008298e-8 
cutoff=100 10751 23253 100.99106 7.541045 3.0165026e-8 
cutoff=100 10966 22797 100.864136 7.515537 3.006312e-8 
cutoff=100 11185 22351 100.93335 7.504741 3.0019454e-8 
cutoff=100 11408 21914 99.35117 7.371491 2.9486563e-8 
cutoff=100 11636 21485 99.93348 7.399023 2.9596155e-8 
cutoff=100 11868 21065 102.00048 7.5361705 3.014475e-8 
cutoff=100 12105 20652 101.72177 7.499772 2.9999992e-8 
cutoff=100 12347 20247 101.89597 7.496831 2.998856e-8 
cutoff=100 12593 19852 101.41601 7.445926 2.9784154e-8 
cutoff=100 12844 19464 100.141495 7.3370147 2.9348573e-8 
cutoff=100 13100 19083 102.10297 7.465152 2.9862125e-8 
cutoff=100 13362 18709 102.32453 7.465757 2.9864264e-8 
cutoff=100 13629 18343 101.30897 7.376298 2.9505575e-8 
cutoff=100 13901 17984 101.5672 7.3797812 2.9519645e-8 
cutoff=100 14179 17631 100.80594 7.309297 2.9238363e-8 
cutoff=100 14462 17286 103.067276 7.4578457 2.983256e-8 
cutoff=100 14751 16948 102.528305 7.403554 2.9614222e-8 
cutoff=100 15046 16615 103.31279 7.4448442 2.978065e-8 
cutoff=100 15346 16290 103.16004 7.4186106 2.9676062e-8 
cutoff=100 15652 15972 102.349495 7.345275 2.9381836e-8 
cutoff=100 15965 15659 101.03748 7.2362814 2.8945596e-8 
cutoff=100 16284 15352 101.74412 7.272025 2.9089035e-8 
cutoff=100 16609 15052 103.38818 7.3745055 2.9498178e-8 
cutoff=100 16941 14757 103.7519 7.3854065 2.9541825e-8 
cutoff=100 17279 14468 102.90549 7.310325 2.924217e-8 
cutoff=100 17624 14185 103.01545 7.3033385 2.921377e-8 
cutoff=100 17976 13907 102.40252 7.24523 2.8981823e-8 
cutoff=100 18335 13635 102.79974 7.2586837 2.9034997e-8 
cutoff=100 18701 13368 103.253235 7.2760544 2.9104804e-8 
cutoff=100 19075 13106 104.85363 7.3739862 2.9496306e-8 
cutoff=100 19456 12849 104.609085 7.3420563 2.9369383e-8 
cutoff=100 19845 12597 103.46369 7.247139 2.8990009e-8 
cutoff=100 20241 12351 105.48856 7.374248 2.9497395e-8 
cutoff=100 20645 12109 103.029396 7.1880116 2.8753162e-8 
cutoff=100 21057 11872 102.818115 7.159033 2.8637425e-8 
cutoff=100 21478 11639 104.961845 7.2937927 2.9177219e-8 
cutoff=100 21907 11411 105.06566 7.286559 2.9148477e-8 
cutoff=100 22345 11188 104.371506 7.224109 2.8896917e-8 
cutoff=100 22791 10969 104.62016 7.227058 2.890887e-8 
cutoff=100 23246 10754 105.1857 7.251838 2.9008804e-8 
cutoff=100 23710 10544 105.52684 7.2610836 2.904454e-8 
cutoff=100 24184 10337 106.11506 7.2872386 2.9150119e-8 
cutoff=100 24667 10134 104.88074 7.1883907 2.8756395e-8 
cutoff=100 25160 9936 106.772514 7.303759 2.9216233e-8 
cutoff=100 25663 9741 107.525986 7.3409595 2.9365802e-8 
cutoff=100 26176 9550 106.6253 7.2653046 2.9063452e-8 
cutoff=100 26699 9363 107.19496 7.2899437 2.9161788e-8 
cutoff=100 27232 9180 107.030205 7.2646503 2.9059791e-8 
cutoff=100 27776 9000 106.1353 7.189983 2.8761773e-8 
cutoff=100 28331 8824 107.02743 7.2364264 2.8946546e-8 
cutoff=100 28897 8651 106.805405 7.2075076 2.883142e-8 
cutoff=100 29474 8482 107.53675 7.2429194 2.8971856e-8 
cutoff=100 30063 8315 106.91824 7.1874423 2.8752778e-8 
cutoff=100 30664 8152 107.51686 7.213835 2.8858464e-8 
cutoff=100 31277 7993 107.90425 7.225982 2.890427e-8 
cutoff=100 31902 7836 107.67332 7.1967607 2.8788877e-8 
cutoff=100 32540 7682 108.36869 7.2294345 2.8920944e-8 
cutoff=100 33190 7532 107.836205 7.180243 2.8722457e-8 
cutoff=100 33853 7384 108.737236 7.2265077 2.8909435e-8 
cutoff=100 34530 7240 109.61527 7.271057 2.9084553e-8 
cutoff=100 35220 7098 108.70926 7.197331 2.8790298e-8 
cutoff=100 35924 6959 106.62943 7.0463114 2.8185795e-8 
cutoff=100 36642 6822 106.93766 7.053372 2.8216679e-8 
cutoff=100 37374 6689 108.68553 7.15519 2.8621368e-8 
cutoff=100 38121 6558 107.05751 7.0347886 2.8139434e-8 
cutoff=100 38883 6429 107.99868 7.083343 2.8335775e-8 
cutoff=100 39660 6303 108.64888 7.1126714 2.8453305e-8 
cutoff=100 40453 6180 108.98659 7.121464 2.8485907e-8 
cutoff=100 41262 6058 108.62952 7.0849066 2.8343571e-8 
cutoff=100 42087 5940 107.651764 7.0080824 2.803269e-8 
cutoff=100 42928 5823 109.0102 7.0833535 2.8336844e-8 
cutoff=100 43786 5709 109.46471 7.099715 2.8401784e-8 
cutoff=100 44661 5597 109.223305 7.070967 2.8287532e-8 
cutoff=100 45554 5487 110.19953 7.1209993 2.8489147e-8 
cutoff=100 46465 5380 109.82894 7.0839753 2.8337977e-8 
cutoff=100 47394 5274 110.49813 7.1140337 2.8461148e-8 
cutoff=100 48341 5171 110.85206 7.1237288 2.8498185e-8 
cutoff=100 49307 5070 110.58577 7.0936036 2.8375947e-8 
cutoff=100 50293 4970 110.05409 7.0465875 2.819129e-8 
cutoff=100 51298 4873 109.88843 7.023144 2.8095368e-8 
cutoff=100 52323 4778 110.2811 7.035406 2.8141702e-8 
cutoff=100 53369 4684 110.3252 7.0254207 2.8103887e-8 
cutoff=100 54436 4592 109.93216 6.9876842 2.795408e-8 
cutoff=100 55524 4502 110.086555 6.9848223 2.7942747e-8 
cutoff=100 56634 4414 110.36921 6.990091 2.7962322e-8 
cutoff=100 57766 4327 110.351555 6.9763575 2.7910623e-8 
cutoff=100 58921 4242 110.244255 6.957012 2.7834407e-8 
cutoff=100 60099 4159 110.555824 6.964123 2.7861871e-8 
cutoff=100 61300 4078 110.66379 6.958411 2.7835716e-8 
cutoff=100 62526 3998 111.34457 6.988663 2.795701e-8 
cutoff=100 63776 3919 111.22184 6.96847 2.7880779e-8 
cutoff=100 65051 3843 111.54049 6.975953 2.7904818e-8 
cutoff=100 66352 3767 111.102325 6.936156 2.7750398e-8 
cutoff=100 67679 3693 110.852 6.908207 2.7639622e-8 
cutoff=100 69032 3621 110.32126 6.8629184 2.7455533e-8 
cutoff=100 70412 3550 111.67203 6.934629 2.7742669e-8 
cutoff=100 71820 3480 111.1434 6.8895817 2.7565648e-8 
cutoff=100 73256 3412 110.63168 6.8457403 2.7388497e-8 
cutoff=100 74721 3345 111.158325 6.8661914 2.7471167e-8 
cutoff=100 76215 3280 112.88483 6.960557 2.7843875e-8 
cutoff=100 77739 3215 112.92171 6.9505887 2.7810044e-8 
cutoff=100 79293 3152 112.44388 6.909034 2.7643706e-8 
cutoff=100 80878 3091 112.14283 6.8784685 2.7514544e-8 
cutoff=100 82495 3030 112.50601 6.888677 2.7559134e-8 
cutoff=100 84144 2971 116.07575 7.0948462 2.8380315e-8 
cutoff=100 85826 2912 116.168785 7.0881615 2.836112e-8 
cutoff=100 87542 2855 117.56228 7.1607084 2.8650579e-8 
cutoff=100 89292 2799 116.52586 7.085257 2.834916e-8 
cutoff=100 91077 2744 116.72047 7.084789 2.834876e-8 
cutoff=100 92898 2691 117.164474 7.099431 2.8399029e-8 
cutoff=100 94755 2638 117.22875 7.091058 2.836835e-8 
cutoff=100 96650 2586 117.71842 7.1083937 2.8440752e-8 
cutoff=100 98583 2535 118.564575 7.1471577 2.8599167e-8 
cutoff=100 100554 2486 117.83196 7.0907884 2.8365735e-8 
cutoff=100 102565 2437 117.77529 7.075215 2.8306417e-8 
cutoff=100 104616 2389 117.7196 7.0597544 2.8247197e-8 
cutoff=100 106708 2342 117.66838 7.0446153 2.8188595e-8 
cutoff=100 108842 2296 117.77844 7.039165 2.8167788e-8 
cutoff=100 111018 2251 118.27391 7.0567336 2.8238057e-8 
cutoff=100 113238 2207 119.33618 7.1079984 2.844152e-8 
cutoff=100 115502 2164 117.43143 6.982668 2.793667e-8 
cutoff=100 117812 2122 117.40705 6.9693794 2.7877846e-8 
cutoff=100 120168 2080 118.09202 6.9981728 2.7998354e-8 
cutoff=100 122571 2039 119.43257 7.0656543 2.8271407e-8 
cutoff=100 125022 1999 118.96475 7.0261045 2.8113531e-8 
cutoff=100 127522 1960 119.14004 7.024606 2.810482e-8 
cutoff=100 130072 1922 118.960556 7.002231 2.8009104e-8 
cutoff=100 132673 1884 120.708595 7.0931973 2.837779e-8 
cutoff=100 135326 1847 121.15718 7.1076274 2.8436524e-8 
cutoff=100 138032 1811 121.17485 7.0967717 2.8389818e-8 
cutoff=100 140792 1775 119.8766 7.009013 2.8046623e-8 
cutoff=100 143607 1740 120.26143 7.019791 2.809308e-8 
cutoff=100 146479 1706 119.62389 6.970954 2.7895735e-8 
cutoff=100 149408 1673 120.1182 6.9881268 2.7957027e-8 
cutoff=100 152396 1640 120.41819 6.993955 2.798372e-8 
cutoff=100 155443 1608 121.192474 7.0272694 2.8114433e-8 
cutoff=100 158551 1576 120.7769 6.991594 2.7980208e-8 
cutoff=100 161722 1545 121.065346 6.9967203 2.8002509e-8 
cutoff=100 164956 1515 121.3992 7.0044513 2.8028081e-8 
cutoff=100 168255 1485 120.950645 6.9670863 2.7884111e-8 
cutoff=100 171620 1456 121.1534 6.9673 2.7882725e-8 
cutoff=100 175052 1428 121.20433 6.958798 2.783806e-8 
cutoff=100 178553 1400 121.37662 6.9572773 2.783198e-8 
cutoff=100 182124 1372 121.41028 6.9478297 2.7805317e-8 
cutoff=100 185766 1345 121.38219 6.934886 2.7755615e-8 
cutoff=100 189481 1319 122.04733 6.9615254 2.7854407e-8 
cutoff=100 193270 1293 122.54932 6.9787874 2.792653e-8 
cutoff=100 197135 1268 123.239075 7.006669 2.8030355e-8 
cutoff=100 201077 1243 121.15332 6.8769174 2.7514416e-8 
cutoff=100 205098 1218 123.09365 6.975744 2.792427e-8 
cutoff=100 209199 1195 123.35477 6.979244 2.7917778e-8 
cutoff=100 213382 1171 122.73258 6.932838 2.7745743e-8 
cutoff=100 217649 1148 122.828285 6.9270673 2.7723678e-8 
cutoff=100 222001 1126 123.01556 6.926471 2.7708865e-8 
cutoff=100 226441 1104 122.48419 6.885476 2.7542908e-8 
cutoff=100 230969 1082 122.5502 6.878143 2.7522649e-8 
cutoff=100 235588 1061 122.59114 6.8694263 2.7482226e-8 
cutoff=100 240299 1040 122.87172 6.8741455 2.7506378e-8 
cutoff=100 245104 1019 124.148766 6.9345098 2.7764585e-8 
cutoff=100 250006 999 124.34837 6.9345937 2.7765472e-8 
cutoff=100 255006 980 124.01395 6.9049425 2.7630172e-8 
cutoff=100 260106 961 124.90227 6.943358 2.777767e-8 
cutoff=100 265308 942 124.69693 6.920952 2.7692654e-8 
cutoff=100 270614 923 124.44084 6.8958044 2.7607875e-8 
cutoff=100 276026 905 124.88908 6.909705 2.7660557e-8 
cutoff=100 281546 887 124.33114 6.8679814 2.7501484e-8 
cutoff=100 287176 870 124.26507 6.853517 2.7431282e-8 
cutoff=100 292919 853 125.28385 6.898836 2.7610819e-8 
cutoff=100 298777 836 125.60421 6.9056144 2.7647054e-8 
cutoff=100 304752 820 125.85527 6.908567 2.7645699e-8 
cutoff=100 310847 804 125.41455 6.8735948 2.750307e-8 
cutoff=100 317063 788 125.2888 6.85597 2.744082e-8 
cutoff=100 323404 773 125.25253 6.843287 2.7374101e-8 
cutoff=100 329872 757 126.12354 6.8801365 2.7552163e-8 
cutoff=100 336469 743 125.753815 6.849294 2.7397565e-8 
cutoff=100 343198 728 125.89613 6.8463926 2.7402217e-8 
cutoff=100 350061 714 126.66424 6.87748 2.7516133e-8 
cutoff=100 357062 700 125.59611 6.808922 2.7241855e-8 
cutoff=100 364203 686 125.668236 6.802297 2.7226257e-8 
cutoff=100 371487 672 126.283714 6.8250575 2.733968e-8 
cutoff=100 378916 659 127.85846 6.8995132 2.7630586e-8 
cutoff=100 386494 646 127.61358 6.8756995 2.7538583e-8 
cutoff=100 394223 634 127.9763 6.884647 2.754549e-8 
cutoff=100 402107 621 128.46748 6.9004655 2.7634089e-8 
cutoff=100 410149 609 128.6472 6.8995314 2.762235e-8 
cutoff=100 418351 597 129.38876 6.928687 2.7741876e-8 
cutoff=100 426718 585 128.3607 6.863136 2.749323e-8 
cutoff=100 435252 574 129.81857 6.9304986 2.774034e-8 
cutoff=100 443957 563 130.21832 6.9412527 2.777081e-8 
cutoff=100 452836 552 131.07823 6.9764657 2.7909719e-8 
cutoff=100 461892 541 130.12852 6.915405 2.7674506e-8 
cutoff=100 471129 530 131.34378 6.9694066 2.7911302e-8 
cutoff=100 480551 520 130.96198 6.9386287 2.7767118e-8 
cutoff=100 490162 510 130.82434 6.9208612 2.7685369e-8 
cutoff=100 499965 500 130.3742 6.8866405 2.7548491e-8 
cutoff=100 509964 490 131.67844 6.945052 2.7793286e-8 
cutoff=100 520163 480 131.50275 6.925351 2.7737103e-8 
cutoff=100 530566 471 131.79802 6.9304743 2.7733368e-8 
cutoff=100 541177 461 131.58458 6.908872 2.7692801e-8 
cutoff=100 552000 452 131.53151 6.895742 2.7637801e-8 
cutoff=100 563040 444 132.37004 6.929324 2.7718434e-8 
cutoff=100 574300 435 131.6041 6.8789415 2.753554e-8 
cutoff=100 585786 426 132.40643 6.91056 2.7692659e-8 
cutoff=100 597501 418 132.03287 6.880804 2.755017e-8 
cutoff=100 609451 410 131.557 6.845812 2.7396956e-8 
cutoff=100 621640 402 132.54976 6.8872333 2.7560036e-8 
cutoff=100 634072 394 132.00546 6.848786 2.7414403e-8 
cutoff=100 646753 386 132.84344 6.882062 2.756721e-8 
cutoff=100 659688 378 133.23323 6.8920546 2.7638745e-8 
cutoff=100 672881 371 134.24956 6.934381 2.777765e-8 
cutoff=100 686338 364 134.55313 6.939821 2.7778503e-8 
cutoff=100 700064 357 134.53714 6.9287868 2.7723704e-8 
cutoff=100 714065 350 134.63658 6.9237213 2.7703445e-8 
cutoff=100 728346 343 133.63309 6.8620353 2.7467625e-8 
cutoff=100 742912 336 134.91135 6.917526 2.77124e-8 
cutoff=100 757770 329 134.93338 6.908536 2.7711033e-8 
cutoff=100 772925 323 134.86438 6.894918 2.761781e-8 
cutoff=100 788383 317 133.48807 6.814601 2.7267411e-8 
cutoff=100 804150 310 135.17775 6.89081 2.7642132e-8 
cutoff=100 820233 304 134.66487 6.8546834 2.7490117e-8 
cutoff=100 836637 298 135.39581 6.881882 2.7602848e-8 
cutoff=100 853369 292 136.44589 6.9251995 2.7791536e-8 
cutoff=100 870436 287 135.32323 6.8582754 2.7453401e-8 
cutoff=100 887844 281 137.71082 6.9691896 2.7934398e-8 
cutoff=100 905600 276 137.29282 6.938005 2.775806e-8 
cutoff=100 923712 270 136.3052 6.8781667 2.7578608e-8 
cutoff=100 942186 265 136.71724 6.8890276 2.7591504e-8 
cutoff=100 961029 260 138.10252 6.9488273 2.7810046e-8 
cutoff=100 980249 255 138.09909 6.9386806 2.7758777e-8 
cutoff=100 999853 250 138.62512 6.9551272 2.78246e-8 
cutoff=100 1019850 245 135.5154 6.7893744 2.7172359e-8 
cutoff=100 1040247 240 136.95679 6.851781 2.7444527e-8 
cutoff=100 1061051 235 136.68065 6.828207 2.7384356e-8 
cutoff=100 1082272 230 137.65863 6.8672633 2.7587951e-8 
cutoff=100 1103917 226 138.47743 6.898279 2.765005e-8 
cutoff=100 1125995 222 139.93471 6.9609666 2.7847108e-8 
cutoff=100 1148514 217 139.55139 6.9320483 2.7814135e-8 
cutoff=100 1171484 213 138.88672 6.889254 2.7609355e-8 
cutoff=100 1194913 209 140.09607 6.9394083 2.7786886e-8 
cutoff=100 1218811 205 139.73077 6.911534 2.766204e-8 
cutoff=100 1243187 201 140.01387 6.915764 2.7676274e-8 
cutoff=100 1268050 197 138.5769 6.8351426 2.7361818e-8 
cutoff=100 1293411 193 140.05003 6.8980823 2.7633412e-8 
cutoff=100 1319279 189 140.77524 6.9240584 2.7769131e-8 
cutoff=100 1345664 185 140.95349 6.923098 2.7809433e-8 
cutoff=100 1372577 182 141.1912 6.9250555 2.7721402e-8 
cutoff=100 1400028 178 140.37909 6.87559 2.7590097e-8 
cutoff=100 1428028 175 140.97346 6.895054 2.7590712e-8 
cutoff=100 1456588 171 140.4581 6.8602614 2.7542786e-8 
cutoff=100 1485719 168 140.27588 6.841815 2.7411028e-8 
cutoff=100 1515433 164 140.03383 6.8205047 2.7443274e-8 
cutoff=100 1545741 161 140.46988 6.8322363 2.7453662e-8 
cutoff=100 1576655 158 142.78497 6.9352026 2.7839754e-8 
cutoff=100 1608188 155 141.08002 6.842896 2.7451836e-8 
cutoff=100 1640351 152 142.9309 6.923077 2.7766351e-8 
cutoff=100 1673158 149 146.27231 7.075133 2.8379933e-8 
cutoff=100 1706621 146 144.26527 6.9684243 2.796692e-8 
cutoff=100 1740753 143 142.60587 6.878778 2.763364e-8 
cutoff=100 1775568 140 143.50438 6.9125924 2.7808374e-8 
cutoff=100 1811079 138 142.42265 6.851058 2.7412026e-8 
cutoff=100 1847300 135 143.99825 6.9173436 2.7737553e-8 
cutoff=100 1884246 132 144.12067 6.913736 2.7797212e-8 
cutoff=100 1921930 130 143.89148 6.8932943 2.758963e-8 
cutoff=100 1960368 127 145.53345 6.9624257 2.7965287e-8 
cutoff=100 1999575 125 144.98663 6.926799 2.7713083e-8 
cutoff=100 2039566 122 145.2289 6.9289155 2.7846308e-8 
cutoff=100 2080357 120 146.87004 6.997677 2.8030753e-8 
cutoff=100 2121964 117 145.51375 6.923631 2.788753e-8 
cutoff=100 2164403 115 145.90045 6.932607 2.7852272e-8 
cutoff=100 2207691 113 146.41016 6.947396 2.7848724e-8 
cutoff=100 2251844 111 146.6124 6.9475737 2.779533e-8 
cutoff=100 2296880 108 148.88538 7.045746 2.8403047e-8 
cutoff=100 2342817 106 146.8474 6.9399195 2.7945392e-8 
cutoff=100 2389673 104 147.04707 6.939986 2.792459e-8 
cutoff=100 2437466 102 147.6246 6.9578614 2.7985754e-8 
cutoff=100 2486215 100 147.85263 6.959238 2.7991296e-8 
cutoff=100 2535939 98 149.92166 7.0471487 2.8356235e-8 
cutoff=100 2586657 96 149.33347 7.010086 2.8230154e-8 
cutoff=100 2638390 94 149.74828 7.020144 2.8306044e-8 
cutoff=100 2691157 92 149.47221 6.99783 2.8264187e-8 
cutoff=100 2744980 91 149.98921 7.0126543 2.8073842e-8 
cutoff=100 2799879 89 151.20319 7.0599833 2.8331815e-8 
cutoff=100 2855876 87 149.24898 6.959454 2.8010222e-8 
cutoff=100 2912993 85 149.27022 6.951184 2.807375e-8 
cutoff=100 2971252 84 150.61691 7.0045776 2.806488e-8 
cutoff=100 3030677 82 151.38023 7.030736 2.8290932e-8 
cutoff=100 3091290 80 151.14226 7.0103807 2.8347312e-8 
cutoff=100 3153115 79 151.11023 6.9996204 2.8100082e-8 
cutoff=100 3216177 77 151.12512 6.991059 2.8230092e-8 
cutoff=100 3280500 76 150.98137 6.97519 2.7977082e-8 
cutoff=100 3346110 74 151.79837 7.0036907 2.8284925e-8 
cutoff=100 3413032 73 153.3925 7.0679245 2.8367998e-8 
cutoff=100 3481292 71 151.52693 6.972785 2.8210286e-8 
cutoff=100 3550917 70 149.82837 6.885571 2.7701377e-8 
cutoff=100 3621935 69 152.09145 6.9804087 2.7931296e-8 
cutoff=100 3694373 67 152.94456 7.0103717 2.8322104e-8 
cutoff=100 3768260 66 150.81621 6.903776 2.7758876e-8 
cutoff=100 3843625 65 152.66966 6.9794917 2.7936334e-8 
cutoff=100 3920497 63 151.15117 6.901059 2.7940493e-8 
cutoff=100 3998906 62 154.07426 7.0253544 2.833579e-8 
cutoff=100 4078884 61 154.732 7.046166 2.8319246e-8 
cutoff=100 4160461 60 153.10077 6.9628253 2.7892842e-8 
cutoff=100 4243670 58 153.98557 6.993977 2.8415453e-8 
cutoff=100 4328543 57 154.2491 6.9968677 2.8358752e-8 
cutoff=100 4415113 56 154.50977 6.999621 2.8310312e-8 
cutoff=100 4503415 55 153.76149 6.9567184 2.8086639e-8 
cutoff=100 4593483 54 154.23947 6.969336 2.8096716e-8 
cutoff=100 4685352 53 154.72195 6.9821243 2.8117032e-8 
cutoff=100 4779059 52 155.78618 7.021097 2.8252652e-8 
cutoff=100 4874640 51 156.06894 7.024796 2.8256672e-8 
cutoff=100 4972132 50 153.75117 6.9115834 2.7801288e-8 
cutoff=100 5071574 49 154.81717 6.9505773 2.7969328e-8 
cutoff=100 5173005 48 155.52753 6.9735246 2.8084598e-8 
cutoff=100 5276465 47 156.69357 7.016819 2.8294327e-8 
cutoff=100 5381994 46 156.12924 6.982615 2.8204411e-8 
cutoff=100 5489633 45 154.06802 6.8816376 2.7857103e-8 
cutoff=100 5599425 44 156.12837 6.9647784 2.826905e-8 
cutoff=100 5711413 43 158.05524 7.0417604 2.8672742e-8 
cutoff=100 5825641 42 157.01709 6.986615 2.8554451e-8 
cutoff=100 5942153 42 158.00642 7.021711 2.8135185e-8 
cutoff=100 6060996 41 158.36348 7.028654 2.8284228e-8 
cutoff=100 6182215 40 158.94164 7.0453815 2.849052e-8 
cutoff=100 6305859 39 157.67104 6.9802203 2.8383129e-8 
cutoff=100 6431976 38 157.64372 6.9701953 2.851786e-8 
cutoff=100 6560615 38 159.1619 7.028443 2.8192328e-8 
cutoff=100 6691827 37 160.45709 7.0767093 2.8581493e-8 
cutoff=100 6825663 36 159.32767 7.0180554 2.856074e-8 
cutoff=100 6962176 35 157.5274 6.9300365 2.8439533e-8 
cutoff=100 7101419 35 160.90465 7.069725 2.8443912e-8 
cutoff=100 7243447 34 161.69357 7.095482 2.8810957e-8 
cutoff=100 7388315 33 160.32736 7.02672 2.8819954e-8 
cutoff=100 7536081 33 159.96115 7.001903 2.8155068e-8 
cutoff=100 7686802 32 161.7127 7.0697317 2.8741356e-8 
cutoff=100 7840538 31 162.17152 7.0809464 2.9132904e-8 
cutoff=100 7997348 31 161.38705 7.0379148 2.8388097e-8 
cutoff=100 8157294 30 162.2548 7.0669518 2.8877842e-8 
cutoff=100 8320439 30 162.88452 7.085562 2.8386173e-8 
cutoff=100 8486847 29 163.53008 7.104814 2.8867445e-8 
cutoff=100 8656583 28 161.8232 7.0219407 2.8970275e-8 
cutoff=100 8829714 28 163.35953 7.0798297 2.863638e-8 
cutoff=100 9006308 27 163.44978 7.074981 2.9094755e-8 
cutoff=100 9186434 27 162.32704 7.017705 2.829335e-8 
cutoff=100 9370162 26 162.57536 7.0197697 2.8813925e-8 
cutoff=100 9557565 26 163.86931 7.066923 2.84387e-8 
cutoff=100 9748716 25 164.37589 7.080046 2.9050168e-8 
cutoff=100 9943690 25 163.54724 7.035697 2.8302159e-8 
cutoff=100 10142563 24 164.18398 7.054419 2.8980264e-8 
cutoff=100 10345414 24 164.71242 7.0684476 2.8468522e-8 
cutoff=100 10552322 23 165.42368 7.090278 2.9213755e-8 
cutoff=100 10763368 23 165.25954 7.0745797 2.8577524e-8 
cutoff=100 10978635 22 165.35394 7.0699744 2.9271625e-8 
cutoff=100 11198207 22 165.28569 7.058434 2.865083e-8 
cutoff=100 11422171 21 164.77258 7.027948 2.9299526e-8 
cutoff=100 11650614 21 165.77187 7.0619645 2.8864061e-8 
cutoff=100 11883626 21 166.76958 7.0958314 2.8433806e-8 
cutoff=100 12121298 20 165.15527 7.0186133 2.8951575e-8 
cutoff=100 12363723 20 163.82817 6.9537725 2.8121676e-8 
cutoff=100 12610997 19 167.19934 7.0882683 2.9582653e-8 
cutoff=100 12863216 19 167.79561 7.104941 2.9070824e-8 
cutoff=100 13120480 19 166.87726 7.0575185 2.8310575e-8 
cutoff=100 13382889 18 168.46803 7.116197 2.9541027e-8 
cutoff=100 13650546 18 166.7058 7.0332713 2.8624298e-8 
cutoff=100 13923556 17 166.59628 7.0201893 2.965854e-8 
cutoff=100 14202027 17 167.96414 7.069319 2.9280486e-8 
cutoff=100 14486067 17 167.12239 7.0254436 2.8528198e-8 
cutoff=100 14775788 16 168.1939 7.0620055 2.9871526e-8 
cutoff=100 15071303 16 168.63661 7.072111 2.9327719e-8 
cutoff=100 15372729 16 169.33675 7.092974 2.8837487e-8 
cutoff=100 15680183 15 169.46213 7.089742 3.014311e-8 
cutoff=100 15993786 15 169.38066 7.077874 2.9502601e-8 
cutoff=100 16313661 15 168.5296 7.0339136 2.8744473e-8 
cutoff=100 16639934 15 169.64973 7.0722322 2.8334375e-8 
cutoff=100 16972732 14 169.20016 7.0450997 2.9648819e-8 
cutoff=100 17312186 14 169.63634 7.054869 2.9107776e-8 
cutoff=100 17658429 14 170.03943 7.0632405 2.85709e-8 
cutoff=100 18011597 13 171.59985 7.1196103 3.0406092e-8 
cutoff=100 18371828 13 171.02382 7.0873103 2.967466e-8 
cutoff=100 18739264 13 172.04929 7.1213746 2.9232636e-8 
cutoff=100 19114049 13 170.19318 7.036227 2.8316776e-8 
cutoff=100 19496329 12 172.1381 7.1082397 3.038281e-8 
cutoff=100 19886255 12 172.2288 7.103605 2.976765e-8 
cutoff=100 20283980 12 172.09132 7.08958 2.9126353e-8 
cutoff=100 20689659 12 173.64093 7.1450095 2.8778507e-8 
cutoff=100 21103452 11 173.95082 7.1493564 3.0797878e-8 
cutoff=100 21525521 11 174.04546 7.1448565 3.017499e-8 
cutoff=100 21956031 11 174.44153 7.1527276 2.9615915e-8 
cutoff=100 22395151 11 174.89803 7.163054 2.9077132e-8 
cutoff=100 22843054 10 174.87492 7.153738 3.1316908e-8 
cutoff=100 23299915 10 175.19089 7.158297 3.072242e-8 
cutoff=100 23765913 10 175.04959 7.1441846 3.0060637e-8 
cutoff=100 24241231 10 176.59685 7.1989374 2.9697079e-8 
cutoff=100 24726055 10 177.00833 7.207318 2.914868e-8 
cutoff=100 25220576 9 177.68411 7.2264276 3.1836564e-8 
cutoff=100 25724987 9 176.46477 7.1685076 3.096215e-8 
cutoff=100 26239486 9 177.30696 7.1943703 3.0464562e-8 
cutoff=100 26764275 9 178.08344 7.2175097 2.996328e-8 
cutoff=100 27299560 9 178.02779 7.20691 2.9332627e-8 
cutoff=100 27845551 8 178.94347 7.23561 3.2480997e-8 
cutoff=100 28402462 8 178.21466 7.197826 3.1677825e-8 
cutoff=100 28970511 8 179.19774 7.2291894 3.1192016e-8 
cutoff=100 29549921 8 179.52003 7.2338543 3.0600145e-8 
cutoff=100 30140919 8 180.02379 7.2458115 3.004973e-8 
cutoff=100 30743737 8 180.14569 7.2423906 2.9446609e-8 
cutoff=100 31358611 7 180.50607 7.2485533 3.3021475e-8 
cutoff=100 31985783 7 180.37778 7.235101 3.2313913e-8 
cutoff=100 32625498 7 181.4553 7.2699904 3.183308e-8 
cutoff=100 33278007 7 181.28015 7.254669 3.114313e-8 
cutoff=100 33943567 7 181.861 7.269603 3.059533e-8 
cutoff=100 34622438 7 182.52368 7.28777 3.007038e-8 
cutoff=100 35314886 7 181.48604 7.238083 2.9279771e-8 
cutoff=100 36021183 6 181.57588 7.2334237 3.3468382e-8 
cutoff=100 36741606 6 182.10378 7.2462068 3.2870123e-8 
cutoff=100 37476438 6 182.76968 7.264446 3.2306726e-8 
cutoff=100 38225966 6 181.89362 7.221425 3.148569e-8 
cutoff=100 38990485 6 182.93314 7.254467 3.1009563e-8 
cutoff=100 39770294 6 183.88835 7.2840953 3.0525694e-8 
cutoff=100 40565699 6 183.23413 7.2499757 2.9786971e-8 
cutoff=100 41377012 6 184.73573 7.3011365 2.9408987e-8 
cutoff=100 42204552 5 185.92209 7.3397365 3.4781728e-8 
cutoff=100 43048643 5 184.38756 7.270956 3.378019e-8 
cutoff=100 43909615 5 184.61818 7.271858 3.3121943e-8 
cutoff=100 44787807 5 186.33517 7.3312383 3.2737653e-8 
cutoff=100 45683563 5 185.9028 7.306015 3.1985312e-8 
cutoff=100 46597234 5 186.35695 7.315649 3.1399498e-8 
cutoff=100 47529178 5 186.38245 7.3084536 3.0753547e-8 
cutoff=100 48479761 5 187.05922 7.326783 3.0226154e-8 
cutoff=100 49449356 5 187.41672 7.3325806 2.965693e-8 
cutoff=100 50438343 4 187.41306 7.32425 3.630299e-8 
cutoff=100 51447109 4 187.37787 7.3147087 3.55448e-8 
cutoff=100 52476051 4 187.70152 7.3191805 3.4869146e-8 
cutoff=100 53525572 4 188.78471 7.353226 3.4344456e-8 
cutoff=100 54596083 4 189.0078 7.3537326 3.3673352e-8 
cutoff=100 55688004 4 190.41682 7.4003277 3.322227e-8 
cutoff=100 56801764 4 190.21173 7.3841586 3.249969e-8 
cutoff=100 57937799 4 188.39394 7.305488 3.1522976e-8 
cutoff=100 59096554 4 188.6019 7.305459 3.090476e-8 
cutoff=100 60278485 4 188.73862 7.3026733 3.028723e-8 
cutoff=100 61484054 4 189.7549 7.3338885 2.9820285e-8 
cutoff=100 62713735 3 189.54507 7.317699 3.889472e-8 
cutoff=100 63968009 3 189.15117 7.294446 3.8010906e-8 
cutoff=100 65247369 3 191.03363 7.3589334 3.7595047e-8 
cutoff=100 66552316 3 191.02475 7.3505025 3.681566e-8 
cutoff=100 67883362 3 191.67374 7.367376 3.6176644e-8 
cutoff=100 69241029 3 190.73582 7.323283 3.525503e-8 
cutoff=100 70625849 3 191.7141 7.352779 3.470296e-8 
cutoff=100 72038365 3 191.57881 7.339548 3.3961296e-8 
cutoff=100 73479132 3 189.4672 7.2507143 3.2892398e-8 
cutoff=100 74948714 3 190.74843 7.291774 3.243006e-8 
cutoff=100 76447688 3 189.57784 7.2391195 3.1564586e-8 
cutoff=100 77976641 3 191.29404 7.296693 3.1191792e-8 
cutoff=100 79536173 3 190.76291 7.268513 3.0462086e-8 
cutoff=100 81126896 3 191.03816 7.2710857 2.987536e-8 
cutoff=100 82749433 3 191.14856 7.2673855 2.9274663e-8 
cutoff=100 84404421 2 193.59474 7.352402 4.3554603e-8 
cutoff=100 86092509 2 193.79535 7.3520436 4.269851e-8 
cutoff=100 87814359 2 191.46007 7.255586 4.1312074e-8 
cutoff=100 89570646 2 191.96187 7.266735 4.0564267e-8 
cutoff=100 91362058 2 192.92438 7.2952814 3.9925116e-8 
cutoff=100 93189299 2 191.42148 7.2306385 3.8795438e-8 
cutoff=100 95053084 2 193.17596 7.289046 3.834197e-8 
cutoff=100 96954145 2 194.66182 7.337201 3.783851e-8 
cutoff=100 98893227 2 193.49629 7.285425 3.6834805e-8 
cutoff=100 100871091 2 214.6587 8.073537 4.0019085e-8 
cutoff=100 102888512 2 216.9054 8.1492815 3.9602483e-8 
cutoff=100 104946282 2 214.38943 8.046118 3.8334463e-8 
cutoff=100 107045207 2 215.75505 8.088697 3.7781692e-8 
cutoff=100 109186111 2 216.8088 8.119507 3.718196e-8 
cutoff=100 111369833 2 217.70383 8.144312 3.6564263e-8 
cutoff=100 113597229 2 217.79541 8.139039 3.5824108e-8 
cutoff=100 115869173 2 218.3516 8.151121 3.517381e-8 
cutoff=100 118186556 2 218.14188 8.134617 3.4414306e-8 
cutoff=100 120550287 2 218.96948 8.156789 3.3831476e-8 
cutoff=100 122961292 2 217.82211 8.105422 3.2959242e-8 


==> cutoff-tables-cutoff=256.csv <==
type size times time div norm 
cutoff=256 1000 249999 53.250004 5.3432827 2.1373218e-8 
cutoff=256 1020 245098 53.58643 5.3616705 2.1446686e-8 
cutoff=256 1040 240384 54.11482 5.3994045 2.1597675e-8 
cutoff=256 1060 235849 53.636345 5.33703 2.1348125e-8 
cutoff=256 1081 231267 53.592205 5.3176627 2.1270681e-8 
cutoff=256 1102 226860 53.758812 5.319543 2.1278195e-8 
cutoff=256 1124 222419 53.687794 5.2975664 2.1190354e-8 
cutoff=256 1146 218150 53.877842 5.301689 2.1206764e-8 
cutoff=256 1168 214041 54.00313 5.2997117 2.1198856e-8 
cutoff=256 1191 209907 53.845074 5.2696514 2.1078671e-8 
cutoff=256 1214 205930 54.641106 5.3331532 2.1332696e-8 
cutoff=256 1238 201938 54.20996 5.2765274 2.1106173e-8 
cutoff=256 1262 198098 54.925713 5.3318186 2.1327303e-8 
cutoff=256 1287 194250 54.23258 5.2501106 2.1000465e-8 
cutoff=256 1312 190548 54.334442 5.2458773 2.0983594e-8 
cutoff=256 1338 186846 54.513306 5.2487993 2.09952e-8 
cutoff=256 1364 183284 54.43725 5.227501 2.0910056e-8 
cutoff=256 1391 179726 55.079056 5.274808 2.1099329e-8 
cutoff=256 1418 176304 55.270172 5.279089 2.1116435e-8 
cutoff=256 1446 172890 55.464344 5.2833996 2.1133687e-8 
cutoff=256 1474 169606 54.09778 5.139677 2.055877e-8 
cutoff=256 1503 166333 54.30077 5.1452227 2.0581014e-8 
cutoff=256 1533 163078 54.75101 5.1739063 2.0695744e-8 
cutoff=256 1563 159948 54.9526 5.1792717 2.0717193e-8 
cutoff=256 1594 156838 54.655792 5.1375775 2.0550328e-8 
cutoff=256 1625 153846 55.530228 5.2061753 2.0824722e-8 
cutoff=256 1657 150875 55.433872 5.183469 2.0733886e-8 
cutoff=256 1690 147928 55.613808 5.1864967 2.0746125e-8 
cutoff=256 1723 145095 56.920074 5.294543 2.117828e-8 
cutoff=256 1757 142287 57.020416 5.2900043 2.1160165e-8 
cutoff=256 1792 139508 57.13175 5.2863765 2.1145647e-8 
cutoff=256 1827 136836 57.14417 5.2739077 2.1095685e-8 
cutoff=256 1863 134192 57.08443 5.254742 2.1018995e-8 
cutoff=256 1900 131578 57.492912 5.2785583 2.1114383e-8 
cutoff=256 1938 128998 57.647152 5.2788725 2.111565e-8 
cutoff=256 1976 126518 56.91494 5.198487 2.0793983e-8 
cutoff=256 2015 124069 56.59284 5.155788 2.0623231e-8 
cutoff=256 2055 121654 57.870667 5.2586164 2.1034552e-8 
cutoff=256 2096 119274 57.466812 5.20843 2.083386e-8 
cutoff=256 2137 116986 56.989464 5.152116 2.0608537e-8 
cutoff=256 2179 114731 57.32336 5.1691794 2.0676813e-8 
cutoff=256 2222 112511 58.60515 5.271364 2.1085505e-8 
cutoff=256 2266 110326 57.459377 5.155188 2.0620858e-8 
cutoff=256 2311 108178 58.425743 5.2285814 2.0914378e-8 
cutoff=256 2357 106067 57.760277 5.155908 2.062364e-8 
cutoff=256 2404 103993 57.54656 5.123802 2.0495278e-8 
cutoff=256 2452 101957 57.56551 5.1125064 2.0450143e-8 
cutoff=256 2501 99960 57.808144 5.1210723 2.0484292e-8 
cutoff=256 2551 98000 57.359173 5.0684767 2.0274069e-8 
cutoff=256 2602 96079 58.30131 5.1387596 2.055524e-8 
cutoff=256 2654 94197 59.025345 5.189519 2.0758174e-8 
cutoff=256 2707 92353 58.81865 5.1584086 2.063367e-8 
cutoff=256 2761 90546 58.40879 5.1096945 2.0438982e-8 
cutoff=256 2816 88778 59.0705 5.1547494 2.0619092e-8 
cutoff=256 2872 87047 59.40441 5.171069 2.068436e-8 
cutoff=256 2929 85353 59.65367 5.179982 2.0720016e-8 
cutoff=256 2987 83696 59.26585 5.1336956 2.0534786e-8 
cutoff=256 3046 82074 59.526196 5.143674 2.0574909e-8 
cutoff=256 3106 80489 59.537388 5.1321607 2.0528738e-8 
cutoff=256 3168 78914 59.51704 5.1178274 2.0471347e-8 
cutoff=256 3231 77375 59.94784 5.1423097 2.0569352e-8 
cutoff=256 3295 75872 59.67444 5.106462 2.0425993e-8 
cutoff=256 3360 74404 59.960094 5.118562 2.0474458e-8 
cutoff=256 3427 72950 60.531208 5.1547813 2.0619154e-8 
cutoff=256 3495 71530 60.305176 5.1231656 2.049288e-8 
cutoff=256 3564 70145 60.68206 5.1428604 2.0571706e-8 
cutoff=256 3635 68775 60.66409 5.1289673 2.0516104e-8 
cutoff=256 3707 67439 60.996746 5.144784 2.0579435e-8 
cutoff=256 3781 66120 61.187206 5.1484656 2.0593887e-8 
cutoff=256 3856 64834 60.651417 5.0912433 2.0364979e-8 
cutoff=256 3933 63564 61.46822 5.147482 2.0590157e-8 
cutoff=256 4011 62328 61.42364 5.131574 2.0526494e-8 
cutoff=256 4091 61109 61.650818 5.138323 2.0553545e-8 
cutoff=256 4172 59923 62.161495 5.1687 2.0674905e-8 
cutoff=256 4255 58754 62.479977 5.1829343 2.073188e-8 
cutoff=256 4340 57603 62.667397 5.186205 2.0745066e-8 
cutoff=256 4426 56484 62.262417 5.1406465 2.0562736e-8 
cutoff=256 4514 55383 62.368572 5.1373634 2.0549548e-8 
cutoff=256 4604 54300 62.677483 5.150725 2.060313e-8 
cutoff=256 4696 53236 61.523212 5.044037 2.017645e-8 
cutoff=256 4789 52202 61.641945 5.042076 2.0168677e-8 
cutoff=256 4884 51187 63.143166 5.152926 2.0611925e-8 
cutoff=256 4981 50190 63.093212 5.1369553 2.0548118e-8 
cutoff=256 5080 49212 63.280094 5.140288 2.0561401e-8 
cutoff=256 5181 48253 63.599033 5.154304 2.0617314e-8 
cutoff=256 5284 47312 63.723427 5.1525264 2.0610385e-8 
cutoff=256 5389 46390 62.49055 5.0412674 2.0165416e-8 
cutoff=256 5496 45487 63.335197 5.097742 2.039125e-8 
cutoff=256 5605 44603 64.174515 5.1535454 2.0614197e-8 
cutoff=256 5717 43729 64.765884 5.1891403 2.0756671e-8 
cutoff=256 5831 42874 64.83418 5.1827846 2.0731278e-8 
cutoff=256 5947 42038 64.2844 5.1271873 2.050875e-8 
cutoff=256 6065 41220 65.23507 5.1912746 2.0765155e-8 
cutoff=256 6186 40413 65.61584 5.2097597 2.083947e-8 
cutoff=256 6309 39625 65.82268 5.2144227 2.0858181e-8 
cutoff=256 6435 38850 66.013306 5.2177315 2.087095e-8 
cutoff=256 6563 38092 66.281746 5.2272096 2.0909024e-8 
cutoff=256 6694 37346 66.565315 5.237795 2.0951672e-8 
cutoff=256 6827 36619 66.35911 5.2099333 2.0839908e-8 
cutoff=256 6963 35904 66.70517 5.225428 2.090175e-8 
cutoff=256 7102 35201 66.64142 5.208799 2.0835403e-8 
cutoff=256 7244 34511 66.64818 5.1977234 2.0791086e-8 
cutoff=256 7388 33838 67.75596 5.27244 2.109017e-8 
cutoff=256 7535 33178 67.92048 5.273578 2.1094632e-8 
cutoff=256 7685 32530 67.72691 5.246964 2.0988438e-8 
cutoff=256 7838 31895 68.15311 5.268374 2.1074085e-8 
cutoff=256 7994 31273 67.73498 5.224569 2.0898579e-8 
cutoff=256 8153 30663 67.33472 5.182338 2.072973e-8 
cutoff=256 8316 30062 67.029655 5.1475453 2.0590544e-8 
cutoff=256 8482 29474 67.18395 5.148121 2.059261e-8 
cutoff=256 8651 28898 67.88034 5.1901636 2.0760938e-8 
cutoff=256 8824 28331 68.94161 5.259821 2.1039893e-8 
cutoff=256 9000 27777 68.90952 5.245969 2.0984464e-8 
cutoff=256 9180 27233 67.69934 5.142655 2.0570708e-8 
cutoff=256 9363 26700 68.93007 5.2248425 2.0900032e-8 
cutoff=256 9550 26178 69.14297 5.229671 2.091869e-8 
cutoff=256 9741 25664 69.20423 5.223018 2.0892656e-8 
cutoff=256 9935 25163 69.47159 5.231962 2.0928319e-8 
cutoff=256 10133 24671 68.884026 5.1766133 2.0707178e-8 
cutoff=256 10335 24189 68.68035 5.1502857 2.0601693e-8 
cutoff=256 10541 23716 68.87089 5.15357 2.0615076e-8 
cutoff=256 10751 23253 69.2594 5.1716285 2.0687093e-8 
cutoff=256 10966 22797 69.35129 5.1674676 2.067054e-8 
cutoff=256 11185 22351 70.31709 5.2283173 2.0913609e-8 
cutoff=256 11408 21914 70.49742 5.230649 2.092302e-8 
cutoff=256 11636 21485 70.91223 5.2503047 2.1001265e-8 
cutoff=256 11868 21065 70.74188 5.2266703 2.090673e-8 
cutoff=256 12105 20652 70.424355 5.192267 2.0769694e-8 
cutoff=256 12347 20247 70.54522 5.19025 2.0761854e-8 
cutoff=256 12593 19852 70.80358 5.1983733 2.0793806e-8 
cutoff=256 12844 19464 70.98903 5.201116 2.080483e-8 
cutoff=256 13100 19083 71.061264 5.19557 2.0783338e-8 
cutoff=256 13362 18709 71.80781 5.239209 2.0957703e-8 
cutoff=256 13629 18343 72.292694 5.263625 2.1054776e-8 
cutoff=256 13901 17984 73.08881 5.3105674 2.1242645e-8 
cutoff=256 14179 17631 71.96263 5.2179093 2.0872475e-8 
cutoff=256 14462 17286 72.81586 5.268883 2.1076364e-8 
cutoff=256 14751 16948 72.594765 5.2420573 2.0968233e-8 
cutoff=256 15046 16615 72.98393 5.2593102 2.103814e-8 
cutoff=256 15346 16290 73.83359 5.3096395 2.1239718e-8 
cutoff=256 15652 15972 73.80609 5.296812 2.1187779e-8 
cutoff=256 15965 15659 73.645386 5.274466 2.1098206e-8 
cutoff=256 16284 15352 73.37758 5.2445645 2.0978932e-8 
cutoff=256 16609 15052 74.721176 5.3297358 2.1319057e-8 
cutoff=256 16941 14757 73.087265 5.2025957 2.0810521e-8 
cutoff=256 17279 14468 73.86147 5.2470613 2.0988868e-8 
cutoff=256 17624 14185 74.42404 5.276335 2.1105638e-8 
cutoff=256 17976 13907 74.09302 5.2422633 2.0969706e-8 
cutoff=256 18335 13635 74.15502 5.2360816 2.0944515e-8 
cutoff=256 18701 13368 74.58443 5.2558193 2.10237e-8 
cutoff=256 19075 13106 75.10177 5.281643 2.1126828e-8 
cutoff=256 19456 12849 75.37585 5.2903023 2.1162045e-8 
cutoff=256 19845 12597 75.81935 5.3107843 2.1244203e-8 
cutoff=256 20241 12351 75.50477 5.278211 2.111313e-8 
cutoff=256 20645 12109 76.06621 5.3068814 2.1228349e-8 
cutoff=256 21057 11872 76.30886 5.313243 2.1253932e-8 
cutoff=256 21478 11639 77.04705 5.3539953 2.1417485e-8 
cutoff=256 21907 11411 76.27981 5.29019 2.116239e-8 
cutoff=256 22345 11188 76.681625 5.3075447 2.1230532e-8 
cutoff=256 22791 10969 76.77343 5.303433 2.12142e-8 
cutoff=256 23246 10754 77.02557 5.310389 2.124262e-8 
cutoff=256 23710 10544 77.83158 5.35543 2.1421872e-8 
cutoff=256 24184 10337 77.62633 5.330832 2.132418e-8 
cutoff=256 24667 10134 77.389694 5.3041897 2.121885e-8 
cutoff=256 25160 9936 78.470375 5.367755 2.14719e-8 
cutoff=256 25663 9741 78.64073 5.3689203 2.1477117e-8 
cutoff=256 26176 9550 79.153984 5.3934464 2.1575442e-8 
cutoff=256 26699 9363 79.20012 5.386115 2.1545947e-8 
cutoff=256 27232 9180 79.027115 5.3639474 2.1456668e-8 
cutoff=256 27776 9000 80.00908 5.4200997 2.1681787e-8 
cutoff=256 28331 8824 80.10367 5.416035 2.166477e-8 
cutoff=256 28897 8651 80.69852 5.445747 2.1784036e-8 
cutoff=256 29474 8482 80.5875 5.4278073 2.1711363e-8 
cutoff=256 30063 8315 80.16795 5.3891883 2.1559009e-8 
cutoff=256 30664 8152 80.73381 5.416828 2.166966e-8 
cutoff=256 31277 7993 80.64765 5.4007 2.1603054e-8 
cutoff=256 31902 7836 81.88901 5.4733667 2.1894863e-8 
cutoff=256 32540 7682 81.64817 5.4468694 2.1789893e-8 
cutoff=256 33190 7532 81.55864 5.430559 2.1723359e-8 
cutoff=256 33853 7384 81.217476 5.3975873 2.1592891e-8 
cutoff=256 34530 7240 82.40426 5.466082 2.1864572e-8 
cutoff=256 35220 7098 82.693115 5.4748764 2.1900245e-8 
cutoff=256 35924 6959 82.92417 5.4798145 2.1919686e-8 
cutoff=256 36642 6822 83.306305 5.4947 2.1981284e-8 
cutoff=256 37374 6689 82.682175 5.4432883 2.1773616e-8 
cutoff=256 38121 6558 81.67989 5.367216 2.1469077e-8 
cutoff=256 38883 6429 83.423035 5.4714923 2.1887827e-8 
cutoff=256 39660 6303 83.92871 5.494372 2.1979512e-8 
cutoff=256 40453 6180 83.16971 5.4345226 2.173813e-8 
cutoff=256 41262 6058 83.63512 5.4547515 2.1822043e-8 
cutoff=256 42087 5940 83.727 5.4505906 2.1802643e-8 
cutoff=256 42928 5823 83.909386 5.4523325 2.181197e-8 
cutoff=256 43786 5709 83.04528 5.3861914 2.1546983e-8 
cutoff=256 44661 5597 83.302315 5.3928776 2.1574305e-8 
cutoff=256 45554 5487 84.2314 5.4429607 2.177578e-8 
cutoff=256 46465 5380 85.527214 5.5165124 2.2067665e-8 
cutoff=256 47394 5274 84.860886 5.4634695 2.185773e-8 
cutoff=256 48341 5171 85.330086 5.4836006 2.193692e-8 
cutoff=256 49307 5070 85.31319 5.4724755 2.1891085e-8 
cutoff=256 50293 4970 84.61637 5.417851 2.16752e-8 
cutoff=256 51298 4873 84.67595 5.411774 2.164925e-8 
cutoff=256 52323 4778 86.29242 5.505043 2.2020235e-8 
cutoff=256 53369 4684 84.545456 5.383787 2.1536838e-8 
cutoff=256 54436 4592 85.26194 5.419556 2.1680817e-8 
cutoff=256 55524 4502 85.405945 5.4188757 2.1678185e-8 
cutoff=256 56634 4414 86.44847 5.475102 2.1901943e-8 
cutoff=256 57766 4327 86.80106 5.4875097 2.1954124e-8 
cutoff=256 58921 4242 86.97041 5.488306 2.1958241e-8 
cutoff=256 60099 4159 86.628105 5.45687 2.1831696e-8 
cutoff=256 61300 4078 86.03773 5.409953 2.1641421e-8 
cutoff=256 62526 3998 86.110214 5.404802 2.1621029e-8 
cutoff=256 63776 3919 86.122345 5.3958917 2.1588907e-8 
cutoff=256 65051 3843 87.266945 5.4578395 2.1832145e-8 
cutoff=256 66352 3767 104.872 6.547195 2.6194229e-8 
cutoff=256 67679 3693 104.92619 6.5389156 2.6162093e-8 
cutoff=256 69032 3621 104.96273 6.5295725 2.6121961e-8 
cutoff=256 70412 3550 105.057304 6.5238667 2.6099373e-8 
cutoff=256 71820 3480 105.87437 6.5629635 2.6258828e-8 
cutoff=256 73256 3412 105.79218 6.5462785 2.6190408e-8 
cutoff=256 74721 3345 105.88386 6.5403905 2.6167658e-8 
cutoff=256 76215 3280 106.01507 6.5369625 2.6149399e-8 
cutoff=256 77739 3215 106.13418 6.5328007 2.613843e-8 
cutoff=256 79293 3152 106.8765 6.5669503 2.6274996e-8 
cutoff=256 80878 3091 105.31534 6.459693 2.58394e-8 
cutoff=256 82495 3030 107.01677 6.552574 2.6214506e-8 
cutoff=256 84144 2971 110.989624 6.7839694 2.7136766e-8 
cutoff=256 85826 2912 110.688065 6.7537494 2.7023072e-8 
cutoff=256 87542 2855 111.64307 6.8001695 2.7208033e-8 
cutoff=256 89292 2799 111.41447 6.774463 2.7105626e-8 
cutoff=256 91077 2744 111.63667 6.776209 2.7114021e-8 
cutoff=256 92898 2691 112.23166 6.800534 2.7203384e-8 
cutoff=256 94755 2638 111.71831 6.7577357 2.7034869e-8 
cutoff=256 96650 2586 112.25697 6.7786055 2.7121267e-8 
cutoff=256 98583 2535 112.84872 6.802602 2.7220436e-8 
cutoff=256 100554 2486 112.58213 6.7748685 2.710194e-8 
cutoff=256 102565 2437 112.75277 6.7734923 2.7099292e-8 
cutoff=256 104616 2389 113.020706 6.7779574 2.7119682e-8 
cutoff=256 106708 2342 112.25192 6.7203407 2.689103e-8 
cutoff=256 108842 2296 113.05321 6.7567563 2.7037705e-8 
cutoff=256 111018 2251 113.01767 6.7431235 2.6983123e-8 
cutoff=256 113238 2207 113.3066 6.74886 2.7004484e-8 
cutoff=256 115502 2164 113.64827 6.757715 2.7036664e-8 
cutoff=256 117812 2122 113.31214 6.7263026 2.6905527e-8 
cutoff=256 120168 2080 114.08075 6.7604637 2.7047324e-8 
cutoff=256 122571 2039 113.5275 6.7163086 2.6873591e-8 
cutoff=256 125022 1999 113.737 6.7173514 2.6878118e-8 
cutoff=256 127522 1960 112.195404 6.6151443 2.64666e-8 
cutoff=256 130072 1922 113.68279 6.691572 2.6766463e-8 
cutoff=256 132673 1884 114.51442 6.7292094 2.6921581e-8 
cutoff=256 135326 1847 113.97609 6.6863523 2.6751067e-8 
cutoff=256 138032 1811 115.39672 6.7583675 2.7036071e-8 
cutoff=256 140792 1775 115.15161 6.73275 2.6941152e-8 
cutoff=256 143607 1740 114.904236 6.707086 2.6841638e-8 
cutoff=256 146479 1706 115.78126 6.7470284 2.699965e-8 
cutoff=256 149408 1673 114.97291 6.688789 2.675948e-8 
cutoff=256 152396 1640 115.364784 6.700451 2.680937e-8 
cutoff=256 155443 1608 114.16052 6.619526 2.648315e-8 
cutoff=256 158551 1576 116.028404 6.7167106 2.6880132e-8 
cutoff=256 161722 1545 116.14748 6.7125025 2.6865001e-8 
cutoff=256 164956 1515 114.99902 6.6351757 2.6550438e-8 
cutoff=256 168255 1485 114.962776 6.622169 2.650366e-8 
cutoff=256 171620 1456 116.33417 6.6901555 2.6773609e-8 
cutoff=256 175052 1428 116.17317 6.66994 2.668251e-8 
cutoff=256 178553 1400 116.06735 6.6529517 2.6614552e-8 
cutoff=256 182124 1372 114.51058 6.5529876 2.6225154e-8 
cutoff=256 185766 1345 114.9022 6.564667 2.627388e-8 
cutoff=256 189481 1319 115.362656 6.580234 2.6328788e-8 
cutoff=256 193270 1293 115.21968 6.5613885 2.6256254e-8 
cutoff=256 197135 1268 117.993164 6.7084165 2.6837188e-8 
cutoff=256 201077 1243 118.597885 6.7318654 2.6934066e-8 
cutoff=256 205098 1218 116.02163 6.5749707 2.6319954e-8 
cutoff=256 209199 1195 118.93458 6.729156 2.6917398e-8 
cutoff=256 213382 1171 118.030525 6.6672316 2.6682766e-8 
cutoff=256 217649 1148 118.34026 6.6739593 2.6710682e-8 
cutoff=256 222001 1126 117.994125 6.6437364 2.6577803e-8 
cutoff=256 226441 1104 118.249084 6.6473985 2.6590564e-8 
cutoff=256 230969 1082 119.15812 6.687762 2.6760846e-8 
cutoff=256 235588 1061 119.26163 6.682856 2.6735822e-8 
cutoff=256 240299 1040 118.514885 6.630399 2.6531046e-8 
cutoff=256 245104 1019 118.8571 6.638936 2.6581159e-8 
cutoff=256 250006 999 118.9437 6.6331887 2.6558675e-8 
cutoff=256 255006 980 119.19127 6.6364217 2.6555686e-8 
cutoff=256 260106 961 119.20164 6.626458 2.6509877e-8 
cutoff=256 265308 942 119.36488 6.6250114 2.6508514e-8 
cutoff=256 270614 923 119.35241 6.6138325 2.6478979e-8 
cutoff=256 276026 905 119.40299 6.606178 2.6445493e-8 
cutoff=256 281546 887 119.581764 6.605629 2.6450945e-8 
cutoff=256 287176 870 119.689865 6.6011834 2.6421315e-8 
cutoff=256 292919 853 119.65332 6.5887876 2.6369927e-8 
cutoff=256 298777 836 120.27242 6.612477 2.6473462e-8 
cutoff=256 304752 820 119.62864 6.566769 2.6277942e-8 
cutoff=256 310847 804 119.5911 6.554429 2.6226004e-8 
cutoff=256 317063 788 120.02876 6.5681334 2.6288763e-8 
cutoff=256 323404 773 119.65739 6.537591 2.6151275e-8 
cutoff=256 329872 757 120.24185 6.5592856 2.6267285e-8 
cutoff=256 336469 743 119.31326 6.4985037 2.5994384e-8 
cutoff=256 343198 728 120.60024 6.5583954 2.6249527e-8 
cutoff=256 350061 714 120.98923 6.569344 2.6283312e-8 
cutoff=256 357062 700 121.26865 6.574318 2.6303226e-8 
cutoff=256 364203 686 121.93282 6.600103 2.6416973e-8 
cutoff=256 371487 672 121.9204 6.5892406 2.639505e-8 
cutoff=256 378916 659 121.534294 6.558248 2.6263915e-8 
cutoff=256 386494 646 120.98517 6.5185666 2.6108195e-8 
cutoff=256 394223 634 121.585045 6.540821 2.6169841e-8 
cutoff=256 402107 621 120.92232 6.495187 2.6011081e-8 
cutoff=256 410149 609 121.02998 6.491009 2.5986829e-8 
cutoff=256 418351 597 121.38563 6.5001245 2.6025946e-8 
cutoff=256 426718 585 122.12608 6.529786 2.6157855e-8 
cutoff=256 435252 574 122.78917 6.555227 2.623826e-8 
cutoff=256 443957 563 122.35933 6.522331 2.6094774e-8 
cutoff=256 452836 552 122.163185 6.501974 2.601149e-8 
cutoff=256 461892 541 122.821846 6.527107 2.6120592e-8 
cutoff=256 471129 530 122.75452 6.5136404 2.6086035e-8 
cutoff=256 480551 520 122.699196 6.50085 2.6015208e-8 
cutoff=256 490162 510 122.184296 6.463786 2.585694e-8 
cutoff=256 499965 500 123.41586 6.519086 2.607817e-8 
cutoff=256 509964 490 124.73046 6.5785985 2.632678e-8 
cutoff=256 520163 480 123.79908 6.5196514 2.6112215e-8 
cutoff=256 530566 471 123.49245 6.4937334 2.5985681e-8 
cutoff=256 541177 461 122.09908 6.4108343 2.5696519e-8 
cutoff=256 552000 452 122.615875 6.428326 2.5764422e-8 
cutoff=256 563040 444 123.813255 6.4813924 2.5926633e-8 
cutoff=256 574300 435 123.6437 6.462852 2.5869985e-8 
cutoff=256 585786 426 124.25028 6.484874 2.598681e-8 
cutoff=256 597501 418 123.71428 6.447286 2.5814401e-8 
cutoff=256 609451 410 122.91804 6.3962674 2.5597876e-8 
cutoff=256 621640 402 124.37619 6.462538 2.586057e-8 
cutoff=256 634072 394 125.76524 6.5250273 2.6118459e-8 
cutoff=256 646753 386 129.53423 6.710625 2.6880492e-8 
cutoff=256 659688 378 126.20688 6.5285864 2.6181153e-8 
cutoff=256 672881 371 130.4271 6.73694 2.6986744e-8 
cutoff=256 686338 364 127.949615 6.5992327 2.6415206e-8 
cutoff=256 700064 357 126.59241 6.5196257 2.6086555e-8 
cutoff=256 714065 350 127.307465 6.5468197 2.6195373e-8 
cutoff=256 728346 343 127.050285 6.5240097 2.6114563e-8 
cutoff=256 742912 336 127.29359 6.5269284 2.6147621e-8 
cutoff=256 757770 329 127.62876 6.534542 2.6210897e-8 
cutoff=256 772925 323 127.67692 6.52746 2.6145948e-8 
cutoff=256 788383 317 127.338554 6.5006666 2.6011259e-8 
cutoff=256 804150 310 127.979706 6.5238833 2.6170223e-8 
cutoff=256 820233 304 127.780304 6.504246 2.608472e-8 
cutoff=256 836637 298 127.490265 6.4800596 2.5991161e-8 
cutoff=256 853369 292 128.00229 6.496651 2.607173e-8 
cutoff=256 870436 287 127.565 6.465083 2.587947e-8 
cutoff=256 887844 281 127.99166 6.4773283 2.5962885e-8 
cutoff=256 905600 276 128.21844 6.4794374 2.5923391e-8 
cutoff=256 923712 270 128.82443 6.5006757 2.6065024e-8 
cutoff=256 942186 265 127.52985 6.426085 2.5737355e-8 
cutoff=256 961029 260 130.37527 6.56002 2.625399e-8 
cutoff=256 980249 255 129.4394 6.5035815 2.6018126e-8 
cutoff=256 999853 250 129.28448 6.486487 2.5949763e-8 
cutoff=256 1019850 245 129.59805 6.492913 2.5985866e-8 
cutoff=256 1040247 240 129.94063 6.500771 2.603857e-8 
cutoff=256 1061051 235 130.30164 6.509528 2.6106303e-8 
cutoff=256 1082272 230 130.83191 6.5267043 2.621982e-8 
cutoff=256 1103917 226 131.05498 6.528528 2.6167994e-8 
cutoff=256 1125995 222 131.73119 6.5528874 2.62146e-8 
cutoff=256 1148514 217 130.78223 6.4964504 2.6066344e-8 
cutoff=256 1171484 213 130.54568 6.4755106 2.5951236e-8 
cutoff=256 1194913 209 129.83304 6.4310474 2.57513e-8 
cutoff=256 1218811 205 130.16321 6.438291 2.576798e-8 
cutoff=256 1243187 201 130.27943 6.434947 2.5752087e-8 
cutoff=256 1268050 197 129.72963 6.3987613 2.5614936e-8 
cutoff=256 1293411 193 130.63562 6.4343805 2.5775845e-8 
cutoff=256 1319279 189 130.5956 6.423371 2.5761109e-8 
cutoff=256 1345664 185 130.56274 6.4127445 2.575939e-8 
cutoff=256 1372577 182 130.46924 6.399172 2.561626e-8 
cutoff=256 1400028 178 130.05061 6.3697143 2.5560139e-8 
cutoff=256 1428028 175 130.77808 6.3963943 2.5595314e-8 
cutoff=256 1456588 171 131.42422 6.4190288 2.577131e-8 
cutoff=256 1485719 168 131.36751 6.407318 2.567026e-8 
cutoff=256 1515433 164 131.75139 6.4170995 2.5820114e-8 
cutoff=256 1545741 161 130.9537 6.369385 2.5593806e-8 
cutoff=256 1576655 158 131.42525 6.3834496 2.562487e-8 
cutoff=256 1608188 155 131.74231 6.389983 2.5634874e-8 
cutoff=256 1640351 152 134.5326 6.5162926 2.6134863e-8 
cutoff=256 1673158 149 132.88852 6.4277644 2.5783194e-8 
cutoff=256 1706621 146 133.18814 6.4333673 2.5819533e-8 
cutoff=256 1740753 143 133.40085 6.434762 2.5849925e-8 
cutoff=256 1775568 140 133.13197 6.412955 2.5798402e-8 
cutoff=256 1811079 138 133.43744 6.4188356 2.5682647e-8 
cutoff=256 1847300 135 133.82547 6.428667 2.5778029e-8 
cutoff=256 1884246 132 134.00188 6.4283185 2.5845553e-8 
cutoff=256 1921930 130 134.60187 6.448264 2.5808449e-8 
cutoff=256 1960368 127 135.00856 6.4589076 2.5942855e-8 
cutoff=256 1999575 125 135.07567 6.453298 2.5818677e-8 
cutoff=256 2039566 122 135.2188 6.45133 2.5926964e-8 
cutoff=256 2080357 120 135.20848 6.4420576 2.5805097e-8 
cutoff=256 2121964 117 135.26552 6.436014 2.592347e-8 
cutoff=256 2164403 115 135.39502 6.433431 2.5846793e-8 
cutoff=256 2207691 113 135.6264 6.4356894 2.5797544e-8 
cutoff=256 2251844 111 135.50461 6.421205 2.5689475e-8 
cutoff=256 2296880 108 135.805 6.4267387 2.5907685e-8 
cutoff=256 2342817 106 137.08463 6.4785366 2.6087514e-8 
cutoff=256 2389673 104 137.70596 6.499126 2.6150692e-8 
cutoff=256 2437466 102 136.65118 6.4406605 2.5905482e-8 
cutoff=256 2486215 100 136.33435 6.417087 2.5810667e-8 
cutoff=256 2535939 98 136.94902 6.4373627 2.5902585e-8 
cutoff=256 2586657 96 137.07655 6.4347157 2.5913096e-8 
cutoff=256 2638390 94 137.22377 6.4329996 2.593861e-8 
cutoff=256 2691157 92 138.46681 6.482591 2.6183141e-8 
cutoff=256 2744980 91 138.46246 6.473728 2.5916354e-8 
cutoff=256 2799879 89 136.72519 6.383976 2.561899e-8 
cutoff=256 2855876 87 137.83965 6.4274387 2.5868982e-8 
cutoff=256 2912993 85 136.78362 6.3697104 2.5725353e-8 
cutoff=256 2971252 84 136.48985 6.3475857 2.5432545e-8 
cutoff=256 3030677 82 137.14429 6.3695583 2.5630426e-8 
cutoff=256 3091290 80 137.97746 6.3997626 2.5878204e-8 
cutoff=256 3153115 79 137.38617 6.363904 2.554799e-8 
cutoff=256 3216177 77 137.95679 6.381891 2.5770255e-8 
cutoff=256 3280500 76 137.40416 6.347936 2.5461203e-8 
cutoff=256 3346110 74 138.30542 6.3811517 2.5770753e-8 
cutoff=256 3413032 73 136.66847 6.297325 2.52751e-8 
cutoff=256 3481292 71 135.85683 6.251697 2.5292929e-8 
cutoff=256 3550917 70 136.42062 6.269399 2.5222455e-8 
cutoff=256 3621935 69 136.87436 6.2820034 2.5136707e-8 
cutoff=256 3694373 67 136.64873 6.263435 2.5304459e-8 
cutoff=256 3768260 66 135.39233 6.1977315 2.4919995e-8 
cutoff=256 3843625 65 134.14365 6.132551 2.4546342e-8 
cutoff=256 3920497 63 135.35217 6.1797295 2.5020029e-8 
cutoff=256 3998906 62 135.5753 6.181854 2.4933648e-8 
cutoff=256 4078884 61 135.78783 6.183489 2.485206e-8 
cutoff=256 4160461 60 135.74968 6.17372 2.4731714e-8 
cutoff=256 4243670 58 136.45578 6.1977797 2.5180626e-8 
cutoff=256 4328543 57 142.40144 6.4594483 2.6180555e-8 
cutoff=256 4415113 56 141.86357 6.4267216 2.5993192e-8 
cutoff=256 4503415 55 142.35529 6.4406614 2.6003141e-8 
cutoff=256 4593483 54 141.7815 6.40642 2.5827333e-8 
cutoff=256 4685352 53 141.07199 6.3661437 2.5636476e-8 
cutoff=256 4779059 52 141.49991 6.377232 2.566176e-8 
cutoff=256 4874640 51 140.88464 6.341338 2.5507516e-8 
cutoff=256 4972132 50 141.53593 6.362471 2.5592529e-8 
cutoff=256 5071574 49 141.78908 6.365676 2.561567e-8 
cutoff=256 5173005 48 142.91801 6.408141 2.5807617e-8 
cutoff=256 5276465 47 142.08221 6.362515 2.5655938e-8 
cutoff=256 5381994 46 142.37181 6.367337 2.5719162e-8 
cutoff=256 5489633 45 142.78929 6.377859 2.5817792e-8 
cutoff=256 5599425 44 142.95105 6.376947 2.5883125e-8 
cutoff=256 5711413 43 143.09547 6.375265 2.5958897e-8 
cutoff=256 5825641 42 143.80421 6.3986964 2.6151614e-8 
cutoff=256 5942153 42 143.99248 6.398939 2.5639812e-8 
cutoff=256 6060996 41 143.6326 6.3748527 2.5653245e-8 
cutoff=256 6182215 40 144.97919 6.42647 2.5987731e-8 
cutoff=256 6305859 39 143.8765 6.3695254 2.5899906e-8 
cutoff=256 6431976 38 144.59515 6.3932543 2.6157364e-8 
cutoff=256 6560615 38 143.9685 6.357517 2.5501125e-8 
cutoff=256 6691827 37 144.63795 6.379031 2.5763702e-8 
cutoff=256 6825663 36 144.88496 6.381884 2.597177e-8 
cutoff=256 6962176 35 144.54227 6.3587866 2.6095236e-8 
cutoff=256 7101419 35 144.49754 6.34884 2.5543548e-8 
cutoff=256 7243447 34 145.16988 6.370384 2.5866724e-8 
cutoff=256 7388315 33 145.06229 6.3576922 2.607595e-8 
cutoff=256 7536081 33 145.10722 6.351709 2.55406e-8 
cutoff=256 7686802 32 144.81732 6.331102 2.5738522e-8 
cutoff=256 7840538 31 145.92194 6.3714356 2.6213787e-8 
cutoff=256 7997348 31 146.255 6.3780227 2.572636e-8 
cutoff=256 8157294 30 146.70392 6.3896384 2.6110122e-8 
cutoff=256 8320439 30 145.93423 6.348216 2.5432216e-8 
cutoff=256 8486847 29 146.30858 6.3566 2.582739e-8 
cutoff=256 8656583 28 146.65424 6.363719 2.6254664e-8 
cutoff=256 8829714 28 145.97353 6.326339 2.5588673e-8 
cutoff=256 9006308 27 146.20479 6.3285255 2.6025072e-8 
cutoff=256 9186434 27 146.83286 6.347862 2.5592737e-8 
cutoff=256 9370162 26 146.8242 6.3396573 2.602228e-8 
cutoff=256 9557565 26 146.8972 6.334995 2.5493277e-8 
cutoff=256 9748716 25 147.32414 6.3455887 2.6036611e-8 
cutoff=256 9943690 25 147.1494 6.3302727 2.546448e-8 
cutoff=256 10142563 24 147.79631 6.350298 2.6087662e-8 
cutoff=256 10345414 24 147.95314 6.349242 2.5571886e-8 
cutoff=256 10552322 23 147.95384 6.341498 2.6128589e-8 
cutoff=256 10763368 23 147.3423 6.3075624 2.5479183e-8 
cutoff=256 10978635 22 147.74663 6.3171453 2.6154707e-8 
cutoff=256 11198207 22 148.27603 6.332046 2.5702354e-8 
cutoff=256 11422171 21 148.5029 6.334007 2.6406484e-8 
cutoff=256 11650614 21 148.23305 6.314802 2.5810218e-8 
cutoff=256 11883626 21 148.78133 6.3304543 2.5366854e-8 
cutoff=256 12121298 20 147.99384 6.289303 2.594319e-8 
cutoff=256 12363723 20 148.68481 6.3110046 2.5522267e-8 
cutoff=256 12610997 19 148.44131 6.2930384 2.6263786e-8 
cutoff=256 12863216 19 147.95772 6.264949 2.563388e-8 
cutoff=256 13120480 19 148.85138 6.2951736 2.52525e-8 
cutoff=256 13382889 18 149.34181 6.3082933 2.6187227e-8 
cutoff=256 13650546 18 149.78912 6.3195615 2.5719611e-8 
cutoff=256 13923556 17 149.61893 6.304782 2.6636123e-8 
cutoff=256 14202027 17 149.85124 6.306978 2.612294e-8 
cutoff=256 14486067 17 150.0339 6.3070827 2.5611152e-8 
cutoff=256 14775788 16 149.196 6.264335 2.6497469e-8 
cutoff=256 15071303 16 149.72763 6.279125 2.6039244e-8 
cutoff=256 15372729 16 150.49173 6.3036165 2.5628243e-8 
cutoff=256 15680183 15 151.01263 6.3178754 2.6861402e-8 
cutoff=256 15993786 15 150.9343 6.30706 2.6289626e-8 
cutoff=256 16313661 15 150.96353 6.3007593 2.5748397e-8 
cutoff=256 16639934 15 151.16115 6.3014936 2.5246468e-8 
cutoff=256 16972732 14 150.48099 6.265677 2.636867e-8 
cutoff=256 17312186 14 151.40695 6.296742 2.5979809e-8 
cutoff=256 17658429 14 151.46782 6.2917976 2.5450403e-8 
cutoff=256 18011597 13 151.37238 6.2803802 2.6821949e-8 
cutoff=256 18371828 13 152.21756 6.3079696 2.641155e-8 
cutoff=256 18739264 13 152.08543 6.295041 2.5840608e-8 
cutoff=256 19114049 13 152.06784 6.286879 2.530108e-8 
cutoff=256 19496329 12 151.99985 6.2766542 2.6828358e-8 
cutoff=256 19886255 12 152.34561 6.2835193 2.6331081e-8 
cutoff=256 20283980 12 152.09088 6.26563 2.574129e-8 
cutoff=256 20689659 12 152.63457 6.280636 2.5297002e-8 
cutoff=256 21103452 11 153.13472 6.293817 2.71124e-8 
cutoff=256 21525521 11 152.60027 6.264496 2.6456949e-8 
cutoff=256 21956031 11 153.1828 6.2810435 2.6006703e-8 
cutoff=256 22395151 11 153.50397 6.2868476 2.5520329e-8 
cutoff=256 22843054 10 153.03357 6.2602577 2.740552e-8 
cutoff=256 23299915 10 153.64485 6.2779264 2.6943988e-8 
cutoff=256 23765913 10 153.98703 6.2845716 2.6443638e-8 
cutoff=256 24241231 10 154.78055 6.3096 2.6028381e-8 
cutoff=256 24726055 10 154.38448 6.286134 2.5423118e-8 
cutoff=256 25220576 9 154.47983 6.282707 2.7678933e-8 
cutoff=256 25724987 9 155.24234 6.3063917 2.7238505e-8 
cutoff=256 26239486 9 155.00812 6.289577 2.6633217e-8 
cutoff=256 26764275 9 155.3079 6.294445 2.6131206e-8 
cutoff=256 27299560 9 155.11894 6.2795157 2.5558068e-8 
cutoff=256 27845551 8 155.22961 6.2767363 2.8176567e-8 
cutoff=256 28402462 8 156.0854 6.304058 2.774433e-8 
cutoff=256 28970511 8 156.19403 6.3011746 2.7187879e-8 
cutoff=256 29549921 8 156.38135 6.301469 2.665603e-8 
cutoff=256 30140919 8 156.24445 6.2887125 2.608046e-8 
cutoff=256 30743737 8 157.02264 6.3127756 2.5666917e-8 
cutoff=256 31358611 7 156.6808 6.2918057 2.8662921e-8 
cutoff=256 31985783 7 157.15082 6.3034487 2.8152902e-8 
cutoff=256 32625498 7 156.7222 6.279061 2.74941e-8 
cutoff=256 33278007 7 157.81696 6.3156934 2.7112257e-8 
cutoff=256 33943567 7 157.24007 6.2854204 2.6453236e-8 
cutoff=256 34622438 7 157.87839 6.303737 2.6010124e-8 
cutoff=256 35314886 7 158.58891 6.3248925 2.5585699e-8 
cutoff=256 36021183 6 158.78905 6.3256664 2.9268271e-8 
cutoff=256 36741606 6 158.2536 6.297169 2.8565116e-8 
cutoff=256 37476438 6 158.62727 6.3048706 2.8039267e-8 
cutoff=256 38225966 6 159.24133 6.3220987 2.756459e-8 
cutoff=256 38990485 6 158.88156 6.3006687 2.6932506e-8 
cutoff=256 39770294 6 159.18568 6.3055854 2.6425022e-8 
cutoff=256 40565699 6 159.57076 6.313693 2.5940196e-8 
cutoff=256 41377012 6 159.4779 6.302895 2.538807e-8 
cutoff=256 42204552 5 160.13364 6.3216734 2.9957306e-8 
cutoff=256 43048643 5 160.39928 6.325026 2.9385486e-8 
cutoff=256 43909615 5 160.97989 6.3407784 2.8881049e-8 
cutoff=256 44787807 5 160.59178 6.318381 2.8214735e-8 
cutoff=256 45683563 5 161.10855 6.3315964 2.7719363e-8 
cutoff=256 46597234 5 161.5654 6.342429 2.722234e-8 
cutoff=256 47529178 5 162.12973 6.357453 2.675179e-8 
cutoff=256 48479761 5 161.24002 6.3154902 2.6054131e-8 
cutoff=256 49449356 5 161.7034 6.3265605 2.558804e-8 
cutoff=256 50438343 4 161.72011 6.32015 3.1326117e-8 
cutoff=256 51447109 4 161.64622 6.3102174 3.0663614e-8 
cutoff=256 52476051 4 162.09142 6.320547 3.011158e-8 
cutoff=256 53525572 4 161.30365 6.2828298 2.9344992e-8 
cutoff=256 54596083 4 162.84396 6.3357754 2.9012043e-8 
cutoff=256 55688004 4 162.04326 6.297622 2.8271897e-8 
cutoff=256 56801764 4 163.37506 6.3423395 2.7914359e-8 
cutoff=256 57937799 4 163.54283 6.341819 2.7364772e-8 
cutoff=256 59096554 4 163.03186 6.3150086 2.6714792e-8 
cutoff=256 60278485 4 163.45322 6.324331 2.6229635e-8 
cutoff=256 61484054 4 162.88852 6.2955227 2.559819e-8 
cutoff=256 62713735 3 164.7257 6.3595057 3.3801772e-8 
cutoff=256 63968009 3 164.21786 6.3329153 3.300043e-8 
cutoff=256 65247369 3 164.79276 6.3480916 3.2430894e-8 
cutoff=256 66552316 3 164.28732 6.3216643 3.1662633e-8 
cutoff=256 67883362 3 164.68762 6.330109 3.1083264e-8 
cutoff=256 69241029 3 165.28952 6.346275 3.055161e-8 
cutoff=256 70625849 3 164.81389 6.3210797 2.9833643e-8 
cutoff=256 72038365 3 165.03845 6.3227644 2.925647e-8 
cutoff=256 73479132 3 165.3504 6.32779 2.870561e-8 
cutoff=256 74948714 3 165.16084 6.3136325 2.807979e-8 
cutoff=256 76447688 3 165.79654 6.3310194 2.7605017e-8 
cutoff=256 77976641 3 166.31802 6.3440113 2.7119283e-8 
cutoff=256 79536173 3 165.86877 6.3199883 2.6486852e-8 
cutoff=256 81126896 3 166.18088 6.324995 2.5988072e-8 
cutoff=256 82749433 3 166.14804 6.3168764 2.54458e-8 
cutoff=256 84404421 2 167.01508 6.3429513 3.7574758e-8 
cutoff=256 86092509 2 166.7066 6.3243737 3.6730107e-8 
cutoff=256 87814359 2 167.49045 6.3472314 3.6140058e-8 
cutoff=256 89570646 2 167.57008 6.3433814 3.5409936e-8 
cutoff=256 91362058 2 166.60396 6.2999954 3.4478184e-8 
cutoff=256 93189299 2 167.63524 6.3321514 3.3974676e-8 
cutoff=256 95053084 2 168.20152 6.346693 3.3384993e-8 
cutoff=256 96954145 2 168.9237 6.3670793 3.283552e-8 
cutoff=256 98893227 2 169.19388 6.370403 3.220849e-8 
cutoff=256 100871091 2 169.00793 6.356564 3.1508353e-8 
cutoff=256 102888512 2 169.37819 6.363652 3.0924987e-8 
cutoff=256 104946282 2 168.35 6.3182406 3.0102264e-8 
cutoff=256 107045207 2 170.17017 6.3797116 2.9799148e-8 
cutoff=256 109186111 2 170.34724 6.3795176 2.9213963e-8 
cutoff=256 111369833 2 169.8804 6.3552346 2.853212e-8 
cutoff=256 113597229 2 169.96263 6.351523 2.7956327e-8 
cutoff=256 115869173 2 171.29234 6.3943872 2.7593131e-8 
cutoff=256 118186556 2 170.5731 6.3607545 2.6909804e-8 
cutoff=256 120550287 2 171.39284 6.3845205 2.6480736e-8 
cutoff=256 122961292 2 170.56107 6.346782 2.5808047e-8 


==> cutoff-tables-cutoff=493.csv <==
type size times time div norm 
cutoff=493 1000 249999 53.1528 5.3335295 2.1334202e-8 
cutoff=493 1020 245098 53.212475 5.324254 2.129702e-8 
cutoff=493 1040 240384 53.30764 5.318867 2.1275524e-8 
cutoff=493 1060 235849 53.71671 5.3450265 2.1380112e-8 
cutoff=493 1081 231267 53.80268 5.3385468 2.1354218e-8 
cutoff=493 1102 226860 54.036316 5.3470025 2.1388034e-8 
cutoff=493 1124 222419 54.005684 5.3289337 2.1315824e-8 
cutoff=493 1146 218150 54.088936 5.322461 2.1289853e-8 
cutoff=493 1168 214041 54.246758 5.323621 2.1294492e-8 
cutoff=493 1191 209907 54.254284 5.3096995 2.1238865e-8 
cutoff=493 1214 205930 53.678246 5.239175 2.0956781e-8 
cutoff=493 1238 201938 53.336243 5.191484 2.0765999e-8 
cutoff=493 1262 198098 53.483536 5.191822 2.0767315e-8 
cutoff=493 1287 194250 53.73396 5.201841 2.0807384e-8 
cutoff=493 1312 190548 53.69873 5.1845 2.0738087e-8 
cutoff=493 1338 186846 53.994457 5.198842 2.079537e-8 
cutoff=493 1364 183284 54.21009 5.2056875 2.0822801e-8 
cutoff=493 1391 179726 54.21595 5.19215 2.0768697e-8 
cutoff=493 1418 176304 53.92439 5.1505475 2.0602267e-8 
cutoff=493 1446 172890 54.11372 5.1547422 2.0619057e-8 
cutoff=493 1474 169606 54.736897 5.2003975 2.0801654e-8 
cutoff=493 1503 166333 54.921185 5.2040095 2.0816163e-8 
cutoff=493 1533 163078 55.448406 5.2398095 2.0959357e-8 
cutoff=493 1563 159948 55.042477 5.1877427 2.0751077e-8 
cutoff=493 1594 156838 55.194885 5.1882515 2.0753024e-8 
cutoff=493 1625 153846 56.15778 5.2650104 2.1060064e-8 
cutoff=493 1657 150875 56.033764 5.239563 2.0958263e-8 
cutoff=493 1690 147928 56.52105 5.2711053 2.1084562e-8 
cutoff=493 1723 145095 56.506958 5.256116 2.1024572e-8 
cutoff=493 1757 142287 56.114986 5.206004 2.0824162e-8 
cutoff=493 1792 139508 55.96864 5.178755 2.0715158e-8 
cutoff=493 1827 136836 56.51985 5.2162886 2.0865208e-8 
cutoff=493 1863 134192 57.069065 5.253328 2.1013337e-8 
cutoff=493 1900 131578 56.93641 5.227464 2.0910008e-8 
cutoff=493 1938 128998 55.973663 5.1256275 2.0502664e-8 
cutoff=493 1976 126518 56.435913 5.154733 2.061897e-8 
cutoff=493 2015 124069 56.596786 5.1561475 2.062467e-8 
cutoff=493 2055 121654 56.75652 5.1573753 2.0629587e-8 
cutoff=493 2096 119274 56.641464 5.1336255 2.0534642e-8 
cutoff=493 2137 116986 56.537376 5.111245 2.0445054e-8 
cutoff=493 2179 114731 56.201122 5.067981 2.0272015e-8 
cutoff=493 2222 112511 57.293278 5.153365 2.0613507e-8 
cutoff=493 2266 110326 57.26098 5.137388 2.0549656e-8 
cutoff=493 2311 108178 56.902 5.09222 2.0368931e-8 
cutoff=493 2357 106067 57.829865 5.16212 2.0648486e-8 
cutoff=493 2404 103993 57.73168 5.1402855 2.056121e-8 
cutoff=493 2452 101957 57.84342 5.137188 2.054887e-8 
cutoff=493 2501 99960 57.525505 5.096034 2.0384139e-8 
cutoff=493 2551 98000 57.324177 5.0653844 2.0261698e-8 
cutoff=493 2602 96079 57.770466 5.09197 2.036808e-8 
cutoff=493 2654 94197 57.342472 5.0415606 2.0166336e-8 
cutoff=493 2707 92353 58.046806 5.0907183 2.0362908e-8 
cutoff=493 2761 90546 58.18506 5.090122 2.0360693e-8 
cutoff=493 2816 88778 58.0245 5.0634713 2.0253978e-8 
cutoff=493 2872 87047 58.192947 5.065613 2.0262533e-8 
cutoff=493 2929 85353 58.247444 5.0578732 2.023158e-8 
cutoff=493 2987 83696 58.25347 5.0460014 2.0184011e-8 
cutoff=493 3046 82074 59.238358 5.1188016 2.0475419e-8 
cutoff=493 3106 80489 58.81107 5.0695515 2.02783e-8 
cutoff=493 3168 78914 58.2056 5.005058 2.0020266e-8 
cutoff=493 3231 77375 58.431988 5.0122805 2.0049232e-8 
cutoff=493 3295 75872 58.576786 5.0125337 2.0050278e-8 
cutoff=493 3360 74404 58.442806 4.989037 1.9956353e-8 
cutoff=493 3427 72950 59.073723 5.0306635 2.0122682e-8 
cutoff=493 3495 71530 59.530594 5.0573616 2.0229662e-8 
cutoff=493 3564 70145 59.09748 5.008566 2.0034522e-8 
cutoff=493 3635 68775 59.211666 5.0061693 2.0024908e-8 
cutoff=493 3707 67439 59.878548 5.0504694 2.020217e-8 
cutoff=493 3781 66120 60.085754 5.055786 2.0223169e-8 
cutoff=493 3856 64834 60.205254 5.053791 2.0215172e-8 
cutoff=493 3933 63564 60.383427 5.056639 2.0226782e-8 
cutoff=493 4011 62328 60.298855 5.037605 2.0150614e-8 
cutoff=493 4091 61109 60.205647 5.0178742 2.0071745e-8 
cutoff=493 4172 59923 59.890423 4.9798617 1.9919547e-8 
cutoff=493 4255 58754 59.782776 4.959192 1.9836905e-8 
cutoff=493 4340 57603 59.81277 4.9499626 1.9800087e-8 
cutoff=493 4426 56484 60.441444 4.990299 1.9961343e-8 
cutoff=493 4514 55383 59.09242 4.867503 1.9470102e-8 
cutoff=493 4604 54300 59.064816 4.8538423 1.9415586e-8 
cutoff=493 4696 53236 60.568974 4.9658027 1.9863508e-8 
cutoff=493 4789 52202 60.82769 4.975473 1.990226e-8 
cutoff=493 4884 51187 60.715748 4.9548316 1.981954e-8 
cutoff=493 4981 50190 60.584583 4.9327064 1.9731111e-8 
cutoff=493 5080 49212 60.03829 4.8769536 1.9508052e-8 
cutoff=493 5181 48253 60.56895 4.908735 1.9635031e-8 
cutoff=493 5284 47312 60.91068 4.925094 1.9700645e-8 
cutoff=493 5389 46390 61.040188 4.924263 1.969739e-8 
cutoff=493 5496 45487 60.917995 4.903186 1.9613013e-8 
cutoff=493 5605 44603 61.18573 4.9135303 1.9654136e-8 
cutoff=493 5717 43729 61.561367 4.9323897 1.9729663e-8 
cutoff=493 5831 42874 61.55035 4.920278 1.9681245e-8 
cutoff=493 5947 42038 62.23113 4.963423 1.9853692e-8 
cutoff=493 6065 41220 60.983177 4.8529177 1.9411724e-8 
cutoff=493 6186 40413 62.266094 4.943797 1.9775598e-8 
cutoff=493 6309 39625 61.495884 4.8716574 1.9487087e-8 
cutoff=493 6435 38850 62.703842 4.9561496 1.982462e-8 
cutoff=493 6563 38092 63.202538 4.9843726 1.9937666e-8 
cutoff=493 6694 37346 63.29911 4.9807887 1.9923622e-8 
cutoff=493 6827 36619 63.33274 4.9723296 1.9889484e-8 
cutoff=493 6963 35904 63.11218 4.943967 1.9775904e-8 
cutoff=493 7102 35201 63.88425 4.9932942 1.9973376e-8 
cutoff=493 7244 34511 64.0654 4.9962993 1.998538e-8 
cutoff=493 7388 33838 63.40948 4.934218 1.9737255e-8 
cutoff=493 7535 33178 63.196686 4.906807 1.9627523e-8 
cutoff=493 7685 32530 63.60335 4.9275017 1.9710555e-8 
cutoff=493 7838 31895 64.11641 4.956329 1.982587e-8 
cutoff=493 7994 31273 63.752644 4.9174013 1.966989e-8 
cutoff=493 8153 30663 64.04677 4.929285 1.9717499e-8 
cutoff=493 8316 30062 63.577377 4.882427 1.9530054e-8 
cutoff=493 8482 29474 63.57311 4.871432 1.9485848e-8 
cutoff=493 8651 28898 63.497894 4.8550797 1.9420584e-8 
cutoff=493 8824 28331 63.917313 4.8764977 1.9506556e-8 
cutoff=493 9000 27777 63.6754 4.8475037 1.9390558e-8 
cutoff=493 9180 27233 63.90014 4.854056 1.9416305e-8 
cutoff=493 9363 26700 64.28502 4.8727517 1.9491624e-8 
cutoff=493 9550 26178 64.738945 4.8965697 1.9586286e-8 
cutoff=493 9741 25664 64.19889 4.8452525 1.938155e-8 
cutoff=493 9935 25163 64.48475 4.8563995 1.9426034e-8 
cutoff=493 10133 24671 65.03784 4.8875737 1.955098e-8 
cutoff=493 10335 24189 65.1929 4.8887644 1.955558e-8 
cutoff=493 10541 23716 65.2988 4.8862724 1.9545844e-8 
cutoff=493 10751 23253 65.57518 4.8965263 1.9586654e-8 
cutoff=493 10966 22797 65.55819 4.884838 1.9539986e-8 
cutoff=493 11185 22351 65.28869 4.8544383 1.9418069e-8 
cutoff=493 11408 21914 66.27955 4.9176984 1.9671193e-8 
cutoff=493 11636 21485 65.944435 4.8824916 1.953001e-8 
cutoff=493 11868 21065 66.34977 4.902165 1.9608706e-8 
cutoff=493 12105 20652 66.40496 4.895924 1.9584286e-8 
cutoff=493 12347 20247 66.54482 4.8959274 1.9584515e-8 
cutoff=493 12593 19852 66.079346 4.8515215 1.9406377e-8 
cutoff=493 12844 19464 66.3317 4.8598905 1.9439902e-8 
cutoff=493 13100 19083 65.921165 4.819757 1.9280009e-8 
cutoff=493 13362 18709 66.60087 4.8593025 1.9438016e-8 
cutoff=493 13629 18343 66.66517 4.8538857 1.9415795e-8 
cutoff=493 13901 17984 66.61784 4.8403926 1.9361911e-8 
cutoff=493 14179 17631 66.56934 4.8268495 1.9308175e-8 
cutoff=493 14462 17286 66.740456 4.829273 1.9317856e-8 
cutoff=493 14751 16948 67.05072 4.841723 1.9366894e-8 
cutoff=493 15046 16615 67.06438 4.83274 1.9331786e-8 
cutoff=493 15346 16290 67.09819 4.8252726 1.9302146e-8 
cutoff=493 15652 15972 67.08164 4.8142214 1.9257367e-8 
cutoff=493 15965 15659 67.81612 4.856975 1.9428215e-8 
cutoff=493 16284 15352 67.48908 4.8236923 1.9295388e-8 
cutoff=493 16609 15052 68.477936 4.884416 1.9537769e-8 
cutoff=493 16941 14757 68.46811 4.873789 1.9495285e-8 
cutoff=493 17279 14468 68.49783 4.8660326 1.9464707e-8 
cutoff=493 17624 14185 68.888176 4.8838663 1.9535742e-8 
cutoff=493 17976 13907 68.455894 4.843423 1.9374294e-8 
cutoff=493 18335 13635 68.552376 4.840479 1.936209e-8 
cutoff=493 18701 13368 68.46965 4.824923 1.930008e-8 
cutoff=493 19075 13106 69.061005 4.8568172 1.9427505e-8 
cutoff=493 19456 12849 69.27921 4.8624063 1.9450392e-8 
cutoff=493 19845 12597 69.53165 4.870361 1.948242e-8 
cutoff=493 20241 12351 69.4015 4.8515577 1.9406496e-8 
cutoff=493 20645 12109 69.62865 4.8577547 1.9431772e-8 
cutoff=493 21057 11872 69.76367 4.857514 1.9430933e-8 
cutoff=493 21478 11639 69.81641 4.851538 1.9407516e-8 
cutoff=493 21907 11411 70.15472 4.8654003 1.9463098e-8 
cutoff=493 22345 11188 70.45534 4.8765903 1.9506684e-8 
cutoff=493 22791 10969 70.670135 4.8818235 1.9527723e-8 
cutoff=493 23246 10754 70.60124 4.867475 1.9470875e-8 
cutoff=493 23710 10544 71.43943 4.9155993 1.9662536e-8 
cutoff=493 24184 10337 70.75801 4.859164 1.9437433e-8 
cutoff=493 24667 10134 72.21357 4.9494247 1.979965e-8 
cutoff=493 25160 9936 72.72932 4.975039 1.990097e-8 
cutoff=493 25663 9741 72.747375 4.966572 1.9867617e-8 
cutoff=493 26176 9550 73.11475 4.981941 1.9929296e-8 
cutoff=493 26699 9363 72.7319 4.9462347 1.9786306e-8 
cutoff=493 27232 9180 72.69971 4.934476 1.9738712e-8 
cutoff=493 27776 9000 73.59087 4.9853077 1.9942508e-8 
cutoff=493 28331 8824 73.68443 4.9820123 1.9928628e-8 
cutoff=493 28897 8651 73.426926 4.955041 1.9821119e-8 
cutoff=493 29474 8482 73.41183 4.9445043 1.977814e-8 
cutoff=493 30063 8315 73.47813 4.939473 1.975996e-8 
cutoff=493 30664 8152 74.044685 4.968022 1.9874241e-8 
cutoff=493 31277 7993 73.89745 4.9486623 1.9794882e-8 
cutoff=493 31902 7836 73.62866 4.921255 1.9686274e-8 
cutoff=493 32540 7682 74.28324 4.955544 1.9824375e-8 
cutoff=493 33190 7532 74.59068 4.9665995 1.9867425e-8 
cutoff=493 33853 7384 75.08913 4.990307 1.9963577e-8 
cutoff=493 34530 7240 75.299995 4.994838 1.9979577e-8 
cutoff=493 35220 7098 75.389206 4.991305 1.9965896e-8 
cutoff=493 35924 6959 75.70983 5.003075 2.001269e-8 
cutoff=493 36642 6822 75.78183 4.998402 1.999587e-8 
cutoff=493 37374 6689 75.51411 4.9713864 1.9885968e-8 
cutoff=493 38121 6558 75.75134 4.9776487 1.9910793e-8 
cutoff=493 38883 6429 75.761795 4.9690123 1.9877735e-8 
cutoff=493 39660 6303 76.32173 4.9963827 1.9987372e-8 
cutoff=493 40453 6180 76.229225 4.9810133 1.992409e-8 
cutoff=493 41262 6058 75.714516 4.9381633 1.9755403e-8 
cutoff=493 42087 5940 75.766426 4.932361 1.9729699e-8 
cutoff=493 42928 5823 76.01402 4.939301 1.9759595e-8 
cutoff=493 43786 5709 77.47332 5.024802 2.0101279e-8 
cutoff=493 44661 5597 76.89992 4.9783955 1.9916161e-8 
cutoff=493 45554 5487 77.09532 4.9818335 1.9930939e-8 
cutoff=493 46465 5380 77.32706 4.9876013 1.9951868e-8 
cutoff=493 47394 5274 77.986984 5.020918 2.008721e-8 
cutoff=493 48341 5171 78.043625 5.015348 2.0063693e-8 
cutoff=493 49307 5070 77.91805 4.9981093 1.9993518e-8 
cutoff=493 50293 4970 78.194046 5.0066395 2.0030068e-8 
cutoff=493 51298 4873 78.64569 5.026371 2.0107482e-8 
cutoff=493 52323 4778 78.82971 5.0289583 2.011589e-8 
cutoff=493 53369 4684 78.93581 5.0265694 2.0107853e-8 
cutoff=493 54436 4592 79.60383 5.0599065 2.0242046e-8 
cutoff=493 55524 4502 80.27665 5.0934296 2.0376241e-8 
cutoff=493 56634 4414 80.390686 5.09144 2.0367187e-8 
cutoff=493 57766 4327 79.569984 5.0303655 2.0125206e-8 
cutoff=493 58921 4242 80.39999 5.0736766 2.0299343e-8 
cutoff=493 60099 4159 79.437355 5.003911 2.001951e-8 
cutoff=493 61300 4078 80.94015 5.089423 2.0359206e-8 
cutoff=493 62526 3998 80.835815 5.073748 2.0296703e-8 
cutoff=493 63776 3919 80.46157 5.0412226 2.016988e-8 
cutoff=493 65051 3843 81.153465 5.075491 2.0302696e-8 
cutoff=493 66352 3767 81.44818 5.0848374 2.0343583e-8 
cutoff=493 67679 3693 81.25822 5.0639462 2.0260766e-8 
cutoff=493 69032 3621 81.58256 5.075127 2.0303363e-8 
cutoff=493 70412 3550 81.06119 5.033752 2.0138021e-8 
cutoff=493 71820 3480 82.12286 5.09065 2.0368011e-8 
cutoff=493 73256 3412 82.454475 5.1021724 2.0412816e-8 
cutoff=493 74721 3345 83.18913 5.138549 2.0558987e-8 
cutoff=493 76215 3280 82.30854 5.075202 2.0302009e-8 
cutoff=493 77739 3215 82.94729 5.105595 2.0428027e-8 
cutoff=493 79293 3152 83.21089 5.112834 2.0456937e-8 
cutoff=493 80878 3091 82.89005 5.0842004 2.0337296e-8 
cutoff=493 82495 3030 82.66462 5.0615063 2.0249276e-8 
cutoff=493 84144 2971 83.16937 5.0835247 2.0334763e-8 
cutoff=493 85826 2912 83.337685 5.084937 2.0345826e-8 
cutoff=493 87542 2855 83.88205 5.1092486 2.044252e-8 
cutoff=493 89292 2799 83.67915 5.088041 2.0358002e-8 
cutoff=493 91077 2744 84.376595 5.121556 2.0493166e-8 
cutoff=493 92898 2691 84.35353 5.1112943 2.0446116e-8 
cutoff=493 94755 2638 84.88733 5.134755 2.0542004e-8 
cutoff=493 96650 2586 85.26685 5.1488147 2.0600458e-8 
cutoff=493 98583 2535 85.38486 5.1470604 2.059583e-8 
cutoff=493 100554 2486 85.19008 5.126494 2.050784e-8 
cutoff=493 102565 2437 85.42968 5.1320896 2.053239e-8 
cutoff=493 104616 2389 85.99459 5.157176 2.0634678e-8 
cutoff=493 106708 2342 86.0384 5.1509795 2.0611328e-8 
cutoff=493 108842 2296 86.87035 5.1919074 2.0775838e-8 
cutoff=493 111018 2251 86.787674 5.1781282 2.0720675e-8 
cutoff=493 113238 2207 86.847084 5.1728563 2.0698359e-8 
cutoff=493 115502 2164 87.89921 5.226633 2.0911022e-8 
cutoff=493 117812 2122 87.053085 5.167543 2.0670415e-8 
cutoff=493 120168 2080 87.32035 5.1746335 2.070272e-8 
cutoff=493 122571 2039 87.14953 5.155783 2.0629546e-8 
cutoff=493 125022 1999 87.46438 5.1656804 2.066942e-8 
cutoff=493 127522 1960 87.46261 5.156876 2.0632198e-8 
cutoff=493 130072 1922 87.8552 5.1713142 2.0685391e-8 
cutoff=493 132673 1884 87.940155 5.167626 2.0674149e-8 
cutoff=493 135326 1847 87.917786 5.1576543 2.0634982e-8 
cutoff=493 138032 1811 88.54843 5.185961 2.0745839e-8 
cutoff=493 140792 1775 88.77692 5.190659 2.0770464e-8 
cutoff=493 143607 1740 89.20239 5.2068415 2.0837685e-8 
cutoff=493 146479 1706 88.67072 5.167191 2.06776e-8 
cutoff=493 149408 1673 88.89287 5.171528 2.0689455e-8 
cutoff=493 152396 1640 89.38318 5.191425 2.0771562e-8 
cutoff=493 155443 1608 89.343834 5.180546 2.0726134e-8 
cutoff=493 158551 1576 90.219574 5.222676 2.0901037e-8 
cutoff=493 161722 1545 90.21752 5.2139344 2.0867382e-8 
cutoff=493 164956 1515 90.471886 5.220017 2.0887727e-8 
cutoff=493 168255 1485 90.84831 5.23311 2.0944281e-8 
cutoff=493 171620 1456 90.14058 5.183812 2.0745313e-8 
cutoff=493 175052 1428 90.42101 5.1914115 2.0767786e-8 
cutoff=493 178553 1400 90.79987 5.204626 2.0820652e-8 
cutoff=493 182124 1372 90.554436 5.182072 2.073873e-8 
cutoff=493 185766 1345 90.77636 5.186294 2.0757195e-8 
cutoff=493 189481 1319 90.26539 5.1486974 2.0600933e-8 
cutoff=493 193270 1293 90.81704 5.1717367 2.0695381e-8 
cutoff=493 197135 1268 91.71417 5.214343 2.0860112e-8 
cutoff=493 201077 1243 91.77373 5.20927 2.084219e-8 
cutoff=493 205098 1218 91.5468 5.187977 2.0767743e-8 
cutoff=493 209199 1195 91.96245 5.2031097 2.0813037e-8 
cutoff=493 213382 1171 92.325134 5.215202 2.0871633e-8 
cutoff=493 217649 1148 92.728775 5.2295647 2.092989e-8 
cutoff=493 222001 1126 92.801414 5.225244 2.0903226e-8 
cutoff=493 226441 1104 90.45915 5.085181 2.0341467e-8 
cutoff=493 230969 1082 90.70608 5.090888 2.0371012e-8 
cutoff=493 235588 1061 92.38894 5.1770377 2.071156e-8 
cutoff=493 240299 1040 92.642784 5.182966 2.0739252e-8 
cutoff=493 245104 1019 115.095245 6.428812 2.5739858e-8 
cutoff=493 250006 999 115.24127 6.4267135 2.5731968e-8 
cutoff=493 255006 980 115.50099 6.4309516 2.5733495e-8 
cutoff=493 260106 961 113.06638 6.285397 2.5145425e-8 
cutoff=493 265308 942 114.881516 6.376175 2.5512849e-8 
cutoff=493 270614 923 116.071396 6.4320173 2.5751067e-8 
cutoff=493 276026 905 114.6176 6.341418 2.5385619e-8 
cutoff=493 281546 887 116.21481 6.41964 2.570619e-8 
cutoff=493 287176 870 117.121994 6.4595594 2.5854462e-8 
cutoff=493 292919 853 117.1877 6.4530163 2.582654e-8 
cutoff=493 298777 836 117.15813 6.4412556 2.5787967e-8 
cutoff=493 304752 820 116.909485 6.4175067 2.5680645e-8 
cutoff=493 310847 804 117.26916 6.4271703 2.5716808e-8 
cutoff=493 317063 788 117.1896 6.4127703 2.5666928e-8 
cutoff=493 323404 773 116.93364 6.3887763 2.5555996e-8 
cutoff=493 329872 757 117.41326 6.404984 2.5649369e-8 
cutoff=493 336469 743 117.23111 6.3850975 2.5540752e-8 
cutoff=493 343198 728 117.09236 6.3676324 2.5486012e-8 
cutoff=493 350061 714 117.819756 6.3972516 2.5594787e-8 
cutoff=493 357062 700 117.95074 6.3944445 2.558357e-8 
cutoff=493 364203 686 118.42247 6.410091 2.565645e-8 
cutoff=493 371487 672 118.898254 6.425907 2.5740771e-8 
cutoff=493 378916 659 118.940575 6.4182854 2.5703406e-8 
cutoff=493 386494 646 119.299095 6.427723 2.5744345e-8 
cutoff=493 394223 634 119.316635 6.418789 2.568159e-8 
cutoff=493 402107 621 120.10197 6.4511228 2.5834618e-8 
cutoff=493 410149 609 119.42064 6.404698 2.564128e-8 
cutoff=493 418351 597 119.56214 6.4024777 2.5634979e-8 
cutoff=493 426718 585 119.61477 6.395512 2.5619963e-8 
cutoff=493 435252 574 120.58575 6.4375944 2.576742e-8 
cutoff=493 443957 563 119.01373 6.343995 2.5381281e-8 
cutoff=493 452836 552 119.907135 6.381899 2.5531124e-8 
cutoff=493 461892 541 119.206345 6.3349686 2.535168e-8 
cutoff=493 471129 530 120.41135 6.389306 2.5588097e-8 
cutoff=493 480551 520 120.224304 6.3697257 2.549047e-8 
cutoff=493 490162 510 121.041046 6.403306 2.5615003e-8 
cutoff=493 499965 500 120.49641 6.3648744 2.546128e-8 
cutoff=493 509964 490 121.35482 6.400559 2.5614286e-8 
cutoff=493 520163 480 121.343414 6.3903284 2.5594254e-8 
cutoff=493 530566 471 122.177414 6.424584 2.5708967e-8 
cutoff=493 541177 461 122.15515 6.4137783 2.5708319e-8 
cutoff=493 552000 452 122.0087 6.396494 2.5636838e-8 
cutoff=493 563040 444 121.99697 6.3863134 2.5546301e-8 
cutoff=493 574300 435 122.33876 6.394643 2.5596952e-8 
cutoff=493 585786 426 123.09963 6.424819 2.5746152e-8 
cutoff=493 597501 418 123.16316 6.4185653 2.5699403e-8 
cutoff=493 609451 410 123.49771 6.4264317 2.5718595e-8 
cutoff=493 621640 402 123.37119 6.4103184 2.5651609e-8 
cutoff=493 634072 394 122.688934 6.3654203 2.5479581e-8 
cutoff=493 646753 386 122.88845 6.366336 2.5501384e-8 
cutoff=493 659688 378 122.429634 6.3331923 2.5397577e-8 
cutoff=493 672881 371 122.78077 6.3419847 2.5404638e-8 
cutoff=493 686338 364 122.93105 6.340391 2.5379125e-8 
cutoff=493 700064 357 123.32538 6.351371 2.5413327e-8 
cutoff=493 714065 350 123.012794 6.325965 2.5311682e-8 
cutoff=493 728346 343 122.364395 6.28339 2.5151401e-8 
cutoff=493 742912 336 123.03629 6.308637 2.5273122e-8 
cutoff=493 757770 329 124.03522 6.350554 2.5472897e-8 
cutoff=493 772925 323 124.160286 6.347673 2.5425804e-8 
cutoff=493 788383 317 124.592926 6.360502 2.5450413e-8 
cutoff=493 804150 310 124.678764 6.3556147 2.5495224e-8 
cutoff=493 820233 304 124.400345 6.3322005 2.5394744e-8 
cutoff=493 836637 298 124.88545 6.347663 2.5460125e-8 
cutoff=493 853369 292 124.93976 6.341215 2.5447948e-8 
cutoff=493 870436 287 124.01377 6.2851043 2.5159022e-8 
cutoff=493 887844 281 124.08249 6.2794952 2.5169916e-8 
cutoff=493 905600 276 124.97968 6.3157687 2.5268575e-8 
cutoff=493 923712 270 125.086754 6.312067 2.530878e-8 
cutoff=493 942186 265 123.99015 6.247724 2.5022995e-8 
cutoff=493 961029 260 125.06209 6.2926793 2.5184061e-8 
cutoff=493 980249 255 126.00142 6.3308425 2.5327068e-8 
cutoff=493 999853 250 126.13507 6.328474 2.5317618e-8 
cutoff=493 1019850 245 125.915215 6.308401 2.5247415e-8 
cutoff=493 1040247 240 125.86704 6.2969747 2.5222272e-8 
cutoff=493 1061051 235 126.34244 6.311737 2.5313065e-8 
cutoff=493 1082272 230 126.67875 6.319519 2.5387491e-8 
cutoff=493 1103917 226 126.24112 6.288725 2.5206802e-8 
cutoff=493 1125995 222 126.2571 6.2805824 2.5125255e-8 
cutoff=493 1148514 217 127.039505 6.310535 2.5320379e-8 
cutoff=493 1171484 213 127.59102 6.328949 2.5363876e-8 
cutoff=493 1194913 209 127.042595 6.2928276 2.5197838e-8 
cutoff=493 1218811 205 126.677345 6.265869 2.5077895e-8 
cutoff=493 1243187 201 127.0263 6.2742634 2.5109046e-8 
cutoff=493 1268050 197 125.84663 6.2072363 2.4848243e-8 
cutoff=493 1293411 193 125.973976 6.2047744 2.4856051e-8 
cutoff=493 1319279 189 125.16696 6.1563625 2.4690264e-8 
cutoff=493 1345664 185 124.85154 6.1322317 2.4632596e-8 
cutoff=493 1372577 182 125.702415 6.165372 2.4680343e-8 
cutoff=493 1400028 178 127.97 6.2678084 2.5151214e-8 
cutoff=493 1428028 175 127.90962 6.2560973 2.5033913e-8 
cutoff=493 1456588 171 128.34213 6.2684927 2.5166935e-8 
cutoff=493 1485719 168 128.47873 6.266421 2.5105772e-8 
cutoff=493 1515433 164 128.43224 6.2554364 2.516964e-8 
cutoff=493 1545741 161 129.03105 6.27587 2.521804e-8 
cutoff=493 1576655 158 128.93286 6.262392 2.5138913e-8 
cutoff=493 1608188 155 129.07094 6.2604117 2.511507e-8 
cutoff=493 1640351 152 129.27061 6.2614207 2.511265e-8 
cutoff=493 1673158 149 129.12878 6.2459073 2.5053726e-8 
cutoff=493 1706621 146 129.64363 6.262157 2.5132403e-8 
cutoff=493 1740753 143 129.38625 6.241112 2.507199e-8 
cutoff=493 1775568 140 129.75597 6.250333 2.5144198e-8 
cutoff=493 1811079 138 129.38322 6.223813 2.4902334e-8 
cutoff=493 1847300 135 129.6082 6.226079 2.4965681e-8 
cutoff=493 1884246 132 130.26082 6.248853 2.5123999e-8 
cutoff=493 1921930 130 130.14195 6.2346063 2.4953307e-8 
cutoff=493 1960368 127 129.63066 6.201625 2.4909452e-8 
cutoff=493 1999575 125 128.39148 6.1339583 2.4541047e-8 
cutoff=493 2039566 122 130.0558 6.2050023 2.4937007e-8 
cutoff=493 2080357 120 130.38847 6.2124066 2.4885178e-8 
cutoff=493 2121964 117 130.86623 6.226693 2.5080352e-8 
cutoff=493 2164403 115 130.4995 6.200815 2.4912241e-8 
cutoff=493 2207691 113 131.32239 6.231457 2.4978876e-8 
cutoff=493 2251844 111 131.17737 6.2161484 2.48691e-8 
cutoff=493 2296880 108 131.34087 6.2154818 2.5056059e-8 
cutoff=493 2342817 106 131.89299 6.2331834 2.5099535e-8 
cutoff=493 2389673 104 130.76369 6.1714807 2.4832337e-8 
cutoff=493 2437466 102 131.7586 6.210063 2.4977977e-8 
cutoff=493 2486215 100 131.79977 6.2036505 2.4952188e-8 
cutoff=493 2535939 98 131.99722 6.204601 2.4965999e-8 
cutoff=493 2586657 96 132.31528 6.21121 2.5013017e-8 
cutoff=493 2638390 94 131.7055 6.1743054 2.4895524e-8 
cutoff=493 2691157 92 131.98956 6.179346 2.4958338e-8 
cutoff=493 2744980 91 131.93358 6.168474 2.4694327e-8 
cutoff=493 2799879 89 132.68839 6.1954894 2.486259e-8 
cutoff=493 2855876 87 132.33493 6.170755 2.4835888e-8 
cutoff=493 2912993 85 132.26683 6.1593738 2.4875867e-8 
cutoff=493 2971252 84 133.69205 6.2174716 2.4911222e-8 
cutoff=493 3030677 82 133.08463 6.1810107 2.487173e-8 
cutoff=493 3091290 80 132.73761 6.1567245 2.489545e-8 
cutoff=493 3153115 79 133.27322 6.1733875 2.4783157e-8 
cutoff=493 3216177 77 133.48375 6.174968 2.4934694e-8 
cutoff=493 3280500 76 133.6193 6.173079 2.4759862e-8 
cutoff=493 3346110 74 134.3826 6.20016 2.5039805e-8 
cutoff=493 3413032 73 134.464 6.195749 2.4867411e-8 
cutoff=493 3481292 71 134.67943 6.197517 2.507373e-8 
cutoff=493 3550917 70 133.52542 6.1363463 2.4687168e-8 
cutoff=493 3621935 69 134.89334 6.191082 2.4772898e-8 
cutoff=493 3694373 67 133.95908 6.140152 2.4806392e-8 
cutoff=493 3768260 66 133.68213 6.119445 2.460522e-8 
cutoff=493 3843625 65 135.02208 6.17271 2.4707083e-8 
cutoff=493 3920497 63 134.90143 6.15915 2.4936707e-8 
cutoff=493 3998906 62 134.3459 6.1257963 2.4707548e-8 
cutoff=493 4078884 61 133.9814 6.1012278 2.4521446e-8 
cutoff=493 4160461 60 134.82463 6.13165 2.4563183e-8 
cutoff=493 4243670 58 135.31874 6.1461353 2.4970804e-8 
cutoff=493 4328543 57 135.46667 6.1448812 2.4905596e-8 
cutoff=493 4415113 56 134.53552 6.094745 2.4650499e-8 
cutoff=493 4503415 55 134.20778 6.072039 2.4514886e-8 
cutoff=493 4593483 54 134.91248 6.0960426 2.4576053e-8 
cutoff=493 4685352 53 132.66138 5.9865985 2.4108047e-8 
cutoff=493 4779059 52 135.96094 6.1275973 2.465724e-8 
cutoff=493 4874640 51 135.02104 6.0774126 2.4445896e-8 
cutoff=493 4972132 50 134.63411 6.052213 2.434454e-8 
cutoff=493 5071574 49 135.53244 6.0847816 2.4485342e-8 
cutoff=493 5173005 48 135.96973 6.0965943 2.4552921e-8 
cutoff=493 5276465 47 135.99706 6.0900183 2.4557135e-8 
cutoff=493 5381994 46 135.25377 6.048995 2.4433303e-8 
cutoff=493 5489633 45 135.17105 6.037581 2.4440334e-8 
cutoff=493 5599425 44 135.13959 6.0284834 2.446876e-8 
cutoff=493 5711413 43 135.23175 6.024916 2.4532342e-8 
cutoff=493 5825641 42 135.8479 6.0446734 2.4704713e-8 
cutoff=493 5942153 42 136.28212 6.056296 2.4266878e-8 
cutoff=493 6060996 41 136.93889 6.0777655 2.4457727e-8 
cutoff=493 6182215 40 134.54092 5.9637747 2.4116657e-8 
cutoff=493 6305859 39 134.6854 5.962628 2.4245372e-8 
cutoff=493 6431976 38 133.51665 5.90342 2.4153255e-8 
cutoff=493 6560615 38 135.94829 6.003351 2.4080505e-8 
cutoff=493 6691827 37 135.61098 5.9809103 2.4155767e-8 
cutoff=493 6825663 36 136.9627 6.032925 2.4551644e-8 
cutoff=493 6962176 35 137.42937 6.045872 2.4811094e-8 
cutoff=493 7101419 35 138.27922 6.0756235 2.4444304e-8 
cutoff=493 7243447 34 135.6058 5.950691 2.4162574e-8 
cutoff=493 7388315 33 137.86061 6.0420623 2.47814e-8 
cutoff=493 7536081 33 138.06886 6.043622 2.4301764e-8 
cutoff=493 7686802 32 137.49194 6.010852 2.4436575e-8 
cutoff=493 7840538 31 137.2631 5.9933624 2.4658293e-8 
cutoff=493 7997348 31 137.94775 6.0157523 2.4265109e-8 
cutoff=493 8157294 30 137.9018 6.0062647 2.4543533e-8 
cutoff=493 8320439 30 138.14685 6.0094604 2.4075096e-8 
cutoff=493 8486847 29 138.41481 6.0136433 2.4433929e-8 
cutoff=493 8656583 28 138.0462 5.9901934 2.4713618e-8 
cutoff=493 8829714 28 137.52817 5.9603257 2.410823e-8 
cutoff=493 9006308 27 138.28433 5.985686 2.4615197e-8 
cutoff=493 9186434 27 138.74846 5.9983582 2.418364e-8 
cutoff=493 9370162 26 138.40266 5.9760275 2.4529696e-8 
cutoff=493 9557565 26 138.44168 5.9703474 2.4025862e-8 
cutoff=493 9748716 25 138.06233 5.946661 2.4399771e-8 
cutoff=493 9943690 25 138.33907 5.9512577 2.3939837e-8 
cutoff=493 10142563 24 138.95479 5.970408 2.4527036e-8 
cutoff=493 10345414 24 138.89221 5.9604025 2.4005816e-8 
cutoff=493 10552322 23 138.5607 5.938895 2.4469765e-8 
cutoff=493 10763368 23 139.85048 5.9868455 2.418366e-8 
cutoff=493 10978635 22 139.4359 5.961807 2.4683509e-8 
cutoff=493 11198207 22 139.75436 5.968133 2.4225196e-8 
cutoff=493 11422171 21 140.10153 5.975668 2.491257e-8 
cutoff=493 11650614 21 139.35075 5.936412 2.426364e-8 
cutoff=493 11883626 21 139.32672 5.928173 2.3754867e-8 
cutoff=493 12121298 20 139.38965 5.9236503 2.4434883e-8 
cutoff=493 12363723 20 139.18158 5.907635 2.3891003e-8 
cutoff=493 12610997 19 139.47371 5.9128647 2.4677144e-8 
cutoff=493 12863216 19 139.82559 5.9206114 2.422498e-8 
cutoff=493 13120480 19 139.40938 5.895856 2.3650674e-8 
cutoff=493 13382889 18 139.64644 5.8987546 2.4487134e-8 
cutoff=493 13650546 18 139.78806 5.8976192 2.4002373e-8 
cutoff=493 13923556 17 139.86821 5.893897 2.4900237e-8 
cutoff=493 14202027 17 139.79868 5.883883 2.4370518e-8 
cutoff=493 14486067 17 140.06052 5.887824 2.390867e-8 
cutoff=493 14775788 16 139.61829 5.862193 2.479645e-8 
cutoff=493 15071303 16 140.6549 5.8986425 2.44614e-8 
cutoff=493 15372729 16 140.75735 5.895875 2.3970511e-8 
cutoff=493 15680183 15 140.29744 5.869587 2.4955435e-8 
cutoff=493 15993786 15 140.00133 5.8502064 2.438533e-8 
cutoff=493 16313661 15 141.49545 5.9055905 2.4133518e-8 
cutoff=493 16639934 15 141.44716 5.896544 2.3624068e-8 
cutoff=493 16972732 14 139.5609 5.81099 2.445515e-8 
cutoff=493 17312186 14 139.92403 5.8191876 2.4009461e-8 
cutoff=493 17658429 14 140.96548 5.8555427 2.3685747e-8 
cutoff=493 18011597 13 141.68002 5.878248 2.5104542e-8 
cutoff=493 18371828 13 141.01237 5.8436213 2.4467317e-8 
cutoff=493 18739264 13 141.59229 5.8607144 2.4057732e-8 
cutoff=493 19114049 13 142.58533 5.8948474 2.3723377e-8 
cutoff=493 19496329 12 139.86073 5.775384 2.4685773e-8 
cutoff=493 19886255 12 139.95856 5.7726135 2.419013e-8 
cutoff=493 20283980 12 141.29756 5.8209815 2.3914527e-8 
cutoff=493 20689659 12 141.49603 5.8223057 2.3450948e-8 
cutoff=493 21103452 11 140.535 5.7759705 2.4881627e-8 
cutoff=493 21525521 11 139.29095 5.7181263 2.4149458e-8 
cutoff=493 21956031 11 139.39395 5.7156515 2.3665692e-8 
cutoff=493 22395151 11 139.24434 5.702836 2.3149639e-8 
cutoff=493 22843054 10 140.42953 5.744655 2.5148367e-8 
cutoff=493 23299915 10 140.94493 5.759008 2.4716863e-8 
cutoff=493 23765913 10 140.96658 5.7531767 2.4207683e-8 
cutoff=493 24241231 10 140.74066 5.7372665 2.366739e-8 
cutoff=493 24726055 10 140.3762 5.715753 2.311632e-8 
cutoff=493 25220576 9 141.4613 5.753243 2.5346338e-8 
cutoff=493 25724987 9 141.89725 5.7642756 2.4897002e-8 
cutoff=493 26239486 9 140.9491 5.719121 2.421762e-8 
cutoff=493 26764275 9 140.64455 5.700156 2.3664033e-8 
cutoff=493 27299560 9 142.95927 5.7872686 2.3554588e-8 
cutoff=493 27845551 8 143.53876 5.8040147 2.6054495e-8 
cutoff=493 28402462 8 144.5064 5.836399 2.568615e-8 
cutoff=493 28970511 8 143.90683 5.805485 2.5049111e-8 
cutoff=493 29549921 8 143.76439 5.7930617 2.4505404e-8 
cutoff=493 30140919 8 144.79692 5.8279586 2.416963e-8 
cutoff=493 30743737 8 144.08907 5.792807 2.3552795e-8 
cutoff=493 31358611 7 144.44678 5.8005257 2.642485e-8 
cutoff=493 31985783 7 145.02419 5.8170395 2.5980468e-8 
cutoff=493 32625498 7 144.57835 5.7925186 2.536368e-8 
cutoff=493 33278007 7 144.59572 5.786591 2.4840906e-8 
cutoff=493 33943567 7 145.50099 5.8161697 2.4478316e-8 
cutoff=493 34622438 7 145.43713 5.8069854 2.3960453e-8 
cutoff=493 35314886 7 145.98828 5.82235 2.3552795e-8 
cutoff=493 36021183 6 146.3622 5.830619 2.6977734e-8 
cutoff=493 36741606 6 145.8835 5.8049426 2.6332286e-8 
cutoff=493 37476438 6 145.8057 5.7952585 2.5772898e-8 
cutoff=493 38225966 6 146.43312 5.8135953 2.5347497e-8 
cutoff=493 38990485 6 146.6802 5.816807 2.4864216e-8 
cutoff=493 39770294 6 146.82033 5.815775 2.4372357e-8 
cutoff=493 40565699 6 146.4234 5.7934957 2.3802931e-8 
cutoff=493 41377012 6 146.28436 5.781459 2.3287726e-8 
cutoff=493 42204552 5 146.32391 5.7765 2.7373826e-8 
cutoff=493 43048643 5 146.63713 5.7823434 2.6864232e-8 
cutoff=493 43909615 5 146.99637 5.7899866 2.6372295e-8 
cutoff=493 44787807 5 146.8023 5.775843 2.5792032e-8 
cutoff=493 45683563 5 144.9476 5.696468 2.4938808e-8 
cutoff=493 46597234 5 145.44537 5.7096195 2.4506258e-8 
cutoff=493 47529178 5 147.39589 5.7797074 2.4320672e-8 
cutoff=493 48479761 5 145.31131 5.6915903 2.3480276e-8 
cutoff=493 49449356 5 146.88478 5.74679 2.3243132e-8 
cutoff=493 50438343 4 148.7377 5.812787 2.8811352e-8 
cutoff=493 51447109 4 148.38394 5.792495 2.8147815e-8 
cutoff=493 52476051 4 147.47235 5.7504954 2.7395808e-8 
cutoff=493 53525572 4 147.88152 5.7600336 2.6903185e-8 
cutoff=493 54596083 4 149.36618 5.811395 2.6610861e-8 
cutoff=493 55688004 4 148.0425 5.753499 2.5829166e-8 
cutoff=493 56801764 4 147.84212 5.7393394 2.5260391e-8 
cutoff=493 57937799 4 148.47261 5.7574296 2.484315e-8 
cutoff=493 59096554 4 146.86284 5.6887045 2.4065297e-8 
cutoff=493 60278485 4 147.04314 5.689392 2.359628e-8 
cutoff=493 61484054 4 149.47815 5.7772217 2.349073e-8 
cutoff=493 62713735 3 149.76862 5.7820635 3.0732576e-8 
cutoff=493 63968009 3 149.63338 5.770478 3.0069604e-8 
cutoff=493 65247369 3 149.84575 5.772308 2.9489351e-8 
cutoff=493 66552316 3 149.94722 5.769867 2.8898905e-8 
cutoff=493 67883362 3 149.48344 5.745705 2.8213615e-8 
cutoff=493 69241029 3 150.26517 5.7694163 2.7774556e-8 
cutoff=493 70625849 3 150.53992 5.7736325 2.7249854e-8 
cutoff=493 72038365 3 150.10698 5.7507267 2.6609557e-8 
cutoff=493 73479132 3 149.71678 5.729507 2.599154e-8 
cutoff=493 74948714 3 150.13521 5.739245 2.5525209e-8 
cutoff=493 76447688 3 147.84798 5.645645 2.4616593e-8 
cutoff=493 77976641 3 149.27553 5.693945 2.4340387e-8 
cutoff=493 79536173 3 148.70966 5.666186 2.3746788e-8 
cutoff=493 81126896 3 151.14949 5.752887 2.36374e-8 
cutoff=493 82749433 3 151.10495 5.7449446 2.314193e-8 
cutoff=493 84404421 2 150.94154 5.732506 3.3958564e-8 
cutoff=493 86092509 2 150.18393 5.697551 3.30897e-8 
cutoff=493 87814359 2 151.06131 5.724632 3.259508e-8 
cutoff=493 89570646 2 152.34673 5.7671 3.2193025e-8 
cutoff=493 91362058 2 151.41206 5.7255263 3.133427e-8 
cutoff=493 93189299 2 152.07794 5.7444997 3.0821674e-8 
cutoff=493 95053084 2 151.72021 5.7248096 3.0113746e-8 
cutoff=493 96954145 2 152.75336 5.757586 2.9692313e-8 
cutoff=493 98893227 2 152.73918 5.750859 2.9076102e-8 
cutoff=493 100871091 2 151.76476 5.70803 2.8293687e-8 
cutoff=493 102888512 2 152.08331 5.713872 2.7767298e-8 
cutoff=493 104946282 2 152.28766 5.7154145 2.7230191e-8 
cutoff=493 107045207 2 152.34937 5.7116065 2.667848e-8 
cutoff=493 109186111 2 152.53287 5.712368 2.6158858e-8 
cutoff=493 111369833 2 152.93814 5.7214236 2.5686598e-8 
cutoff=493 113597229 2 152.7361 5.707765 2.512282e-8 
cutoff=493 115869173 2 152.96652 5.7102795 2.4641063e-8 
cutoff=493 118186556 2 153.39847 5.7203035 2.4200315e-8 
cutoff=493 120550287 2 153.56677 5.720485 2.3726551e-8 
cutoff=493 122961292 2 153.75328 5.7213445 2.3264818e-8 


==> cutoff-tables-cutoff=958.csv <==
type size times time div norm 
cutoff=958 1000 249999 53.626163 5.381028 2.1524198e-8 
cutoff=958 1020 245098 53.559776 5.3590035 2.143602e-8 
cutoff=958 1040 240384 53.489223 5.3369846 2.1347995e-8 
cutoff=958 1060 235849 53.672432 5.340621 2.1362489e-8 
cutoff=958 1081 231267 53.637512 5.3221583 2.1288663e-8 
cutoff=958 1102 226860 54.130184 5.356291 2.1425187e-8 
cutoff=958 1124 222419 54.05827 5.334122 2.1336579e-8 
cutoff=958 1146 218150 53.875885 5.3014965 2.1205993e-8 
cutoff=958 1168 214041 54.219475 5.3209434 2.1283782e-8 
cutoff=958 1191 209907 54.36321 5.3203597 2.1281505e-8 
cutoff=958 1214 205930 54.408054 5.3104067 2.1241709e-8 
cutoff=958 1238 201938 54.136078 5.2693357 2.1077406e-8 
cutoff=958 1262 198098 54.162727 5.2577534 2.103104e-8 
cutoff=958 1287 194250 54.45279 5.271429 2.1085738e-8 
cutoff=958 1312 190548 54.513767 5.2631907 2.1052848e-8 
cutoff=958 1338 186846 54.441994 5.241933 2.0967736e-8 
cutoff=958 1364 183284 54.676285 5.2504554 2.1001872e-8 
cutoff=958 1391 179726 54.984753 5.265777 2.1063205e-8 
cutoff=958 1418 176304 55.227947 5.275056 2.1100302e-8 
cutoff=958 1446 172890 55.3753 5.2749176 2.1099758e-8 
cutoff=958 1474 169606 55.39931 5.263332 2.1053392e-8 
cutoff=958 1503 166333 55.635925 5.271734 2.1087065e-8 
cutoff=958 1533 163078 55.757484 5.2690167 2.1076188e-8 
cutoff=958 1563 159948 55.904495 5.2689877 2.107606e-8 
cutoff=958 1594 156838 55.988384 5.26284 2.1051378e-8 
cutoff=958 1625 153846 56.36237 5.2841916 2.1136788e-8 
cutoff=958 1657 150875 56.24333 5.259159 2.1036646e-8 
cutoff=958 1690 147928 56.722164 5.289861 2.1159586e-8 
cutoff=958 1723 145095 56.84125 5.2872105 2.1148953e-8 
cutoff=958 1757 142287 56.80403 5.2699294 2.1079865e-8 
cutoff=958 1792 139508 56.723106 5.248565 2.09944e-8 
cutoff=958 1827 136836 57.132282 5.272811 2.1091296e-8 
cutoff=958 1863 134192 56.909313 5.238622 2.0954515e-8 
cutoff=958 1900 131578 57.000748 5.2333713 2.0933635e-8 
cutoff=958 1938 128998 57.460808 5.261809 2.1047393e-8 
cutoff=958 1976 126518 57.30127 5.233773 2.093513e-8 
cutoff=958 2015 124069 57.48028 5.2366366 2.0946628e-8 
cutoff=958 2055 121654 57.621445 5.23597 2.0943965e-8 
cutoff=958 2096 119274 57.240547 5.1879225 2.0751832e-8 
cutoff=958 2137 116986 57.497494 5.1980443 2.0792251e-8 
cutoff=958 2179 114731 57.730762 5.2059174 2.0823764e-8 
cutoff=958 2222 112511 57.54143 5.175686 2.070279e-8 
cutoff=958 2266 110326 57.496002 5.158474 2.0634001e-8 
cutoff=958 2311 108178 57.7517 5.1682606 2.0673095e-8 
cutoff=958 2357 106067 57.79515 5.159021 2.0636092e-8 
cutoff=958 2404 103993 57.693836 5.1369157 2.054773e-8 
cutoff=958 2452 101957 57.706493 5.125027 2.0500227e-8 
cutoff=958 2501 99960 58.19768 5.1555805 2.0622325e-8 
cutoff=958 2551 98000 58.14281 5.137722 2.055105e-8 
cutoff=958 2602 96079 58.407825 5.148148 2.0592793e-8 
cutoff=958 2654 94197 58.139202 5.111609 2.0446532e-8 
cutoff=958 2707 92353 58.16751 5.101304 2.040525e-8 
cutoff=958 2761 90546 58.353394 5.1048484 2.0419597e-8 
cutoff=958 2816 88778 58.256523 5.0837183 2.0334966e-8 
cutoff=958 2872 87047 58.240673 5.069767 2.027915e-8 
cutoff=958 2929 85353 58.461273 5.0764413 2.0305851e-8 
cutoff=958 2987 83696 58.52886 5.069856 2.0279428e-8 
cutoff=958 3046 82074 58.693253 5.071699 2.0287006e-8 
cutoff=958 3106 80489 58.61917 5.05301 2.0212134e-8 
cutoff=958 3168 78914 58.816254 5.0575676 2.0230306e-8 
cutoff=958 3231 77375 58.70076 5.0353355 2.0141453e-8 
cutoff=958 3295 75872 58.645138 5.018383 2.0073674e-8 
cutoff=958 3360 74404 58.540897 4.997411 1.9989848e-8 
cutoff=958 3427 72950 59.533604 5.0698266 2.0279334e-8 
cutoff=958 3495 71530 59.741955 5.0753174 2.0301487e-8 
cutoff=958 3564 70145 59.827972 5.0704756 2.0282164e-8 
cutoff=958 3635 68775 59.913208 5.0654826 2.0262164e-8 
cutoff=958 3707 67439 60.00008 5.06072 2.0243174e-8 
cutoff=958 3781 66120 59.722324 5.025206 2.0100849e-8 
cutoff=958 3856 64834 58.847908 4.9398518 1.9759414e-8 
cutoff=958 3933 63564 58.887173 4.9313397 1.9725578e-8 
cutoff=958 4011 62328 59.617798 4.9807067 1.992302e-8 
cutoff=958 4091 61109 60.11712 5.0104957 2.0042231e-8 
cutoff=958 4172 59923 60.02887 4.9913735 1.9965594e-8 
cutoff=958 4255 58754 60.056576 4.9819045 1.9927755e-8 
cutoff=958 4340 57603 60.27336 4.98808 1.9952559e-8 
cutoff=958 4426 56484 59.976883 4.951943 1.9807917e-8 
cutoff=958 4514 55383 60.03567 4.9452 1.978089e-8 
cutoff=958 4604 54300 60.308933 4.9560814 1.982455e-8 
cutoff=958 4696 53236 60.215065 4.936787 1.9747445e-8 
cutoff=958 4789 52202 60.329933 4.9347587 1.9739398e-8 
cutoff=958 4884 51187 60.29839 4.920772 1.96833e-8 
cutoff=958 4981 50190 59.42279 4.8381147 1.935274e-8 
cutoff=958 5080 49212 59.37214 4.822842 1.9291601e-8 
cutoff=958 5181 48253 59.588898 4.8293076 1.9317321e-8 
cutoff=958 5284 47312 59.594097 4.8186383 1.9274815e-8 
cutoff=958 5389 46390 60.002148 4.840522 1.936242e-8 
cutoff=958 5496 45487 61.106133 4.9183283 1.9673585e-8 
cutoff=958 5605 44603 61.00712 4.899187 1.9596763e-8 
cutoff=958 5717 43729 61.06121 4.8923163 1.9569368e-8 
cutoff=958 5831 42874 61.269753 4.897847 1.9591521e-8 
cutoff=958 5947 42038 61.652275 4.9172544 1.9669018e-8 
cutoff=958 6065 41220 61.658024 4.9066205 1.9626537e-8 
cutoff=958 6186 40413 61.740562 4.902071 1.9608692e-8 
cutoff=958 6309 39625 61.74713 4.891561 1.9566704e-8 
cutoff=958 6435 38850 62.4107 4.9329796 1.9731939e-8 
cutoff=958 6563 38092 62.87152 4.958267 1.9833244e-8 
cutoff=958 6694 37346 62.715336 4.934853 1.9739877e-8 
cutoff=958 6827 36619 62.28703 4.8902297 1.9561082e-8 
cutoff=958 6963 35904 61.359966 4.8067055 1.9226857e-8 
cutoff=958 7102 35201 61.993618 4.845519 1.938227e-8 
cutoff=958 7244 34511 61.493435 4.795718 1.918305e-8 
cutoff=958 7388 33838 61.58566 4.7922974 1.916956e-8 
cutoff=958 7535 33178 62.371338 4.842724 1.9371187e-8 
cutoff=958 7685 32530 62.432274 4.836776 1.934764e-8 
cutoff=958 7838 31895 62.845387 4.8580766 1.9432848e-8 
cutoff=958 7994 31273 63.100834 4.867126 1.9468786e-8 
cutoff=958 8153 30663 63.2428 4.8674088 1.946999e-8 
cutoff=958 8316 30062 62.67106 4.8128266 1.9251646e-8 
cutoff=958 8482 29474 62.50145 4.789314 1.9157373e-8 
cutoff=958 8651 28898 62.41255 4.772094 1.9088636e-8 
cutoff=958 8824 28331 62.20961 4.7462106 1.8985393e-8 
cutoff=958 9000 27777 62.56242 4.762774 1.9051631e-8 
cutoff=958 9180 27233 62.546078 4.751197 1.9004869e-8 
cutoff=958 9363 26700 62.36 4.726837 1.8907945e-8 
cutoff=958 9550 26178 63.07229 4.770511 1.9082053e-8 
cutoff=958 9741 25664 62.345055 4.705339 1.8821881e-8 
cutoff=958 9935 25163 62.48108 4.7055016 1.8822428e-8 
cutoff=958 10133 24671 63.04874 4.7380934 1.8953036e-8 
cutoff=958 10335 24189 62.622158 4.6959863 1.8784448e-8 
cutoff=958 10541 23716 62.81438 4.700365 1.8802186e-8 
cutoff=958 10751 23253 63.388462 4.7332435 1.8933504e-8 
cutoff=958 10966 22797 63.004528 4.694561 1.8778852e-8 
cutoff=958 11185 22351 63.020523 4.6857924 1.8743474e-8 
cutoff=958 11408 21914 63.54695 4.7149496 1.8860181e-8 
cutoff=958 11636 21485 63.444096 4.6973677 1.8789512e-8 
cutoff=958 11868 21065 64.20386 4.743617 1.8974513e-8 
cutoff=958 12105 20652 63.84047 4.7068486 1.8827961e-8 
cutoff=958 12347 20247 64.21197 4.7242913 1.8897943e-8 
cutoff=958 12593 19852 64.35193 4.724695 1.8899065e-8 
cutoff=958 12844 19464 64.424545 4.7201595 1.888097e-8 
cutoff=958 13100 19083 63.616604 4.6512613 1.8605991e-8 
cutoff=958 13362 18709 63.679344 4.646144 1.8585345e-8 
cutoff=958 13629 18343 63.86443 4.649964 1.8600097e-8 
cutoff=958 13901 17984 63.724285 4.630149 1.8520923e-8 
cutoff=958 14179 17631 65.050735 4.7167373 1.8867707e-8 
cutoff=958 14462 17286 65.30283 4.7252483 1.8901739e-8 
cutoff=958 14751 16948 65.809296 4.75208 1.9008322e-8 
cutoff=958 15046 16615 64.96755 4.68164 1.8727363e-8 
cutoff=958 15346 16290 65.14606 4.684888 1.8740575e-8 
cutoff=958 15652 15972 65.53189 4.7030005 1.8812473e-8 
cutoff=958 15965 15659 65.40003 4.6839356 1.8736046e-8 
cutoff=958 16284 15352 65.922104 4.7116942 1.8847384e-8 
cutoff=958 16609 15052 66.35891 4.733269 1.8933179e-8 
cutoff=958 16941 14757 66.46771 4.731394 1.8925702e-8 
cutoff=958 17279 14468 65.92906 4.683549 1.8734752e-8 
cutoff=958 17624 14185 65.89508 4.671669 1.8686942e-8 
cutoff=958 17976 13907 66.13904 4.6794996 1.871858e-8 
cutoff=958 18335 13635 66.0985 4.667211 1.8669013e-8 
cutoff=958 18701 13368 66.21826 4.666272 1.8665464e-8 
cutoff=958 19075 13106 65.83477 4.6299276 1.8519936e-8 
cutoff=958 19456 12849 66.5667 4.672027 1.8688846e-8 
cutoff=958 19845 12597 66.59794 4.6648684 1.8660408e-8 
cutoff=958 20241 12351 67.07785 4.6891217 1.8756742e-8 
cutoff=958 20645 12109 67.09028 4.680661 1.8723371e-8 
cutoff=958 21057 11872 67.065765 4.669664 1.8679499e-8 
cutoff=958 21478 11639 67.31294 4.6775727 1.8711603e-8 
cutoff=958 21907 11411 66.25835 4.5951777 1.8382124e-8 
cutoff=958 22345 11188 66.39306 4.595418 1.8381977e-8 
cutoff=958 22791 10969 66.48342 4.5926094 1.8370843e-8 
cutoff=958 23246 10754 66.76142 4.6027455 1.8411905e-8 
cutoff=958 23710 10544 67.69462 4.6579266 1.8631837e-8 
cutoff=958 24184 10337 67.948235 4.6662083 1.866558e-8 
cutoff=958 24667 10134 68.65044 4.7052126 1.8822703e-8 
cutoff=958 25160 9936 68.76277 4.7037077 1.8815602e-8 
cutoff=958 25663 9741 68.76258 4.6945243 1.8779351e-8 
cutoff=958 26176 9550 68.93576 4.6971903 1.8790205e-8 
cutoff=958 26699 9363 68.920334 4.6870236 1.874939e-8 
cutoff=958 27232 9180 68.632706 4.658429 1.8634479e-8 
cutoff=958 27776 9000 69.27873 4.6931877 1.8773953e-8 
cutoff=958 28331 8824 69.86705 4.7239084 1.8896182e-8 
cutoff=958 28897 8651 69.04857 4.659578 1.863921e-8 
cutoff=958 29474 8482 69.21161 4.6616073 1.8646544e-8 
cutoff=958 30063 8315 69.84496 4.6952386 1.8782918e-8 
cutoff=958 30664 8152 69.97922 4.6952496 1.8783034e-8 
cutoff=958 31277 7993 70.25242 4.7045665 1.8818488e-8 
cutoff=958 31902 7836 69.891365 4.6714582 1.8687023e-8 
cutoff=958 32540 7682 70.22141 4.6845737 1.8740373e-8 
cutoff=958 33190 7532 69.97724 4.659415 1.8638623e-8 
cutoff=958 33853 7384 70.02791 4.653946 1.8617976e-8 
cutoff=958 34530 7240 69.76644 4.627784 1.8511342e-8 
cutoff=958 35220 7098 70.314415 4.655318 1.86219e-8 
cutoff=958 35924 6959 70.18504 4.6379848 1.85523e-8 
cutoff=958 36642 6822 70.00344 4.6172724 1.8471178e-8 
cutoff=958 37374 6689 70.1725 4.6197276 1.8479303e-8 
cutoff=958 38121 6558 70.59304 4.638695 1.8554964e-8 
cutoff=958 38883 6429 70.81758 4.644735 1.8580515e-8 
cutoff=958 39660 6303 70.94347 4.644296 1.8578895e-8 
cutoff=958 40453 6180 71.0803 4.6445694 1.8578312e-8 
cutoff=958 41262 6058 71.34802 4.653377 1.8616099e-8 
cutoff=958 42087 5940 71.08067 4.627321 1.8509521e-8 
cutoff=958 42928 5823 70.607346 4.5879817 1.8354148e-8 
cutoff=958 43786 5709 71.02118 4.606326 1.8427201e-8 
cutoff=958 44661 5597 70.87979 4.5886607 1.835702e-8 
cutoff=958 45554 5487 71.56987 4.6247835 1.850248e-8 
cutoff=958 46465 5380 72.21448 4.65784 1.8632724e-8 
cutoff=958 47394 5274 72.092 4.64139 1.8568832e-8 
cutoff=958 48341 5171 72.13427 4.6355925 1.8544497e-8 
cutoff=958 49307 5070 72.574066 4.6553154 1.8622268e-8 
cutoff=958 50293 4970 72.035904 4.612344 1.8452607e-8 
cutoff=958 51298 4873 72.56061 4.6374636 1.8551699e-8 
cutoff=958 52323 4778 72.505516 4.625505 1.8502071e-8 
cutoff=958 53369 4684 72.752975 4.6328516 1.8532859e-8 
cutoff=958 54436 4592 73.10657 4.646917 1.858989e-8 
cutoff=958 55524 4502 73.379234 4.6557994 1.8625503e-8 
cutoff=958 56634 4414 73.73255 4.6697555 1.8680332e-8 
cutoff=958 57766 4327 73.25448 4.631103 1.852786e-8 
cutoff=958 58921 4242 73.018425 4.6078596 1.8435651e-8 
cutoff=958 60099 4159 73.50874 4.6304564 1.8525402e-8 
cutoff=958 61300 4078 73.69118 4.633616 1.8535843e-8 
cutoff=958 62526 3998 73.82741 4.6338577 1.8536994e-8 
cutoff=958 63776 3919 73.06875 4.5780344 1.8316669e-8 
cutoff=958 65051 3843 73.10626 4.5722036 1.8289475e-8 
cutoff=958 66352 3767 72.98623 4.5565553 1.8230013e-8 
cutoff=958 67679 3693 73.29019 4.5673857 1.8274035e-8 
cutoff=958 69032 3621 74.268295 4.620118 1.8483071e-8 
cutoff=958 70412 3550 74.61134 4.6332283 1.8535687e-8 
cutoff=958 71820 3480 74.105446 4.5936646 1.837954e-8 
cutoff=958 73256 3412 73.44062 4.5444074 1.8181304e-8 
cutoff=958 74721 3345 73.963036 4.568658 1.8278891e-8 
cutoff=958 76215 3280 73.92102 4.5580215 1.8233164e-8 
cutoff=958 77739 3215 75.26717 4.6328664 1.8536591e-8 
cutoff=958 79293 3152 75.52844 4.6407914 1.856825e-8 
cutoff=958 80878 3091 75.531425 4.632847 1.8531837e-8 
cutoff=958 82495 3030 75.77551 4.6396904 1.8561742e-8 
cutoff=958 84144 2971 75.75215 4.630165 1.8521266e-8 
cutoff=958 85826 2912 76.07542 4.6418223 1.8572837e-8 
cutoff=958 87542 2855 76.40291 4.6536946 1.8619811e-8 
cutoff=958 89292 2799 76.24974 4.6363015 1.8550526e-8 
cutoff=958 91077 2744 76.81895 4.6628156 1.8657584e-8 
cutoff=958 92898 2691 76.93966 4.6620603 1.8649096e-8 
cutoff=958 94755 2638 77.50485 4.688196 1.8755507e-8 
cutoff=958 96650 2586 77.45419 4.6770496 1.8712921e-8 
cutoff=958 98583 2535 77.637726 4.680058 1.8727132e-8 
cutoff=958 100554 2486 77.98091 4.692667 1.8772376e-8 
cutoff=958 102565 2437 78.38567 4.708929 1.8839415e-8 
cutoff=958 104616 2389 78.171936 4.688044 1.8757607e-8 
cutoff=958 106708 2342 78.47068 4.6979127 1.8798406e-8 
cutoff=958 108842 2296 78.96113 4.7192035 1.8884274e-8 
cutoff=958 111018 2251 79.60102 4.7493415 1.9004853e-8 
cutoff=958 113238 2207 79.72921 4.7488956 1.9001948e-8 
cutoff=958 115502 2164 79.34821 4.718177 1.887676e-8 
cutoff=958 117812 2122 79.688416 4.73037 1.8921703e-8 
cutoff=958 120168 2080 79.97613 4.7394123 1.8961483e-8 
cutoff=958 122571 2039 80.23463 4.746696 1.899269e-8 
cutoff=958 125022 1999 80.23388 4.738644 1.8960723e-8 
cutoff=958 127522 1960 80.3948 4.7401514 1.896492e-8 
cutoff=958 130072 1922 80.76407 4.753917 1.9015792e-8 
cutoff=958 132673 1884 80.97858 4.758543 1.9037527e-8 
cutoff=958 135326 1847 81.63274 4.7889447 1.9159833e-8 
cutoff=958 138032 1811 81.00523 4.744183 1.8978557e-8 
cutoff=958 140792 1775 80.98334 4.7349796 1.8947059e-8 
cutoff=958 143607 1740 81.61738 4.764096 1.9065826e-8 
cutoff=958 146479 1706 81.4476 4.7462716 1.8993202e-8 
cutoff=958 149408 1673 81.85007 4.7617984 1.9050272e-8 
cutoff=958 152396 1640 81.72046 4.74637 1.899084e-8 
cutoff=958 155443 1608 82.24821 4.76911 1.9080078e-8 
cutoff=958 158551 1576 82.45079 4.7729526 1.9101254e-8 
cutoff=958 161722 1545 82.06296 4.7426586 1.8981225e-8 
cutoff=958 164956 1515 81.92496 4.726879 1.8914452e-8 
cutoff=958 168255 1485 81.80181 4.712007 1.885869e-8 
cutoff=958 171620 1456 83.43838 4.7983813 1.920284e-8 
cutoff=958 175052 1428 83.741486 4.8079147 1.923364e-8 
cutoff=958 178553 1400 83.43124 4.7822576 1.9131004e-8 
cutoff=958 182124 1372 83.81598 4.796457 1.9195491e-8 
cutoff=958 185766 1345 83.95811 4.796749 1.9198113e-8 
cutoff=958 189481 1319 84.15812 4.8003416 1.9207093e-8 
cutoff=958 193270 1293 84.33429 4.802565 1.9218092e-8 
cutoff=958 197135 1268 84.888435 4.826271 1.9307619e-8 
cutoff=958 201077 1243 84.81446 4.814247 1.9261712e-8 
cutoff=958 205098 1218 85.019485 4.8180723 1.9286997e-8 
cutoff=958 209199 1195 84.844124 4.8003645 1.920201e-8 
cutoff=958 213382 1171 85.01954 4.8025284 1.9220083e-8 
cutoff=958 217649 1148 85.97084 4.8484416 1.9404553e-8 
cutoff=958 222001 1126 85.51923 4.815216 1.9262936e-8 
cutoff=958 226441 1104 85.70597 4.8179803 1.9272624e-8 
cutoff=958 230969 1082 86.41349 4.849966 1.940697e-8 
cutoff=958 235588 1061 86.90382 4.8696775 1.9481917e-8 
cutoff=958 240299 1040 86.936745 4.863738 1.9461883e-8 
cutoff=958 245104 1019 86.432526 4.8278146 1.9329738e-8 
cutoff=958 250006 999 86.66052 4.8328376 1.9350235e-8 
cutoff=958 255006 980 87.6367 4.879503 1.9525363e-8 
cutoff=958 260106 961 87.267334 4.8512197 1.9407839e-8 
cutoff=958 265308 942 87.46184 4.854323 1.9423496e-8 
cutoff=958 270614 923 87.24424 4.83458 1.9355607e-8 
cutoff=958 276026 905 87.27507 4.8286448 1.9329768e-8 
cutoff=958 281546 887 87.62419 4.8403106 1.9382075e-8 
cutoff=958 287176 870 88.25353 4.8673944 1.9481803e-8 
cutoff=958 292919 853 87.47045 4.816617 1.9277271e-8 
cutoff=958 298777 836 88.019104 4.8392167 1.9374104e-8 
cutoff=958 304752 820 88.70743 4.8694124 1.9485707e-8 
cutoff=958 310847 804 89.21866 4.8898067 1.9565409e-8 
cutoff=958 317063 788 88.31297 4.832603 1.9342353e-8 
cutoff=958 323404 773 87.614685 4.7869086 1.91483e-8 
cutoff=958 329872 757 89.6176 4.888709 1.9577302e-8 
cutoff=958 336469 743 89.7942 4.8907213 1.9563162e-8 
cutoff=958 343198 728 89.8976 4.8887463 1.956687e-8 
cutoff=958 350061 714 90.505424 4.914167 1.9661108e-8 
cutoff=958 357062 700 90.8631 4.9259467 1.970825e-8 
cutoff=958 364203 686 90.87698 4.919081 1.9688668e-8 
cutoff=958 371487 672 91.56661 4.9487567 1.9823633e-8 
cutoff=958 378916 659 91.56599 4.9410944 1.9787677e-8 
cutoff=958 386494 646 91.58264 4.9343863 1.9763227e-8 
cutoff=958 394223 634 90.90448 4.8903213 1.9566187e-8 
cutoff=958 402107 621 91.49037 4.9142876 1.9680101e-8 
cutoff=958 410149 609 92.33574 4.9520965 1.9825773e-8 
cutoff=958 418351 597 91.119255 4.8793793 1.953662e-8 
cutoff=958 426718 585 90.83034 4.856478 1.9454703e-8 
cutoff=958 435252 574 90.72534 4.8434663 1.9386686e-8 
cutoff=958 443957 563 92.7733 4.9452558 1.9785155e-8 
cutoff=958 452836 552 92.951836 4.947239 1.979169e-8 
cutoff=958 461892 541 93.43838 4.9655848 1.9871592e-8 
cutoff=958 471129 530 93.61947 4.967667 1.989467e-8 
cutoff=958 480551 520 93.295105 4.942962 1.9780828e-8 
cutoff=958 490162 510 93.80506 4.9624696 1.9851257e-8 
cutoff=958 499965 500 93.88383 4.9591417 1.9837955e-8 
cutoff=958 509964 490 94.22774 4.969808 1.988859e-8 
cutoff=958 520163 480 94.86032 4.995645 2.0008331e-8 
cutoff=958 530566 471 95.39011 5.0159984 2.0072296e-8 
cutoff=958 541177 461 94.5943 4.9666905 1.9907965e-8 
cutoff=958 552000 452 94.96031 4.9784408 1.995335e-8 
cutoff=958 563040 444 94.889595 4.967293 1.9869987e-8 
cutoff=958 574300 435 95.55077 4.994436 1.9992099e-8 
cutoff=958 585786 426 95.60653 4.989898 1.9996e-8 
cutoff=958 597501 418 95.408585 4.972154 1.9908093e-8 
cutoff=958 609451 410 95.772156 4.983681 1.9944704e-8 
cutoff=958 621640 402 96.416374 5.0097566 2.0047104e-8 
cutoff=958 634072 394 95.99835 4.9806437 1.993658e-8 
cutoff=958 646753 386 94.860725 4.9143367 1.9685169e-8 
cutoff=958 659688 378 95.51672 4.941008 1.9814593e-8 
cutoff=958 672881 371 96.98924 5.009777 2.0068098e-8 
cutoff=958 686338 364 97.711716 5.0396585 2.017259e-8 
cutoff=958 700064 357 96.8263 4.986644 1.9952735e-8 
cutoff=958 714065 350 97.894646 5.034258 2.0143254e-8 
cutoff=958 728346 343 97.4275 5.002885 2.0025745e-8 
cutoff=958 742912 336 97.7222 5.010667 2.0073305e-8 
cutoff=958 757770 329 97.14703 4.97389 1.9950917e-8 
cutoff=958 772925 323 96.901505 4.9540725 1.9843693e-8 
cutoff=958 788383 317 97.66957 4.9860573 1.995082e-8 
cutoff=958 804150 310 98.54653 5.0235 2.0151514e-8 
cutoff=958 820233 304 98.51358 5.014518 2.0110292e-8 
cutoff=958 836637 298 99.213936 5.042834 2.0226528e-8 
cutoff=958 853369 292 98.77847 5.0134206 2.0119371e-8 
cutoff=958 870436 287 99.28901 5.0320363 2.014304e-8 
cutoff=958 887844 281 99.68291 5.044695 2.0220503e-8 
cutoff=958 905600 276 99.36303 5.0212474 2.0089361e-8 
cutoff=958 923712 270 121.66138 6.139217 2.4615725e-8 
cutoff=958 942186 265 121.82625 6.138687 2.4586289e-8 
cutoff=958 961029 260 120.2874 6.052434 2.422257e-8 
cutoff=958 980249 255 121.883644 6.123948 2.4499371e-8 
cutoff=958 999853 250 121.63501 6.102696 2.4414373e-8 
cutoff=958 1019850 245 122.34639 6.129602 2.4531825e-8 
cutoff=958 1040247 240 122.08057 6.1075416 2.4463507e-8 
cutoff=958 1061051 235 123.65587 6.177523 2.4774804e-8 
cutoff=958 1082272 230 122.8737 6.1296997 2.4624928e-8 
cutoff=958 1103917 226 123.36196 6.145299 2.4631914e-8 
cutoff=958 1125995 222 123.21933 6.1294703 2.4520736e-8 
cutoff=958 1148514 217 123.62402 6.1408753 2.4639634e-8 
cutoff=958 1171484 213 123.40498 6.1213074 2.4531733e-8 
cutoff=958 1194913 209 123.22528 6.103744 2.4440705e-8 
cutoff=958 1218811 205 123.7726 6.122191 2.4502853e-8 
cutoff=958 1243187 201 124.63971 6.1563816 2.4637293e-8 
cutoff=958 1268050 197 123.98915 6.1156187 2.4481487e-8 
cutoff=958 1293411 193 123.87166 6.101226 2.4441242e-8 
cutoff=958 1319279 189 124.0803 6.102915 2.4475911e-8 
cutoff=958 1345664 185 124.651985 6.1224303 2.4593225e-8 
cutoff=958 1372577 182 123.67484 6.0659246 2.428225e-8 
cutoff=958 1400028 178 125.620735 6.1527443 2.4689491e-8 
cutoff=958 1428028 175 125.07736 6.117571 2.4479595e-8 
cutoff=958 1456588 171 124.9282 6.1017494 2.4497487e-8 
cutoff=958 1485719 168 124.93153 6.09341 2.4412621e-8 
cutoff=958 1515433 164 126.0316 6.1385107 2.4699174e-8 
cutoff=958 1545741 161 126.13555 6.135037 2.4652138e-8 
cutoff=958 1576655 158 126.82018 6.159777 2.472699e-8 
cutoff=958 1608188 155 125.87025 6.1051664 2.4492268e-8 
cutoff=958 1640351 152 126.92039 6.147584 2.4656083e-8 
cutoff=958 1673158 149 126.73314 6.130031 2.458892e-8 
cutoff=958 1706621 146 128.32098 6.1982694 2.4875998e-8 
cutoff=958 1740753 143 126.0349 6.079456 2.4422578e-8 
cutoff=958 1775568 140 126.64448 6.1004524 2.454125e-8 
cutoff=958 1811079 138 127.782486 6.1468115 2.459424e-8 
cutoff=958 1847300 135 127.85142 6.1416874 2.4627282e-8 
cutoff=958 1884246 132 127.755844 6.128685 2.4640853e-8 
cutoff=958 1921930 130 127.79361 6.1221066 2.4503038e-8 
cutoff=958 1960368 127 128.18474 6.132451 2.4631609e-8 
cutoff=958 1999575 125 128.2796 6.128613 2.4519663e-8 
cutoff=958 2039566 122 129.34268 6.170979 2.4800274e-8 
cutoff=958 2080357 120 128.35501 6.1155214 2.4497083e-8 
cutoff=958 2121964 117 129.6199 6.1673927 2.4841494e-8 
cutoff=958 2164403 115 128.52798 6.107137 2.4535883e-8 
cutoff=958 2207691 113 128.86638 6.1149154 2.4511717e-8 
cutoff=958 2251844 111 129.36722 6.13037 2.4525924e-8 
cutoff=958 2296880 108 128.82942 6.096632 2.4576947e-8 
cutoff=958 2342817 106 129.7473 6.131779 2.4691204e-8 
cutoff=958 2389673 104 129.38484 6.1064053 2.4570491e-8 
cutoff=958 2437466 102 129.4536 6.1014233 2.4541007e-8 
cutoff=958 2486215 100 130.58974 6.146695 2.4723104e-8 
cutoff=958 2535939 98 130.77112 6.146967 2.4734094e-8 
cutoff=958 2586657 96 130.92339 6.1458707 2.4749893e-8 
cutoff=958 2638390 94 129.79991 6.084972 2.4535321e-8 
cutoff=958 2691157 92 130.5811 6.113406 2.4692007e-8 
cutoff=958 2744980 91 130.4821 6.100611 2.4422649e-8 
cutoff=958 2799879 89 130.09366 6.0743365 2.4376401e-8 
cutoff=958 2855876 87 130.9998 6.108498 2.4585319e-8 
cutoff=958 2912993 85 129.73439 6.0414433 2.4399581e-8 
cutoff=958 2971252 84 130.93198 6.089112 2.4396929e-8 
cutoff=958 3030677 82 131.53575 6.1090746 2.4582265e-8 
cutoff=958 3091290 80 131.68457 6.1078815 2.4697949e-8 
cutoff=958 3153115 79 130.87057 6.0620937 2.4336368e-8 
cutoff=958 3216177 77 132.03877 6.108123 2.4664773e-8 
cutoff=958 3280500 76 130.38412 6.0236177 2.416038e-8 
cutoff=958 3346110 74 133.39073 6.154397 2.485499e-8 
cutoff=958 3413032 73 133.505 6.151561 2.4690056e-8 
cutoff=958 3481292 71 133.01407 6.1208825 2.4763683e-8 
cutoff=958 3550917 70 132.2368 6.077126 2.444892e-8 
cutoff=958 3621935 69 133.1143 6.1094313 2.444618e-8 
cutoff=958 3694373 67 131.95619 6.048348 2.44355e-8 
cutoff=958 3768260 66 133.60559 6.115941 2.4591131e-8 
cutoff=958 3843625 65 133.72484 6.1134048 2.4469706e-8 
cutoff=958 3920497 63 131.43217 6.0007553 2.429541e-8 
cutoff=958 3998906 62 133.21475 6.074219 2.4499519e-8 
cutoff=958 4078884 61 133.46025 6.077496 2.4426065e-8 
cutoff=958 4160461 60 133.128 6.0544896 2.4254081e-8 
cutoff=958 4243670 58 133.26521 6.052865 2.4591861e-8 
cutoff=958 4328543 57 133.40831 6.0515122 2.4527164e-8 
cutoff=958 4415113 56 133.47145 6.0465407 2.4455531e-8 
cutoff=958 4503415 55 133.81158 6.054114 2.4442516e-8 
cutoff=958 4593483 54 133.02722 6.010857 2.423263e-8 
cutoff=958 4685352 53 133.3525 6.0177865 2.423364e-8 
cutoff=958 4779059 52 133.26814 6.006236 2.4168887e-8 
cutoff=958 4874640 51 133.37119 6.003151 2.4147186e-8 
cutoff=958 4972132 50 133.23967 5.989529 2.40924e-8 
cutoff=958 5071574 49 134.72415 6.0484934 2.4339316e-8 
cutoff=958 5173005 48 135.08424 6.0568914 2.4393024e-8 
cutoff=958 5276465 47 134.68858 6.0314245 2.4320862e-8 
cutoff=958 5381994 46 134.03189 5.9943485 2.4212573e-8 
cutoff=958 5489633 45 133.97556 5.984183 2.4224176e-8 
cutoff=958 5599425 44 134.11897 5.9829545 2.4283963e-8 
cutoff=958 5711413 43 134.42625 5.9890294 2.4386217e-8 
cutoff=958 5825641 42 135.13004 6.012731 2.4574165e-8 
cutoff=958 5942153 42 135.88899 6.0388255 2.4196877e-8 
cutoff=958 6060996 41 135.1287 5.9974236 2.413442e-8 
cutoff=958 6182215 40 135.59825 6.0106425 2.4306186e-8 
cutoff=958 6305859 39 135.80035 6.011988 2.444608e-8 
cutoff=958 6431976 38 135.75647 6.0024533 2.455844e-8 
cutoff=958 6560615 38 134.6899 5.947782 2.3857606e-8 
cutoff=958 6691827 37 136.95583 6.0402226 2.439532e-8 
cutoff=958 6825663 36 137.47493 6.055487 2.4643464e-8 
cutoff=958 6962176 35 134.97012 5.9376836 2.436711e-8 
cutoff=958 7101419 35 134.57686 5.9129515 2.3789818e-8 
cutoff=958 7243447 34 137.30096 6.025079 2.4464622e-8 
cutoff=958 7388315 33 137.4814 6.025442 2.4713234e-8 
cutoff=958 7536081 33 137.56796 6.0216966 2.42136e-8 
cutoff=958 7686802 32 137.44011 6.008586 2.4427363e-8 
cutoff=958 7840538 31 136.78595 5.972528 2.4572575e-8 
cutoff=958 7997348 31 136.58363 5.9562645 2.4025159e-8 
cutoff=958 8157294 30 136.8933 5.96234 2.4364043e-8 
cutoff=958 8320439 30 137.02626 5.9607143 2.3879808e-8 
cutoff=958 8486847 29 135.73782 5.8973374 2.3961368e-8 
cutoff=958 8656583 28 135.53134 5.881067 2.4263397e-8 
cutoff=958 8829714 28 136.54282 5.9176216 2.39355e-8 
cutoff=958 9006308 27 135.56438 5.8679514 2.4131033e-8 
cutoff=958 9186434 27 137.1193 5.927926 2.3899679e-8 
cutoff=958 9370162 26 137.52492 5.9381275 2.4374128e-8 
cutoff=958 9557565 26 136.88889 5.903383 2.3756384e-8 
cutoff=958 9748716 25 137.69702 5.9309263 2.433521e-8 
cutoff=958 9943690 25 138.12045 5.941853 2.3902004e-8 
cutoff=958 10142563 24 138.284 5.9415865 2.4408633e-8 
cutoff=958 10345414 24 136.9287 5.8761406 2.3666445e-8 
cutoff=958 10552322 23 138.00732 5.915177 2.4372039e-8 
cutoff=958 10763368 23 137.84647 5.901056 2.3837115e-8 
cutoff=958 10978635 22 138.34175 5.9150248 2.4489818e-8 
cutoff=958 11198207 22 138.18175 5.900975 2.3952598e-8 
cutoff=958 11422171 21 138.99496 5.92847 2.4715803e-8 
cutoff=958 11650614 21 138.3949 5.8956923 2.4097206e-8 
cutoff=958 11883626 21 139.15036 5.920669 2.3724798e-8 
cutoff=958 12121298 20 138.4528 5.8838367 2.4270655e-8 
cutoff=958 12363723 20 139.01753 5.900672 2.3862844e-8 
cutoff=958 12610997 19 138.24686 5.860853 2.4460077e-8 
cutoff=958 12863216 19 138.8999 5.881415 2.4064601e-8 
cutoff=958 13120480 19 138.58559 5.8610163 2.3510918e-8 
cutoff=958 13382889 18 138.66649 5.857361 2.4315298e-8 
cutoff=958 13650546 18 138.3331 5.836235 2.375255e-8 
cutoff=958 13923556 17 139.20786 5.8660703 2.4782675e-8 
cutoff=958 14202027 17 139.06012 5.8527985 2.424177e-8 
cutoff=958 14486067 17 139.36034 5.8583903 2.3789148e-8 
cutoff=958 14775788 16 138.68076 5.822829 2.4629943e-8 
cutoff=958 15071303 16 139.512 5.8507123 2.4262635e-8 
cutoff=958 15372729 16 139.49228 5.842885 2.3755073e-8 
cutoff=958 15680183 15 140.8925 5.894482 2.5061281e-8 
cutoff=958 15993786 15 140.23784 5.8600893 2.4426525e-8 
cutoff=958 16313661 15 140.19208 5.8511915 2.3911214e-8 
cutoff=958 16639934 15 141.08025 5.8812485 2.3562787e-8 
cutoff=958 16972732 14 139.26549 5.79869 2.4403386e-8 
cutoff=958 17312186 14 141.05692 5.8663025 2.4203853e-8 
cutoff=958 17658429 14 140.1914 5.8233886 2.3555682e-8 
cutoff=958 18011597 13 141.30449 5.8626676 2.5038002e-8 
cutoff=958 18371828 13 140.26244 5.8125434 2.4337194e-8 
cutoff=958 18739264 13 139.60072 5.7782807 2.3719348e-8 
cutoff=958 19114049 13 141.06488 5.831988 2.3470404e-8 
cutoff=958 19496329 12 139.92937 5.778218 2.4697888e-8 
cutoff=958 19886255 12 140.20776 5.7828918 2.4233204e-8 
cutoff=958 20283980 12 139.93387 5.764802 2.3683723e-8 
cutoff=958 20689659 12 140.54527 5.7831836 2.3293374e-8 
cutoff=958 21103452 11 140.1445 5.759921 2.481249e-8 
cutoff=958 21525521 11 140.31973 5.7603593 2.4327822e-8 
cutoff=958 21956031 11 141.2856 5.7932158 2.3986848e-8 
cutoff=958 22395151 11 140.96469 5.773294 2.343565e-8 
cutoff=958 22843054 10 140.46579 5.746138 2.515486e-8 
cutoff=958 23299915 10 138.59425 5.662959 2.4304635e-8 
cutoff=958 23765913 10 140.23508 5.7233224 2.4082064e-8 
cutoff=958 24241231 10 140.06268 5.709629 2.355338e-8 
cutoff=958 24726055 10 139.80745 5.692595 2.302266e-8 
cutoff=958 25220576 9 141.2529 5.744767 2.5308998e-8 
cutoff=958 25724987 9 139.54787 5.6688366 2.4484784e-8 
cutoff=958 26239486 9 139.80363 5.672643 2.4020808e-8 
cutoff=958 26764275 9 141.5912 5.738523 2.3823311e-8 
cutoff=958 27299560 9 141.39389 5.723899 2.3296668e-8 
cutoff=958 27845551 8 143.09425 5.786041 2.5973812e-8 
cutoff=958 28402462 8 141.985 5.734564 2.523797e-8 
cutoff=958 28970511 8 142.12442 5.7335787 2.4738856e-8 
cutoff=958 29549921 8 142.07433 5.72496 2.4217323e-8 
cutoff=958 30140919 8 140.61833 5.659774 2.3472136e-8 
cutoff=958 30743737 8 140.64783 5.6544595 2.299029e-8 
cutoff=958 31358611 7 142.5195 5.7231326 2.6072277e-8 
cutoff=958 31985783 7 142.78845 5.727362 2.5579945e-8 
cutoff=958 32625498 7 141.91843 5.685949 2.4897043e-8 
cutoff=958 33278007 7 142.95602 5.720972 2.4559215e-8 
cutoff=958 33943567 7 142.75795 5.706521 2.4016842e-8 
cutoff=958 34622438 7 143.13565 5.715092 2.358129e-8 
cutoff=958 35314886 7 141.78363 5.654659 2.2874444e-8 
cutoff=958 36021183 6 142.49403 5.676523 2.6264747e-8 
cutoff=958 36741606 6 141.98976 5.6500044 2.5629458e-8 
cutoff=958 37476438 6 142.41142 5.6603484 2.5172922e-8 
cutoff=958 38225966 6 143.55219 5.6992183 2.4848807e-8 
cutoff=958 38990485 6 142.6016 5.6550636 2.4172838e-8 
cutoff=958 39770294 6 142.35345 5.6388354 2.363085e-8 
cutoff=958 40565699 6 142.83182 5.651388 2.3219076e-8 
cutoff=958 41377012 6 144.63812 5.7163963 2.3025652e-8 
cutoff=958 42204552 5 145.32118 5.7369146 2.7186237e-8 
cutoff=958 43048643 5 144.94536 5.7156315 2.6554295e-8 
cutoff=958 43909615 5 144.67087 5.698388 2.5955082e-8 
cutoff=958 44787807 5 144.87988 5.7002063 2.5454277e-8 
cutoff=958 45683563 5 144.86322 5.6931515 2.492429e-8 
cutoff=958 46597234 5 145.12094 5.6968837 2.4451595e-8 
cutoff=958 47529178 5 144.92085 5.682656 2.3912284e-8 
cutoff=958 48479761 5 145.15593 5.6855044 2.3455167e-8 
cutoff=958 49449356 5 144.7696 5.664035 2.2908427e-8 
cutoff=958 50438343 4 145.67018 5.692906 2.8217155e-8 
cutoff=958 51447109 4 145.50389 5.6800656 2.7601482e-8 
cutoff=958 52476051 4 145.81097 5.6857123 2.7087175e-8 
cutoff=958 53525572 4 146.25943 5.6968527 2.6608088e-8 
cutoff=958 54596083 4 145.41644 5.6577225 2.590718e-8 
cutoff=958 55688004 4 146.50789 5.693858 2.5561421e-8 
cutoff=958 56801764 4 146.46735 5.68597 2.5025496e-8 
cutoff=958 57937799 4 146.0391 5.6630635 2.4435963e-8 
cutoff=958 59096554 4 146.7183 5.683106 2.4041615e-8 
cutoff=958 60278485 4 146.65001 5.674181 2.3533193e-8 
cutoff=958 61484054 4 146.66763 5.668597 2.3049052e-8 
cutoff=958 62713735 3 146.88377 5.670689 3.0140605e-8 
cutoff=958 63968009 3 146.86577 5.6637473 2.9513437e-8 
cutoff=958 65247369 3 147.2188 5.6711135 2.8972371e-8 
cutoff=958 66552316 3 147.11644 5.6609406 2.8353337e-8 
cutoff=958 67883362 3 147.89885 5.684798 2.7914538e-8 
cutoff=958 69241029 3 146.94406 5.641903 2.7160693e-8 
cutoff=958 70625849 3 146.94218 5.635649 2.6598613e-8 
cutoff=958 72038365 3 147.19012 5.6389794 2.6092485e-8 
cutoff=958 73479132 3 146.95534 5.6238294 2.551214e-8 
cutoff=958 74948714 3 146.5025 5.6003766 2.4907594e-8 
cutoff=958 76447688 3 147.29991 5.6247168 2.452534e-8 
cutoff=958 77976641 3 147.2015 5.614834 2.4002205e-8 
cutoff=958 79536173 3 147.27728 5.611609 2.3518059e-8 
cutoff=958 81126896 3 147.28456 5.605784 2.3032985e-8 
cutoff=958 82749433 3 147.45245 5.6060786 2.2582546e-8 
cutoff=958 84404421 2 147.06418 5.58525 3.308624e-8 
cutoff=958 86092509 2 148.75537 5.6433554 3.277495e-8 
cutoff=958 87814359 2 148.49675 5.6274447 3.2041715e-8 
cutoff=958 89570646 2 148.8472 5.634625 3.1453524e-8 
cutoff=958 91362058 2 148.72021 5.623736 3.0777198e-8 
cutoff=958 93189299 2 148.7321 5.618116 3.014357e-8 
cutoff=958 95053084 2 148.8616 5.616946 2.9546364e-8 
cutoff=958 96954145 2 148.48572 5.5967298 2.8862766e-8 
cutoff=958 98893227 2 149.8782 5.643139 2.8531474e-8 
cutoff=958 100871091 2 149.97725 5.6408005 2.7960441e-8 
cutoff=958 102888512 2 147.98335 5.559834 2.7018729e-8 
cutoff=958 104946282 2 148.00346 5.554627 2.6464146e-8 
cutoff=958 107045207 2 150.49948 5.642254 2.635454e-8 
cutoff=958 109186111 2 150.4846 5.63566 2.5807589e-8 
cutoff=958 111369833 2 149.02496 5.5750318 2.5029363e-8 
cutoff=958 113597229 2 149.65681 5.592692 2.4616321e-8 
cutoff=958 115869173 2 147.81253 5.5178795 2.3810816e-8 
cutoff=958 118186556 2 149.77019 5.5850034 2.3627914e-8 
cutoff=958 120550287 2 150.08855 5.5909185 2.3189155e-8 
cutoff=958 122961292 2 149.8695 5.576824 2.2677153e-8 


==> mereni-13-07-mereni-finalfunnel_sort-binary-div.csv <==
type size times time div norm 
funnel_sort(binary) 1000 1000002 66.92068 6.715044 6.7150308e-9 
funnel_sort(binary) 1040 961540 71.71818 7.1558123 7.1558004e-9 
funnel_sort(binary) 1081 925071 77.43838 7.6837883 7.683775e-9 
funnel_sort(binary) 1124 889681 85.69926 8.456251 8.456239e-9 
funnel_sort(binary) 1168 856166 88.50886 8.686005 8.685988e-9 
funnel_sort(binary) 1214 823725 87.67987 8.557847 8.557827e-9 
funnel_sort(binary) 1262 792395 86.25943 8.373486 8.373465e-9 
funnel_sort(binary) 1312 762197 85.36015 8.241344 8.241325e-9 
funnel_sort(binary) 1364 733139 84.441605 8.10876 8.1087475e-9 
funnel_sort(binary) 1418 705220 83.16446 7.9433913 7.943375e-9 
funnel_sort(binary) 1474 678428 82.70715 7.857773 7.85775e-9 
funnel_sort(binary) 1532 652743 79.293655 7.493824 7.4938065e-9 
funnel_sort(binary) 1593 627748 79.60378 7.4832954 7.483276e-9 
funnel_sort(binary) 1656 603866 76.33534 7.1384892 7.138474e-9 
funnel_sort(binary) 1722 580722 76.31987 7.099609 7.099586e-9 
funnel_sort(binary) 1790 558661 74.35675 6.8812246 6.8812027e-9 
funnel_sort(binary) 1861 537347 74.9602 6.901229 6.9012103e-9 
funnel_sort(binary) 1935 516797 74.18019 6.794229 6.7942145e-9 
funnel_sort(binary) 2012 497019 71.969765 6.557959 6.5579444e-9 
funnel_sort(binary) 2092 478013 78.84668 7.147952 7.147929e-9 
funnel_sort(binary) 2175 459772 81.153854 7.319863 7.319833e-9 
funnel_sort(binary) 2262 442088 90.04261 8.080366 8.080341e-9 
funnel_sort(binary) 2352 425172 91.03489 8.128353 8.128316e-9 
funnel_sort(binary) 2446 408832 89.848465 7.9821253 7.9821e-9 
funnel_sort(binary) 2543 393238 88.44432 7.81841 7.818377e-9 
funnel_sort(binary) 2644 378216 89.33639 7.8582344 7.85821e-9 
funnel_sort(binary) 2749 363770 87.05712 7.6200852 7.6200575e-9 
funnel_sort(binary) 2858 349897 86.940254 7.572672 7.57263e-9 
funnel_sort(binary) 2972 336475 85.35451 7.398188 7.3981608e-9 
funnel_sort(binary) 3090 323626 84.55216 7.293134 7.2931026e-9 
funnel_sort(binary) 3213 311237 82.682 7.0973473 7.097315e-9 
funnel_sort(binary) 3341 299313 81.64482 6.974575 6.9745423e-9 
funnel_sort(binary) 3474 287854 81.05582 6.891105 6.891072e-9 
funnel_sort(binary) 3612 276856 80.38473 6.801554 6.801528e-9 
funnel_sort(binary) 3756 266242 78.365746 6.5992312 6.599199e-9 
funnel_sort(binary) 3906 256018 78.16238 6.550939 6.550898e-9 
funnel_sort(binary) 4062 246186 76.612656 6.3907924 6.3907444e-9 
funnel_sort(binary) 4224 236744 83.86622 6.9630914 6.9630453e-9 
funnel_sort(binary) 4392 227688 91.037224 7.523326 7.523283e-9 
funnel_sort(binary) 4567 218964 95.70438 7.872348 7.872281e-9 
funnel_sort(binary) 4749 210572 96.3302 7.8872495 7.887199e-9 
funnel_sort(binary) 4938 202513 95.93721 7.8190274 7.818955e-9 
funnel_sort(binary) 5135 194743 95.22415 7.725377 7.725336e-9 
funnel_sort(binary) 5340 187267 93.01376 7.5116363 7.511592e-9 
funnel_sort(binary) 5553 180084 91.51184 7.356818 7.3567703e-9 
funnel_sort(binary) 5775 173162 89.61714 7.1718926 7.171817e-9 
funnel_sort(binary) 6006 166502 89.24924 7.110253 7.1101747e-9 
funnel_sort(binary) 6246 160104 88.92334 7.052529 7.0524613e-9 
funnel_sort(binary) 6495 153966 87.24528 6.88863 6.8885666e-9 
funnel_sort(binary) 6754 148062 86.188354 6.775001 6.774928e-9 
funnel_sort(binary) 7024 142371 84.79664 6.636103 6.6360113e-9 
funnel_sort(binary) 7304 136913 84.507225 6.584395 6.5843127e-9 
funnel_sort(binary) 7596 131650 82.37108 6.3898005 6.389715e-9 
funnel_sort(binary) 7899 126600 81.9323 6.328062 6.3279773e-9 
funnel_sort(binary) 8214 121745 87.86206 6.756609 6.756518e-9 
funnel_sort(binary) 8542 117070 88.138725 6.748569 6.748488e-9 
funnel_sort(binary) 8883 112576 95.555275 7.284936 7.2848443e-9 
funnel_sort(binary) 9238 108250 95.93664 7.2826223 7.2825235e-9 
funnel_sort(binary) 9607 104092 100.67744 7.6098585 7.609768e-9 
funnel_sort(binary) 9991 100092 98.84718 7.439719 7.4395765e-9 
funnel_sort(binary) 10390 96248 99.10232 7.4273405 7.427216e-9 
funnel_sort(binary) 10805 92551 96.84484 7.2275443 7.2274466e-9 
funnel_sort(binary) 11237 88993 94.62618 7.0322833 7.0321824e-9 
funnel_sort(binary) 11686 85574 93.417915 6.913448 6.9133246e-9 
funnel_sort(binary) 12153 82286 92.22843 6.796983 6.796835e-9 
funnel_sort(binary) 12639 79122 91.71167 6.730838 6.730683e-9 
funnel_sort(binary) 13144 76082 89.48022 6.53994 6.5397967e-9 
funnel_sort(binary) 13669 73160 89.99715 6.5506687 6.550511e-9 
funnel_sort(binary) 14215 70350 87.93309 6.374214 6.374053e-9 
funnel_sort(binary) 14783 67647 86.9591 6.277887 6.2777263e-9 
funnel_sort(binary) 15374 65046 87.72984 6.307776 6.3076677e-9 
funnel_sort(binary) 15988 62548 85.98588 6.157373 6.1572663e-9 
funnel_sort(binary) 16627 60145 90.85837 6.480052 6.4798518e-9 
funnel_sort(binary) 17292 57832 95.81857 6.8063517 6.806141e-9 
funnel_sort(binary) 17983 55610 102.91533 7.2812233 7.2809714e-9 
funnel_sort(binary) 18702 53472 107.5723 7.58037 7.580117e-9 
funnel_sort(binary) 19450 51415 107.3394 7.533921 7.533757e-9 
funnel_sort(binary) 20228 49438 103.12488 7.2094803 7.2092505e-9 
funnel_sort(binary) 21037 47537 103.847664 7.2314086 7.231149e-9 
funnel_sort(binary) 21878 45710 102.98838 7.1434417 7.143132e-9 
funnel_sort(binary) 22753 43952 102.0602 7.0513906 7.0511095e-9 
funnel_sort(binary) 23663 42262 101.17698 6.9631505 6.9628325e-9 
funnel_sort(binary) 24609 40637 99.43337 6.816622 6.816377e-9 
funnel_sort(binary) 25593 39075 98.09701 6.6990314 6.69872e-9 
funnel_sort(binary) 26616 37573 95.77338 6.515193 6.5149126e-9 
funnel_sort(binary) 27680 36129 96.21355 6.520054 6.519724e-9 
funnel_sort(binary) 28787 34739 95.00867 6.4138145 6.413612e-9 
funnel_sort(binary) 29938 33404 94.034775 6.323923 6.323613e-9 
funnel_sort(binary) 31135 32120 93.23264 6.24622 6.245869e-9 
funnel_sort(binary) 32380 30885 91.79953 6.126988 6.1266427e-9 
funnel_sort(binary) 33675 29697 95.9351 6.378922 6.3786256e-9 
funnel_sort(binary) 35022 28555 102.66508 6.800825 6.8004633e-9 
funnel_sort(binary) 36422 27457 110.25796 7.2765417 7.2762587e-9 
funnel_sort(binary) 37878 26402 112.669174 7.4080243 7.407617e-9 
funnel_sort(binary) 39393 25387 111.230774 7.286343 7.2858324e-9 
funnel_sort(binary) 40968 24411 109.437996 7.1424417 7.141943e-9 
funnel_sort(binary) 42606 23472 107.842064 7.012399 7.0120625e-9 
funnel_sort(binary) 44310 22570 105.76029 6.8518257 6.8513004e-9 
funnel_sort(binary) 46082 21702 105.23646 6.792992 6.792506e-9 
funnel_sort(binary) 47925 20867 103.62652 6.6647315 6.664392e-9 
funnel_sort(binary) 49842 20065 102.0632 6.5403857 6.539864e-9 
funnel_sort(binary) 51835 19293 101.013756 6.449756 6.4494166e-9 
funnel_sort(binary) 53908 18552 100.09223 6.3679147 6.36727e-9 
funnel_sort(binary) 56064 17838 99.51681 6.308599 6.3081598e-9 
funnel_sort(binary) 58306 17152 98.48831 6.221091 6.2206897e-9 
funnel_sort(binary) 60638 16493 96.96264 6.10291 6.1022845e-9 
funnel_sort(binary) 63063 15859 96.72836 6.0665636 6.0658594e-9 
funnel_sort(binary) 65585 15249 102.00208 6.374701 6.374027e-9 
funnel_sort(binary) 68208 14663 102.16214 6.3622084 6.3613568e-9 
funnel_sort(binary) 70936 14099 108.97574 6.7627015 6.7618453e-9 
funnel_sort(binary) 73773 13557 109.865295 6.794052 6.7930976e-9 
funnel_sort(binary) 76723 13035 115.53717 7.1198945 7.1192945e-9 
funnel_sort(binary) 79791 12534 113.105896 6.9458566 6.945159e-9 
funnel_sort(binary) 82982 12052 112.09278 6.8598084 6.859129e-9 
funnel_sort(binary) 86301 11589 111.14126 6.778109 6.777145e-9 
funnel_sort(binary) 89753 11143 107.28575 6.5204744 6.519707e-9 
funnel_sort(binary) 93343 10715 108.304214 6.5598154 6.5586985e-9 
funnel_sort(binary) 97076 10303 105.79914 6.386204 6.385093e-9 
funnel_sort(binary) 100959 9907 105.56196 6.350199 6.348924e-9 
funnel_sort(binary) 104997 9526 102.99141 6.174549 6.173306e-9 
funnel_sort(binary) 109196 9159 103.22725 6.1677694 6.166992e-9 
funnel_sort(binary) 113563 8807 102.206406 6.0862026 6.085294e-9 
funnel_sort(binary) 118105 8469 101.77111 6.0399323 6.038536e-9 
funnel_sort(binary) 122829 8143 99.52337 5.886765 5.885608e-9 
funnel_sort(binary) 127742 7830 98.70206 5.818711 5.817432e-9 
funnel_sort(binary) 132851 7529 106.06833 6.2321835 6.230718e-9 
funnel_sort(binary) 138165 7239 106.781624 6.253304 6.2522005e-9 
funnel_sort(binary) 143691 6961 114.57375 6.687466 6.6859083e-9 
funnel_sort(binary) 149438 6693 113.37843 6.595916 6.594672e-9 
funnel_sort(binary) 155415 6436 118.94802 6.8972306 6.8955e-9 
funnel_sort(binary) 161631 6188 116.578896 6.737751 6.736588e-9 
funnel_sort(binary) 168096 5950 116.742676 6.7252245 6.724073e-9 
funnel_sort(binary) 174819 5722 114.32284 6.5644293 6.562367e-9 
funnel_sort(binary) 181811 5502 113.808235 6.51372 6.5116095e-9 
funnel_sort(binary) 189083 5290 112.85727 6.4384427 6.436839e-9 
funnel_sort(binary) 196646 5087 111.11452 6.3186235 6.3164878e-9 
funnel_sort(binary) 204511 4891 109.640816 6.2148247 6.2131886e-9 
funnel_sort(binary) 212691 4703 108.14935 6.110686 6.10894e-9 
funnel_sort(binary) 221198 4522 107.86741 6.075333 6.07377e-9 
funnel_sort(binary) 230045 4348 106.950775 6.0045724 6.003158e-9 
funnel_sort(binary) 239246 4181 105.08241 5.880995 5.8793046e-9 
funnel_sort(binary) 248815 4021 105.54871 5.8884463 5.8855916e-9 
funnel_sort(binary) 258767 3866 102.486015 5.6995907 5.6973506e-9 
funnel_sort(binary) 269117 3717 110.243515 6.1117797 6.1098984e-9 
funnel_sort(binary) 279881 3574 117.55451 6.496715 6.494801e-9 
funnel_sort(binary) 291076 3437 122.37236 6.7418933 6.739008e-9 
funnel_sort(binary) 302719 3305 121.04474 6.648026 6.644795e-9 
funnel_sort(binary) 314827 3178 118.397255 6.4824767 6.479106e-9 
funnel_sort(binary) 327420 3056 118.56733 6.471739 6.4678876e-9 
funnel_sort(binary) 340516 2938 118.61959 6.454658 6.4518444e-9 
funnel_sort(binary) 354136 2825 117.70268 6.3851056 6.382334e-9 
funnel_sort(binary) 368301 2717 116.6484 6.3085494 6.3043015e-9 
funnel_sort(binary) 383033 2612 115.32383 6.217887 6.21489e-9 
funnel_sort(binary) 398354 2512 114.21851 6.139562 6.1354806e-9 
funnel_sort(binary) 414288 2415 113.109 6.0614862 6.058424e-9 
funnel_sort(binary) 430859 2322 112.71046 6.021869 6.019133e-9 
funnel_sort(binary) 448093 2233 111.83767 5.9572287 5.953706e-9 
funnel_sort(binary) 466016 2147 110.43347 5.8647556 5.861612e-9 
funnel_sort(binary) 484656 2065 108.48987 5.7442765 5.7396004e-9 
funnel_sort(binary) 504042 1985 107.59759 5.680016 5.6770446e-9 
funnel_sort(binary) 524203 1909 105.142204 5.533869 5.5299783e-9 
funnel_sort(binary) 545171 1836 114.1777 5.991583 5.9859926e-9 
funnel_sort(binary) 566977 1765 120.49524 6.3043833 6.2998824e-9 
funnel_sort(binary) 589656 1697 127.26018 6.638675 6.6343877e-9 
funnel_sort(binary) 613242 1632 125.69265 6.5376062 6.5323085e-9 
funnel_sort(binary) 637771 1569 124.51834 6.457523 6.4532464e-9 
funnel_sort(binary) 663281 1509 125.330986 6.4806504 6.474881e-9 
funnel_sort(binary) 689812 1451 121.67099 6.2730446 6.2672965e-9 
funnel_sort(binary) 717404 1395 120.71506 6.2056556 6.200828e-9 
funnel_sort(binary) 746100 1342 121.03815 6.204218 6.1963723e-9 
funnel_sort(binary) 775944 1290 118.19942 6.0411873 6.0353464e-9 
funnel_sort(binary) 806981 1241 118.63267 6.045847 6.037012e-9 
funnel_sort(binary) 839260 1193 116.319244 5.9109035 5.9035994e-9 
funnel_sort(binary) 872830 1147 115.72217 5.8637023 5.8570486e-9 
funnel_sort(binary) 907743 1103 114.53104 5.786756 5.779587e-9 
funnel_sort(binary) 944052 1061 114.11326 5.7492113 5.739803e-9 
funnel_sort(binary) 981814 1020 111.63287 5.608258 5.600136e-9 
funnel_sort(binary) 1021086 981 111.35463 5.5784216 5.569036e-9 
funnel_sort(binary) 1061929 943 116.639366 5.82665 5.8185092e-9 
funnel_sort(binary) 1104406 907 121.17878 6.036351 6.02613e-9 
funnel_sort(binary) 1148582 872 129.92311 6.4537473 6.4436727e-9 
funnel_sort(binary) 1194525 839 132.2344 6.550147 6.535726e-9 
funnel_sort(binary) 1242306 806 133.9943 6.6187706 6.6101866e-9 
funnel_sort(binary) 1291998 775 131.77808 6.491156 6.4827383e-9 
funnel_sort(binary) 1343677 746 130.47864 6.409284 6.3940466e-9 
funnel_sort(binary) 1397424 717 129.0944 6.3237123 6.3113856e-9 
funnel_sort(binary) 1453320 690 127.26897 6.217061 6.199759e-9 
funnel_sort(binary) 1511452 663 127.02536 6.188057 6.175134e-9 
funnel_sort(binary) 1571910 638 124.39235 6.043132 6.025786e-9 
funnel_sort(binary) 1634786 613 124.29251 6.0217285 6.0089658e-9 
funnel_sort(binary) 1700177 590 121.89455 5.8894067 5.87118e-9 
funnel_sort(binary) 1768184 567 122.595085 5.9071045 5.8920193e-9 
funnel_sort(binary) 1838911 545 121.576096 5.8420777 5.8292158e-9 
funnel_sort(binary) 1912467 524 119.08487 5.706851 5.6947056e-9 
funnel_sort(binary) 1988965 504 119.158585 5.694941 5.6810885e-9 
funnel_sort(binary) 2068523 485 118.03304 5.6259336 5.6078e-9 
funnel_sort(binary) 2151263 466 122.34877 5.8159533 5.8015157e-9 
funnel_sort(binary) 2237313 448 130.23363 6.17416 6.159892e-9 
funnel_sort(binary) 2326805 431 137.35477 6.49434 6.4758647e-9 
funnel_sort(binary) 2419877 415 138.93529 6.551542 6.523822e-9 
funnel_sort(binary) 2516672 399 139.3874 6.5553703 6.528264e-9 
funnel_sort(binary) 2617338 384 135.0804 6.335952 6.304067e-9 
funnel_sort(binary) 2722031 369 134.8705 6.3093615 6.2815384e-9 
funnel_sort(binary) 2830912 355 133.1876 6.214185 6.18343e-9 
funnel_sort(binary) 2944148 341 132.41936 6.1620727 6.137801e-9 
funnel_sort(binary) 3061913 328 130.534 6.0583863 6.032402e-9 
funnel_sort(binary) 3184389 316 130.39151 6.0359216 5.9983303e-9 
funnel_sort(binary) 3311764 303 128.75659 5.9446692 5.9241447e-9 
funnel_sort(binary) 3444234 292 126.94103 5.845574 5.8123484e-9 
funnel_sort(binary) 3582003 281 127.08369 5.836934 5.7989924e-9 
funnel_sort(binary) 3725283 270 124.53482 5.7050385 5.6719913e-9 
funnel_sort(binary) 3874294 260 123.73165 5.6535897 5.6125264e-9 
funnel_sort(binary) 4029265 250 123.86794 5.645222 5.60422e-9 
funnel_sort(binary) 4190435 240 121.5263 5.524257 5.4929234e-9 
funnel_sort(binary) 4358052 231 128.51697 5.827046 5.7882072e-9 
funnel_sort(binary) 4532374 222 135.5338 6.1294684 6.091778e-9 
funnel_sort(binary) 4713668 214 142.51064 6.428543 6.3729395e-9 
funnel_sort(binary) 4902214 205 143.15146 6.44101 6.4092593e-9 
funnel_sort(binary) 5098302 198 141.20949 6.337497 6.2780825e-9 
funnel_sort(binary) 5302234 190 140.09792 6.271683 6.2254624e-9 
funnel_sort(binary) 5514323 183 139.62482 6.234711 6.1783583e-9 
funnel_sort(binary) 5734895 176 135.90407 6.053273 5.99725e-9 
funnel_sort(binary) 5964290 169 133.45187 5.9291077 5.882255e-9 
funnel_sort(binary) 6202861 163 134.19104 5.9469976 5.881906e-9 
funnel_sort(binary) 6450975 157 133.44252 5.8990326 5.8244614e-9 
funnel_sort(binary) 6709014 151 130.96504 5.7750664 5.7006098e-9 
funnel_sort(binary) 6977374 145 130.38672 5.7352543 5.66882e-9 
funnel_sort(binary) 7256468 139 128.79509 5.651179 5.602721e-9 
funnel_sort(binary) 7546726 134 128.4367 5.621497 5.558897e-9 
funnel_sort(binary) 7848595 129 126.22104 5.5108724 5.4430047e-9 
funnel_sort(binary) 8162538 124 125.42321 5.462544 5.3969456e-9 
funnel_sort(binary) 8489039 119 132.80281 5.769728 5.7114957e-9 
funnel_sort(binary) 8828600 115 134.25026 5.8183103 5.7306937e-9 
funnel_sort(binary) 9181744 110 142.21548 6.14844 6.087614e-9 
funnel_sort(binary) 9549013 106 140.93234 6.078097 6.004865e-9 
funnel_sort(binary) 9930973 102 145.91196 6.2775373 6.197226e-9 
funnel_sort(binary) 10328211 98 143.6184 6.1638565 6.0897762e-9 
funnel_sort(binary) 10741339 95 142.3754 6.095706 5.97368e-9 
funnel_sort(binary) 11170992 91 141.53447 6.045058 5.9465806e-9 
funnel_sort(binary) 11617831 88 141.18056 6.015404 5.883789e-9 
funnel_sort(binary) 12082544 84 139.0882 5.9119997 5.825011e-9 
funnel_sort(binary) 12565845 81 135.36229 5.739824 5.639256e-9 
funnel_sort(binary) 13068478 78 135.52989 5.733175 5.6243916e-9 
funnel_sort(binary) 13591217 75 133.65497 5.6403613 5.5333396e-9 
funnel_sort(binary) 14134865 72 133.85155 5.635201 5.537137e-9 
funnel_sort(binary) 14700259 70 134.20277 5.6365604 5.4776104e-9 
funnel_sort(binary) 15288269 67 133.05962 5.575298 5.4429576e-9 
funnel_sort(binary) 15899799 64 131.94133 5.5153646 5.4200413e-9 
funnel_sort(binary) 16535790 62 131.5013 5.4839993 5.3491e-9 
funnel_sort(binary) 17197221 60 139.98734 5.824149 5.6444676e-9 
funnel_sort(binary) 17885109 57 146.62184 6.08585 5.9697314e-9 
funnel_sort(binary) 18600513 55 149.38683 6.186087 6.046839e-9 
funnel_sort(binary) 19344533 53 148.48988 6.1345706 5.9834284e-9 
funnel_sort(binary) 20118314 51 149.4803 6.1610856 6.004758e-9 
funnel_sort(binary) 20923046 49 148.58348 6.1098723 5.9595178e-9 
funnel_sort(binary) 21759967 47 148.70935 6.100853 5.96533e-9 
funnel_sort(binary) 22630365 46 146.47618 5.9953194 5.75921e-9 
funnel_sort(binary) 23535579 44 147.4026 6.0192976 5.8125704e-9 
funnel_sort(binary) 24477002 42 144.8148 5.89999 5.7390994e-9 
funnel_sort(binary) 25456082 41 144.33615 5.866964 5.6213154e-9 
funnel_sort(binary) 26474325 39 142.11221 5.76331 5.581905e-9 
funnel_sort(binary) 27533298 38 140.88779 5.7005725 5.448496e-9 
funnel_sort(binary) 28634629 36 139.8723 5.6465564 5.4775913e-9 
funnel_sort(binary) 29780014 35 139.34772 5.612559 5.3847797e-9 
funnel_sort(binary) 30971214 34 136.92955 5.5026207 5.225555e-9 
funnel_sort(binary) 32210062 33 136.52307 5.4738393 5.149755e-9 
funnel_sort(binary) 33498464 31 133.8624 5.355012 5.1567235e-9 
funnel_sort(binary) 34838402 30 143.22876 5.716762 5.46979e-9 
funnel_sort(binary) 36231938 29 149.78844 5.9651103 5.6771308e-9 
funnel_sort(binary) 37681215 28 156.37135 6.213265 5.888937e-9 
funnel_sort(binary) 39188463 27 156.56335 6.2069383 5.8661804e-9 
funnel_sort(binary) 40756001 26 154.16417 6.098143 5.7548326e-9 
funnel_sort(binary) 42386241 25 154.12805 6.0830994 5.740636e-9 
funnel_sort(binary) 44081690 24 152.74873 6.0152273 5.6856817e-9 
funnel_sort(binary) 45844957 23 148.52846 5.836029 5.5347504e-9 
funnel_sort(binary) 47678755 22 148.69586 5.8296456 5.5576934e-9 
funnel_sort(binary) 49585905 22 148.55974 5.811417 5.327226e-9 
funnel_sort(binary) 51569341 21 147.8043 5.7690964 5.3271743e-9 
funnel_sort(binary) 53632114 20 145.1472 5.6528993 5.2700693e-9 
funnel_sort(binary) 55777398 19 144.75563 5.6252527 5.3079914e-9 
funnel_sort(binary) 58008493 19 144.35397 5.597337 5.078509e-9 
funnel_sort(binary) 60328832 18 144.08864 5.574817 5.133732e-9 
funnel_sort(binary) 62741985 17 141.54237 5.464339 5.1230717e-9 
funnel_sort(binary) 65251664 17 140.76884 5.422631 4.888431e-9 
funnel_sort(binary) 67861730 16 144.9155 5.570225 5.130124e-9 
funnel_sort(binary) 70576199 16 146.72449 5.627519 4.9835487e-9 
funnel_sort(binary) 73399246 15 154.3452 5.9069867 5.3651656e-9 
funnel_sort(binary) 76335215 15 153.44456 5.8598285 5.117628e-9 
funnel_sort(binary) 79388623 14 158.1216 6.025418 5.4212674e-9 
funnel_sort(binary) 82564167 14 158.44203 6.0246377 5.2120828e-9 
funnel_sort(binary) 85866733 13 158.05383 5.996974 5.372345e-9 
funnel_sort(binary) 89301402 13 155.32645 5.880864 5.0657007e-9 
funnel_sort(binary) 92873458 12 155.30112 5.867336 5.2646323e-9 
funnel_sort(binary) 96588396 12 153.3475 5.7811685 4.987805e-9 
funnel_sort(binary) 100451931 19 150.86253 5.6753793 2.973603e-9 
funnel_sort(binary) 104470008 19 150.99461 5.668282 2.8556584e-9 
funnel_sort(binary) 108648808 18 149.2804 5.592053 2.8593925e-9 
funnel_sort(binary) 112994760 17 148.98671 5.569247 2.8992737e-9 
funnel_sort(binary) 117514550 17 148.3882 5.5351663 2.7707039e-9 
funnel_sort(binary) 122215132 16 147.42493 5.487652 2.8063483e-9 
funnel_sort(binary) 127103737 15 146.54199 5.443321 2.8550542e-9 
funnel_sort(binary) 132187886 15 144.1086 5.3417053 2.6939964e-9 
funnel_sort(binary) 137475401 14 153.28978 5.6701336 2.946051e-9 
funnel_sort(binary) 142974417 13 160.77057 5.934424 3.1928382e-9 
funnel_sort(binary) 148693393 13 163.5129 6.02307 3.1158955e-9 
funnel_sort(binary) 154641128 12 163.42563 6.0073347 3.237245e-9 
funnel_sort(binary) 160826773 12 163.63458 6.0025306 3.1102465e-9 
funnel_sort(binary) 167259843 11 161.41643 5.9088984 3.211605e-9 
funnel_sort(binary) 173950236 11 162.27896 5.9281936 3.098166e-9 
funnel_sort(binary) 180908245 11 160.03 5.8339777 2.931661e-9 
funnel_sort(binary) 188144574 10 160.26866 5.8306513 3.099027e-9 
funnel_sort(binary) 195670356 10 159.05585 5.774641 2.9512088e-9 
funnel_sort(binary) 203497170 9 158.1743 5.730863 3.1290979e-9 
funnel_sort(binary) 211637056 9 156.36105 5.6535764 2.968172e-9 
funnel_sort(binary) 220102538 9 155.69945 5.6181602 2.8361329e-9 
funnel_sort(binary) 228906639 8 153.9145 5.5424376 3.0265819e-9 
funnel_sort(binary) 238062904 8 153.42943 5.5137353 2.8951042e-9 
funnel_sort(binary) 247585420 8 152.37239 5.4646373 2.7589655e-9 
funnel_sort(binary) 257488836 7 151.09953 5.4080133 3.0004146e-9 
funnel_sort(binary) 267788389 7 148.7954 5.314782 2.835278e-9 
funnel_sort(binary) 278499924 7 156.85347 5.5913057 2.8680724e-9 
funnel_sort(binary) 289639920 6 163.91673 5.8313255 3.3555032e-9 
funnel_sort(binary) 301225516 6 169.32785 6.0117245 3.326259e-9 
funnel_sort(binary) 313274536 6 168.76988 5.979902 3.1813956e-9 
funnel_sort(binary) 325805517 6 168.61195 5.9623523 3.0500569e-9 
funnel_sort(binary) 338837737 5 167.61957 5.915424 3.491597e-9 
funnel_sort(binary) 352391246 5 165.63765 5.8338313 3.3109966e-9 
funnel_sort(binary) 366486895 5 163.37361 5.742646 3.1338891e-9 
funnel_sort(binary) 381146370 5 162.467 5.6994424 2.9906846e-9 
funnel_sort(binary) 396392224 5 161.8461 5.6664133 2.8589933e-9 
funnel_sort(binary) 412247912 4 161.01736 5.6262527 3.4119352e-9 
funnel_sort(binary) 428737828 4 158.51118 5.527753 3.223271e-9 
funnel_sort(binary) 445887341 4 159.07948 5.536646 3.1042855e-9 
funnel_sort(binary) 463722834 4 156.6019 5.4397025 2.932626e-9 
funnel_sort(binary) 482271747 4 157.33284 5.4543724 2.8274372e-9 
funnel_sort(binary) 501562616 3 154.16591 5.334118 3.5449996e-9 
funnel_sort(binary) 521625120 3 153.78813 5.31065 3.3936567e-9 
funnel_sort(binary) 542490124 3 159.70808 5.504324 3.3821348e-9 
funnel_sort(binary) 564189728 3 164.16919 5.6470633 3.3363852e-9 
funnel_sort(binary) 586757317 3 171.84811 5.8997183 3.3515948e-9 
funnel_sort(binary) 610227609 3 175.98096 6.0298896 3.2937926e-9 
funnel_sort(binary) 634636713 3 176.71269 6.0432453 3.1741232e-9 
funnel_sort(binary) 660022181 3 173.55461 5.9237823 2.9917087e-9 
funnel_sort(binary) 686423068 2 173.44936 5.9087777 4.3040354e-9 
funnel_sort(binary) 713879990 2 171.90671 5.844959 4.093797e-9 
funnel_sort(binary) 742435189 2 171.65857 5.825315 3.9231134e-9 
funnel_sort(binary) 772132596 2 169.10194 5.7275567 3.70892e-9 
funnel_sort(binary) 803017899 2 165.6801 5.600923 3.487421e-9 
funnel_sort(binary) 835138614 2 166.30313 5.611252 3.3594731e-9 
funnel_sort(binary) 868544158 2 165.14655 5.561609 3.201685e-9 
funnel_sort(binary) 903285924 2 163.76796 5.504693 3.047038e-9 
funnel_sort(binary) 939417360 2 161.52913 5.4191327 2.8843052e-9 
funnel_sort(binary) 976994054 2 162.83951 5.4527435 2.7905713e-9 
funnel_sort(binary) 1016073816 1 159.17319 5.3198957 5.2357376e-9 
funnel_sort(binary) 1056716768 1 160.74811 5.362392 5.0745776e-9 
funnel_sort(binary) 1098985438 1 170.95494 5.692137 5.179447e-9 
funnel_sort(binary) 1142944855 1 178.72627 5.9397016 5.1968403e-9 
funnel_sort(binary) 1188662649 1 185.0304 6.137668 5.163507e-9 
funnel_sort(binary) 1236209154 1 188.95366 6.256065 5.0606848e-9 
funnel_sort(binary) 1285657520 1 185.8374 6.1413836 4.776843e-9 
funnel_sort(binary) 1337083820 1 182.91245 6.03344 4.512388e-9 
funnel_sort(binary) 1390567172 1 184.0176 6.058586 4.3569175e-9 
funnel_sort(binary) 1446189858 1 182.68234 6.0034404 4.151212e-9 
funnel_sort(binary) 1504037452 1 181.36945 5.9492326 3.955508e-9 
funnel_sort(binary) 1564198950 1 180.01198 5.893766 3.7679135e-9 
funnel_sort(binary) 1626766908 1 178.74313 5.841401 3.590804e-9 
funnel_sort(binary) 1691837584 1 176.16995 5.7466817 3.39671e-9 
funnel_sort(binary) 1759511087 1 176.33011 5.7413087 3.2630139e-9 
funnel_sort(binary) 1829891530 1 173.54512 5.6402383 3.08228e-9 
funnel_sort(binary) 1903087191 1 172.13019 5.583984 2.9341714e-9 
funnel_sort(binary) 1979210678 1 170.73763 5.5286603 2.7933662e-9 


==> mereni-13-07-mereni-finalfunnel_sort-full-div.csv <==
type size times time div norm 
funnel_sort(full) 1000 1000002 90.86266 9.117462 9.117445e-9 
funnel_sort(full) 1040 961540 96.62699 9.641134 9.641119e-9 
funnel_sort(full) 1081 925071 102.83782 10.204037 1.0204019e-8 
funnel_sort(full) 1124 889681 110.929596 10.945819 1.0945803e-8 
funnel_sort(full) 1168 856166 114.59087 11.245619 1.1245597e-8 
funnel_sort(full) 1214 823725 115.7404 11.296648 1.1296622e-8 
funnel_sort(full) 1262 792395 114.33906 11.099267 1.109924e-8 
funnel_sort(full) 1312 762197 113.09658 10.919239 1.0919212e-8 
funnel_sort(full) 1364 733139 112.500336 10.8031845 1.0803167e-8 
funnel_sort(full) 1418 705220 110.83966 10.586767 1.0586746e-8 
funnel_sort(full) 1474 678428 110.211685 10.470901 1.047087e-8 
funnel_sort(full) 1532 652743 107.41005 10.151027 1.0151003e-8 
funnel_sort(full) 1593 627748 107.81171 10.135032 1.0135006e-8 
funnel_sort(full) 1656 603866 105.97485 9.910224 9.910202e-9 
funnel_sort(full) 1722 580722 105.92102 9.853238 9.853205e-9 
funnel_sort(full) 1790 558661 104.657135 9.685324 9.6852935e-9 
funnel_sort(full) 1861 537347 103.80112 9.556476 9.556449e-9 
funnel_sort(full) 1935 516797 102.16592 9.357467 9.357446e-9 
funnel_sort(full) 2012 497019 100.976585 9.201091 9.20107e-9 
funnel_sort(full) 2092 478013 107.25914 9.7237215 9.72369e-9 
funnel_sort(full) 2175 459772 111.22939 10.032597 1.0032556e-8 
funnel_sort(full) 2262 442088 118.79618 10.660692 1.066066e-8 
funnel_sort(full) 2352 425172 122.04616 10.897297 1.08972475e-8 
funnel_sort(full) 2446 408832 120.110886 10.670634 1.0670601e-8 
funnel_sort(full) 2543 393238 119.6823 10.579823 1.0579778e-8 
funnel_sort(full) 2644 378216 120.30941 10.582693 1.058266e-8 
funnel_sort(full) 2749 363770 117.36271 10.272725 1.0272687e-8 
funnel_sort(full) 2858 349897 117.47764 10.232539 1.0232482e-8 
funnel_sort(full) 2972 336475 115.55549 10.015888 1.0015851e-8 
funnel_sort(full) 3090 323626 114.942345 9.914471 9.9144275e-9 
funnel_sort(full) 3213 311237 114.62545 9.839344 9.839299e-9 
funnel_sort(full) 3341 299313 113.48228 9.694315 9.694269e-9 
funnel_sort(full) 3474 287854 113.11094 9.616329 9.616283e-9 
funnel_sort(full) 3612 276856 111.59806 9.442593 9.442556e-9 
funnel_sort(full) 3756 266242 110.5025 9.305489 9.3054435e-9 
funnel_sort(full) 3906 256018 109.43319 9.171806 9.171749e-9 
funnel_sort(full) 4062 246186 108.44837 9.046431 9.046362e-9 
funnel_sort(full) 4224 236744 116.37262 9.661973 9.6619095e-9 
funnel_sort(full) 4392 227688 125.125374 10.340374 1.0340315e-8 
funnel_sort(full) 4567 218964 128.25005 10.549455 1.0549364e-8 
funnel_sort(full) 4749 210572 131.42624 10.760816 1.0760747e-8 
funnel_sort(full) 4938 202513 129.35457 10.542592 1.0542495e-8 
funnel_sort(full) 5135 194743 128.71953 10.442801 1.0442746e-8 
funnel_sort(full) 5340 187267 126.76855 10.237617 1.0237557e-8 
funnel_sort(full) 5553 180084 124.98005 10.047394 1.0047328e-8 
funnel_sort(full) 5775 173162 124.2151 9.940703 9.940598e-9 
funnel_sort(full) 6006 166502 123.38133 9.829468 9.8293595e-9 
funnel_sort(full) 6246 160104 123.4889 9.793931 9.793837e-9 
funnel_sort(full) 6495 153966 122.806244 9.696419 9.69633e-9 
funnel_sort(full) 6754 148062 122.09837 9.597777 9.597674e-9 
funnel_sort(full) 7024 142371 118.91397 9.306093 9.305964e-9 
funnel_sort(full) 7304 136913 119.05018 9.275815 9.275698e-9 
funnel_sort(full) 7596 131650 118.065796 9.15876 9.1586365e-9 
funnel_sort(full) 7899 126600 116.958916 9.033352 9.033231e-9 
funnel_sort(full) 8214 121745 123.03891 9.461716 9.461588e-9 
funnel_sort(full) 8542 117070 124.127884 9.504171 9.504057e-9 
funnel_sort(full) 8883 112576 131.69069 10.039825 1.0039698e-8 
funnel_sort(full) 9238 108250 131.68301 9.996157 9.996021e-9 
funnel_sort(full) 9607 104092 136.4814 10.316155 1.0316033e-8 
funnel_sort(full) 9991 100092 135.23416 10.17838 1.01781845e-8 
funnel_sort(full) 10390 96248 135.33334 10.142717 1.0142548e-8 
funnel_sort(full) 10805 92551 134.13535 10.01054 1.0010404e-8 
funnel_sort(full) 11237 88993 132.43123 9.841821 9.8416795e-9 
funnel_sort(full) 11686 85574 133.00745 9.843294 9.843119e-9 
funnel_sort(full) 12153 82286 130.70628 9.632695 9.632486e-9 
funnel_sort(full) 12639 79122 130.64072 9.587891 9.58767e-9 
funnel_sort(full) 13144 76082 129.49094 9.464248 9.46404e-9 
funnel_sort(full) 13669 73160 129.62692 9.435222 9.434994e-9 
funnel_sort(full) 14215 70350 127.370155 9.232982 9.232749e-9 
funnel_sort(full) 14783 67647 127.34466 9.193464 9.193229e-9 
funnel_sort(full) 15374 65046 126.41499 9.089238 9.089082e-9 
funnel_sort(full) 15988 62548 125.22669 8.967373 8.967217e-9 
funnel_sort(full) 16627 60145 130.69656 9.321327 9.321038e-9 
funnel_sort(full) 17292 57832 136.63748 9.705872 9.705571e-9 
funnel_sort(full) 17983 55610 145.15886 10.269938 1.02695825e-8 
funnel_sort(full) 18702 53472 148.82529 10.487371 1.0487022e-8 
funnel_sort(full) 19450 51415 148.27133 10.406844 1.0406618e-8 
funnel_sort(full) 20228 49438 146.34633 10.2311 1.02307744e-8 
funnel_sort(full) 21037 47537 145.45242 10.128547 1.0128183e-8 
funnel_sort(full) 21878 45710 144.16518 9.999532 9.9990975e-9 
funnel_sort(full) 22753 43952 143.80429 9.935511 9.935115e-9 
funnel_sort(full) 23663 42262 142.05057 9.776132 9.775685e-9 
funnel_sort(full) 24609 40637 140.76227 9.649911 9.649564e-9 
funnel_sort(full) 25593 39075 140.35675 9.584944 9.584498e-9 
funnel_sort(full) 26616 37573 137.79742 9.37397 9.373568e-9 
funnel_sort(full) 27680 36129 137.88544 9.344011 9.343538e-9 
funnel_sort(full) 28787 34739 137.1604 9.25938 9.259088e-9 
funnel_sort(full) 29938 33404 136.29587 9.166019 9.1655705e-9 
funnel_sort(full) 31135 32120 134.96507 9.042129 9.041621e-9 
funnel_sort(full) 32380 30885 133.88492 8.935899 8.9353955e-9 
funnel_sort(full) 33675 29697 138.78648 9.228199 9.22777e-9 
funnel_sort(full) 35022 28555 146.80183 9.724568 9.724052e-9 
funnel_sort(full) 36422 27457 154.80394 10.216381 1.0215984e-8 
funnel_sort(full) 37878 26402 155.36346 10.215183 1.0214622e-8 
funnel_sort(full) 39393 25387 155.17046 10.16468 1.0163967e-8 
funnel_sort(full) 40968 24411 153.29134 10.0045185 1.000382e-8 
funnel_sort(full) 42606 23472 152.69202 9.928754 9.928278e-9 
funnel_sort(full) 44310 22570 150.35527 9.7409725 9.7402255e-9 
funnel_sort(full) 46082 21702 149.86586 9.673811 9.673119e-9 
funnel_sort(full) 47925 20867 149.04437 9.585777 9.58529e-9 
funnel_sort(full) 49842 20065 146.82825 9.409007 9.408256e-9 
funnel_sort(full) 51835 19293 146.8099 9.373853 9.37336e-9 
funnel_sort(full) 53908 18552 145.60362 9.2633705 9.262433e-9 
funnel_sort(full) 56064 17838 145.6246 9.231479 9.230836e-9 
funnel_sort(full) 58306 17152 143.16592 9.043187 9.042604e-9 
funnel_sort(full) 60638 16493 142.31259 8.957274 8.9563565e-9 
funnel_sort(full) 63063 15859 141.36082 8.865801 8.864772e-9 
funnel_sort(full) 65585 15249 148.10509 9.255944 9.254967e-9 
funnel_sort(full) 68208 14663 149.08131 9.284128 9.282886e-9 
funnel_sort(full) 70936 14099 157.07797 9.74778 9.746545e-9 
funnel_sort(full) 73773 13557 158.38719 9.794639 9.793262e-9 
funnel_sort(full) 76723 13035 162.74269 10.0289 1.0028055e-8 
funnel_sort(full) 79791 12534 162.22632 9.962352 9.961352e-9 
funnel_sort(full) 82982 12052 161.0957 9.858669 9.857692e-9 
funnel_sort(full) 86301 11589 159.0838 9.701954 9.700574e-9 
funnel_sort(full) 89753 11143 156.7957 9.529526 9.528405e-9 
funnel_sort(full) 93343 10715 156.02356 9.450101 9.448492e-9 
funnel_sort(full) 97076 10303 154.24916 9.310724 9.309104e-9 
funnel_sort(full) 100959 9907 154.49078 9.293568 9.2917025e-9 
funnel_sort(full) 104997 9526 153.67064 9.212874 9.2110195e-9 
funnel_sort(full) 109196 9159 152.40645 9.106198 9.10505e-9 
funnel_sort(full) 113563 8807 151.34412 9.012262 9.010917e-9 
funnel_sort(full) 118105 8469 150.41508 8.926865 8.924801e-9 
funnel_sort(full) 122829 8143 148.66895 8.793705 8.791977e-9 
funnel_sort(full) 127742 7830 149.573 8.817669 8.81573e-9 
funnel_sort(full) 132851 7529 156.56212 9.199012 9.196849e-9 
funnel_sort(full) 138165 7239 159.8002 9.358157 9.356506e-9 
funnel_sort(full) 143691 6961 165.21065 9.643052 9.640805e-9 
funnel_sort(full) 149438 6693 165.26712 9.614597 9.612784e-9 
funnel_sort(full) 155415 6436 171.19212 9.926618 9.924127e-9 
funnel_sort(full) 161631 6188 168.63417 9.746319 9.744637e-9 
funnel_sort(full) 168096 5950 167.43547 9.645496 9.643845e-9 
funnel_sort(full) 174819 5722 166.53595 9.562511 9.559507e-9 
funnel_sort(full) 181811 5502 165.91692 9.496117 9.49304e-9 
funnel_sort(full) 189083 5290 163.56369 9.331215 9.3288905e-9 
funnel_sort(full) 196646 5087 163.71254 9.309655 9.3065085e-9 
funnel_sort(full) 204511 4891 163.14102 9.247404 9.244969e-9 
funnel_sort(full) 212691 4703 160.3016 9.057407 9.054819e-9 
funnel_sort(full) 221198 4522 160.1958 9.022585 9.020264e-9 
funnel_sort(full) 230045 4348 159.56796 8.958676 8.956566e-9 
funnel_sort(full) 239246 4181 159.33456 8.917246 8.914683e-9 
funnel_sort(full) 248815 4021 158.94983 8.867636 8.863337e-9 
funnel_sort(full) 258767 3866 155.99406 8.675352 8.671942e-9 
funnel_sort(full) 269117 3717 163.61047 9.070386 9.067593e-9 
funnel_sort(full) 279881 3574 171.26538 9.465076 9.462288e-9 
funnel_sort(full) 291076 3437 175.36769 9.661579 9.657445e-9 
funnel_sort(full) 302719 3305 175.08017 9.615764 9.61109e-9 
funnel_sort(full) 314827 3178 173.8944 9.521051 9.516101e-9 
funnel_sort(full) 327420 3056 174.48598 9.523936 9.518269e-9 
funnel_sort(full) 340516 2938 173.93326 9.464539 9.460413e-9 
funnel_sort(full) 354136 2825 172.7843 9.373159 9.369091e-9 
funnel_sort(full) 368301 2717 172.34766 9.320863 9.314586e-9 
funnel_sort(full) 383033 2612 169.86191 9.158403 9.153989e-9 
funnel_sort(full) 398354 2512 170.00441 9.138208 9.132134e-9 
funnel_sort(full) 414288 2415 169.11533 9.062853 9.058274e-9 
funnel_sort(full) 430859 2322 167.8074 8.965576 8.961503e-9 
funnel_sort(full) 448093 2233 167.10852 8.901327 8.896063e-9 
funnel_sort(full) 466016 2147 167.48648 8.894651 8.889884e-9 
funnel_sort(full) 484656 2065 164.67435 8.71911 8.712012e-9 
funnel_sort(full) 504042 1985 165.03464 8.712086 8.707528e-9 
funnel_sort(full) 524203 1909 162.88861 8.573191 8.567163e-9 
funnel_sort(full) 545171 1836 171.10875 8.9790945 8.970716e-9 
funnel_sort(full) 566977 1765 178.66197 9.347702 9.341028e-9 
funnel_sort(full) 589656 1697 184.25334 9.61179 9.605583e-9 
funnel_sort(full) 613242 1632 185.224 9.633988 9.626182e-9 
funnel_sort(full) 637771 1569 181.83601 9.430018 9.423773e-9 
funnel_sort(full) 663281 1509 184.4537 9.537785 9.529294e-9 
funnel_sort(full) 689812 1451 179.92474 9.276459 9.267959e-9 
funnel_sort(full) 717404 1395 178.71883 9.187482 9.180335e-9 
funnel_sort(full) 746100 1342 180.2918 9.241463 9.229777e-9 
funnel_sort(full) 775944 1290 177.01164 9.047088 9.038341e-9 
funnel_sort(full) 806981 1241 176.11046 8.975073 8.961957e-9 
funnel_sort(full) 839260 1193 175.01437 8.893568 8.882578e-9 
funnel_sort(full) 872830 1147 176.01715 8.91888 8.90876e-9 
funnel_sort(full) 907743 1103 173.41554 8.761934 8.751079e-9 
funnel_sort(full) 944052 1061 174.60335 8.7968 8.782404e-9 
funnel_sort(full) 981814 1020 172.09676 8.645866 8.633346e-9 
funnel_sort(full) 1021086 981 171.43364 8.58814 8.57369e-9 
funnel_sort(full) 1061929 943 176.81912 8.832893 8.820553e-9 
funnel_sort(full) 1104406 907 182.03766 9.067951 9.052596e-9 
funnel_sort(full) 1148582 872 191.01422 9.488362 9.47355e-9 
funnel_sort(full) 1194525 839 194.84735 9.65164 9.63039e-9 
funnel_sort(full) 1242306 806 196.0968 9.686381 9.673818e-9 
funnel_sort(full) 1291998 775 193.14754 9.514108 9.50177e-9 
funnel_sort(full) 1343677 746 193.54112 9.506997 9.484395e-9 
funnel_sort(full) 1397424 717 191.54135 9.382687 9.364397e-9 
funnel_sort(full) 1453320 690 190.87805 9.324351 9.298401e-9 
funnel_sort(full) 1511452 663 190.77145 9.293456 9.274048e-9 
funnel_sort(full) 1571910 638 187.25641 9.097144 9.071033e-9 
funnel_sort(full) 1634786 613 188.00478 9.108462 9.089158e-9 
funnel_sort(full) 1700177 590 183.88823 8.884668 8.857171e-9 
funnel_sort(full) 1768184 567 183.96802 8.864289 8.841652e-9 
funnel_sort(full) 1838911 545 183.4807 8.816771 8.797359e-9 
funnel_sort(full) 1912467 524 183.9005 8.812981 8.794226e-9 
funnel_sort(full) 1988965 504 181.96136 8.696471 8.675318e-9 
funnel_sort(full) 2068523 485 181.20201 8.636823 8.608985e-9 
funnel_sort(full) 2151263 466 186.6155 8.870927 8.848906e-9 
funnel_sort(full) 2237313 448 195.25453 9.256693 9.235302e-9 
funnel_sort(full) 2326805 431 201.78217 9.540565 9.513423e-9 
funnel_sort(full) 2419877 415 205.64487 9.697255 9.656226e-9 
funnel_sort(full) 2516672 399 204.57367 9.621071 9.581289e-9 
funnel_sort(full) 2617338 384 200.01796 9.381851 9.334638e-9 
funnel_sort(full) 2722031 369 201.22699 9.413577 9.372065e-9 
funnel_sort(full) 2830912 355 199.55133 9.310543 9.264464e-9 
funnel_sort(full) 2944148 341 198.07147 9.217163 9.180858e-9 
funnel_sort(full) 3061913 328 196.55696 9.122665 9.083538e-9 
funnel_sort(full) 3184389 316 195.80322 9.063879 9.00743e-9 
funnel_sort(full) 3311764 303 192.4905 8.887253 8.856568e-9 
funnel_sort(full) 3444234 292 191.94421 8.83894 8.7887e-9 
funnel_sort(full) 3582003 281 191.2706 8.785029 8.727924e-9 
funnel_sort(full) 3725283 270 193.29947 8.855202 8.803906e-9 
funnel_sort(full) 3874294 260 189.46695 8.65719 8.594311e-9 
funnel_sort(full) 4029265 250 189.73997 8.647308 8.584502e-9 
funnel_sort(full) 4190435 240 189.03769 8.5931425 8.544402e-9 
funnel_sort(full) 4358052 231 197.35991 8.948431 8.8887875e-9 
funnel_sort(full) 4532374 222 203.71225 9.212815 9.156166e-9 
funnel_sort(full) 4713668 214 210.40698 9.491294 9.409199e-9 
funnel_sort(full) 4902214 205 210.94197 9.491201 9.444415e-9 
funnel_sort(full) 5098302 198 209.34445 9.395402 9.307319e-9 
funnel_sort(full) 5302234 190 209.52391 9.379637 9.3105115e-9 
funnel_sort(full) 5514323 183 209.18365 9.340744 9.256317e-9 
funnel_sort(full) 5734895 176 205.27647 9.143174 9.058554e-9 
funnel_sort(full) 5964290 169 205.46877 9.128732 9.056596e-9 
funnel_sort(full) 6202861 163 202.92442 8.993082 8.89465e-9 
funnel_sort(full) 6450975 157 203.50945 8.9964485 8.882723e-9 
funnel_sort(full) 6709014 151 201.75754 8.8967495 8.782045e-9 
funnel_sort(full) 6977374 145 200.3152 8.811163 8.709099e-9 
funnel_sort(full) 7256468 139 199.63353 8.7593775 8.684267e-9 
funnel_sort(full) 7546726 134 198.97836 8.709008 8.612026e-9 
funnel_sort(full) 7848595 129 197.6866 8.631094 8.5248e-9 
funnel_sort(full) 8162538 124 196.10066 8.540751 8.438188e-9 
funnel_sort(full) 8489039 119 203.79741 8.854147 8.7647845e-9 
funnel_sort(full) 8828600 115 205.61795 8.911335 8.777141e-9 
funnel_sort(full) 9181744 110 212.75345 9.198027 9.107031e-9 
funnel_sort(full) 9549013 106 213.45332 9.205765 9.094849e-9 
funnel_sort(full) 9930973 102 217.74634 9.368052 9.248202e-9 
funnel_sort(full) 10328211 98 215.06929 9.230407 9.119471e-9 
funnel_sort(full) 10741339 95 215.99623 9.247732 9.062608e-9 
funnel_sort(full) 11170992 91 213.25912 9.108479 8.9600976e-9 
funnel_sort(full) 11617831 88 213.9014 9.113885 8.914476e-9 
funnel_sort(full) 12082544 84 211.062 8.971275 8.839272e-9 
funnel_sort(full) 12565845 81 208.25763 8.830835 8.67611e-9 
funnel_sort(full) 13068478 78 208.96806 8.839751 8.672022e-9 
funnel_sort(full) 13591217 75 206.07033 8.696356 8.531349e-9 
funnel_sort(full) 14134865 72 207.89249 8.752353 8.600043e-9 
funnel_sort(full) 14700259 70 207.38657 8.710304 8.464675e-9 
funnel_sort(full) 15288269 67 206.21892 8.640727 8.435624e-9 
funnel_sort(full) 15899799 64 206.65387 8.638472 8.489171e-9 
funnel_sort(full) 16535790 62 204.15746 8.513979 8.304546e-9 
funnel_sort(full) 17197221 60 213.01134 8.8623 8.588888e-9 
funnel_sort(full) 17885109 57 221.23996 9.183033 9.007819e-9 
funnel_sort(full) 18600513 55 225.68178 9.34545 9.135086e-9 
funnel_sort(full) 19344533 53 224.25995 9.264864 9.036597e-9 
funnel_sort(full) 20118314 51 222.91002 9.187616 8.954496e-9 
funnel_sort(full) 20923046 49 222.48697 9.148843 8.923704e-9 
funnel_sort(full) 21759967 47 222.06328 9.110224 8.9078505e-9 
funnel_sort(full) 22630365 46 220.81448 9.038011 8.682074e-9 
funnel_sort(full) 23535579 44 222.4541 9.084083 8.772099e-9 
funnel_sort(full) 24477002 42 218.9302 8.919572 8.676338e-9 
funnel_sort(full) 25456082 41 218.78458 8.893137 8.520784e-9 
funnel_sort(full) 26474325 39 217.17854 8.807598 8.530372e-9 
funnel_sort(full) 27533298 38 217.48729 8.799926 8.4107965e-9 
funnel_sort(full) 28634629 36 218.36339 8.815192 8.551409e-9 
funnel_sort(full) 29780014 35 215.4122 8.676236 8.324121e-9 
funnel_sort(full) 30971214 34 214.00063 8.599782 8.1667695e-9 
funnel_sort(full) 32210062 33 213.29485 8.551974 8.045645e-9 
funnel_sort(full) 33498464 31 212.27359 8.491762 8.177325e-9 
funnel_sort(full) 34838402 30 220.99065 8.820512 8.439453e-9 
funnel_sort(full) 36231938 29 228.5239 9.100637 8.661283e-9 
funnel_sort(full) 37681215 28 233.54344 9.279623 8.795234e-9 
funnel_sort(full) 39188463 27 234.62993 9.30188 8.791211e-9 
funnel_sort(full) 40756001 26 233.39001 9.232014 8.7122745e-9 
funnel_sort(full) 42386241 25 233.4354 9.213187 8.694508e-9 
funnel_sort(full) 44081690 24 232.12251 9.140957 8.640169e-9 
funnel_sort(full) 45844957 23 227.96078 8.95711 8.494709e-9 
funnel_sort(full) 47678755 22 229.23131 8.987051 8.567806e-9 
funnel_sort(full) 49585905 22 227.48499 8.898846 8.157419e-9 
funnel_sort(full) 51569341 21 226.6429 8.846323 8.168681e-9 
funnel_sort(full) 53632114 20 225.7752 8.7930355 8.197547e-9 
funnel_sort(full) 55777398 19 225.36966 8.757941 8.2639975e-9 
funnel_sort(full) 58008493 19 224.49557 8.704834 7.897967e-9 
funnel_sort(full) 60328832 18 224.32031 8.678996 7.9923055e-9 
funnel_sort(full) 62741985 17 221.47559 8.550215 8.016223e-9 
funnel_sort(full) 65251664 17 222.18864 8.559046 7.715868e-9 
funnel_sort(full) 67861730 16 228.31242 8.775815 8.082441e-9 
funnel_sort(full) 70576199 16 230.20314 8.829287 7.81893e-9 
funnel_sort(full) 73399246 15 237.13837 9.075586 8.243124e-9 
funnel_sort(full) 76335215 15 237.642 9.075208 7.925751e-9 
funnel_sort(full) 79388623 14 241.49721 9.202548 8.279836e-9 
funnel_sort(full) 82564167 14 239.01338 9.088303 7.862544e-9 
funnel_sort(full) 85866733 13 241.15337 9.149987 8.196948e-9 
funnel_sort(full) 89301402 13 237.28915 8.98408 7.738771e-9 
funnel_sort(full) 92873458 12 238.225 9.000232 8.075712e-9 
funnel_sort(full) 96588396 12 235.42921 8.875632 7.657607e-9 
funnel_sort(full) 100451931 19 232.4825 8.745885 4.582388e-9 
funnel_sort(full) 104470008 19 234.69601 8.810402 4.438646e-9 
funnel_sort(full) 108648808 18 229.71947 8.605306 4.4001633e-9 
funnel_sort(full) 112994760 17 232.00272 8.672454 4.514761e-9 
funnel_sort(full) 117514550 17 231.06319 8.619103 4.314411e-9 
funnel_sort(full) 122215132 16 230.97627 8.597714 4.396813e-9 
funnel_sort(full) 127103737 15 229.9328 8.540883 4.479744e-9 
funnel_sort(full) 132187886 15 228.48523 8.469313 4.271351e-9 
funnel_sort(full) 137475401 14 235.13542 8.697575 4.5190287e-9 
funnel_sort(full) 142974417 13 242.68645 8.958134 4.8196545e-9 
funnel_sort(full) 148693393 13 247.3399 9.110875 4.7133e-9 
funnel_sort(full) 154641128 12 246.60794 9.065019 4.884976e-9 
funnel_sort(full) 160826773 12 247.24776 9.069674 4.6995043e-9 
funnel_sort(full) 167259843 11 245.42622 8.984207 4.883097e-9 
funnel_sort(full) 173950236 11 246.97768 9.022312 4.7152002e-9 
funnel_sort(full) 180908245 11 244.59703 8.916914 4.4808823e-9 
funnel_sort(full) 188144574 10 245.17383 8.919542 4.7407913e-9 
funnel_sort(full) 195670356 10 242.58415 8.807199 4.5010387e-9 
funnel_sort(full) 203497170 9 241.72052 8.757853 4.781859e-9 
funnel_sort(full) 211637056 9 240.31702 8.689188 4.5618918e-9 
funnel_sort(full) 220102538 9 238.01747 8.588471 4.3355914e-9 
funnel_sort(full) 228906639 8 237.5679 8.554783 4.671546e-9 
funnel_sort(full) 238062904 8 238.55655 8.572916 4.501392e-9 
funnel_sort(full) 247585420 8 237.56786 8.5200615 4.301577e-9 
funnel_sort(full) 257488836 7 236.56108 8.466773 4.6974424e-9 
funnel_sort(full) 267788389 7 234.39688 8.372358 4.466404e-9 
funnel_sort(full) 278499924 7 242.24146 8.635104 4.429395e-9 
funnel_sort(full) 289639920 6 250.56833 8.91395 5.129329e-9 
funnel_sort(full) 301225516 6 256.5265 9.107578 5.03918e-9 
funnel_sort(full) 313274536 6 257.19595 9.113039 4.8482707e-9 
funnel_sort(full) 325805517 6 255.95793 9.051026 4.6300763e-9 
funnel_sort(full) 338837737 5 254.99992 8.999145 5.3117724e-9 
funnel_sort(full) 352391246 5 252.47896 8.89242 5.046902e-9 
funnel_sort(full) 366486895 5 251.9729 8.856946 4.8334314e-9 
funnel_sort(full) 381146370 5 250.67027 8.793668 4.6143263e-9 
funnel_sort(full) 396392224 5 248.17917 8.689031 4.384057e-9 
funnel_sort(full) 412247912 4 248.73654 8.691327 5.270692e-9 
funnel_sort(full) 428737828 4 246.84393 8.608176 5.0194875e-9 
funnel_sort(full) 445887341 4 248.19853 8.63837 4.843359e-9 
funnel_sort(full) 463722834 4 246.00089 8.545054 4.606768e-9 
funnel_sort(full) 482271747 4 245.57486 8.513522 4.413239e-9 
funnel_sort(full) 501562616 3 243.1655 8.413491 5.591519e-9 
funnel_sort(full) 521625120 3 243.94276 8.423892 5.3831073e-9 
funnel_sort(full) 542490124 3 248.92725 8.579254 5.271527e-9 
funnel_sort(full) 564189728 3 253.67867 8.725994 5.1554725e-9 
funnel_sort(full) 586757317 3 261.50366 8.977683 5.1001683e-9 
funnel_sort(full) 610227609 3 266.15198 9.11955 4.9815014e-9 
funnel_sort(full) 634636713 3 266.38748 9.109957 4.7848667e-9 
funnel_sort(full) 660022181 3 263.84558 9.005602 4.548131e-9 
funnel_sort(full) 686423068 2 261.95154 8.92372 6.5001604e-9 
funnel_sort(full) 713879990 2 262.88272 8.938212 6.2603047e-9 
funnel_sort(full) 742435189 2 262.66492 8.913658 6.0029874e-9 
funnel_sort(full) 772132596 2 261.95343 8.872477 5.7454357e-9 
funnel_sort(full) 803017899 2 258.74564 8.747064 5.446369e-9 
funnel_sort(full) 835138614 2 258.67303 8.727914 5.2254285e-9 
funnel_sort(full) 868544158 2 256.30856 8.631655 4.9690367e-9 
funnel_sort(full) 903285924 2 255.2959 8.5812 4.7499906e-9 
funnel_sort(full) 939417360 2 255.23431 8.562843 4.557529e-9 
funnel_sort(full) 976994054 2 255.16682 8.544359 4.3727795e-9 
funnel_sort(full) 1016073816 1 254.95522 8.521129 8.386328e-9 
funnel_sort(full) 1056716768 1 251.53737 8.391028 7.94066e-9 
funnel_sort(full) 1098985438 1 257.59015 8.576754 7.804247e-9 
funnel_sort(full) 1142944855 1 263.92047 8.771004 7.67404e-9 
funnel_sort(full) 1188662649 1 272.7443 9.047237 7.611274e-9 
funnel_sort(full) 1236209154 1 275.3933 9.117995 7.37577e-9 
funnel_sort(full) 1285657520 1 275.1186 9.0918665 7.0717645e-9 
funnel_sort(full) 1337083820 1 271.95547 8.97056 6.709049e-9 
funnel_sort(full) 1390567172 1 272.39554 8.968337 6.44941e-9 
funnel_sort(full) 1446189858 1 269.65585 8.861628 6.1275687e-9 
funnel_sort(full) 1504037452 1 268.26514 8.7995615 5.8506266e-9 
funnel_sort(full) 1564198950 1 268.09973 8.777844 5.6117186e-9 
funnel_sort(full) 1626766908 1 266.3253 8.703623 5.3502585e-9 
funnel_sort(full) 1691837584 1 264.9969 8.644225 5.1093707e-9 
funnel_sort(full) 1759511087 1 264.1198 8.599742 4.887575e-9 
funnel_sort(full) 1829891530 1 263.87964 8.576121 4.6866826e-9 
funnel_sort(full) 1903087191 1 262.8451 8.526818 4.480519e-9 
funnel_sort(full) 1979210678 1 260.6555 8.440293 4.2644746e-9 


==> mereni-13-07-mereni-finalfunnel_sort-perm-div.csv <==
type size times time div norm 
funnel_sort(perm) 1000 1000002 92.154655 9.247106 9.2470875e-9 
funnel_sort(perm) 1040 961540 98.27843 9.805909 9.805894e-9 
funnel_sort(perm) 1081 925071 103.4159 10.261396 1.0261379e-8 
funnel_sort(perm) 1124 889681 111.66016 11.017906 1.101789e-8 
funnel_sort(perm) 1168 856166 115.674644 11.351976 1.1351955e-8 
funnel_sort(perm) 1214 823725 116.07206 11.329019 1.1328994e-8 
funnel_sort(perm) 1262 792395 113.379105 11.006081 1.1006054e-8 
funnel_sort(perm) 1312 762197 112.95822 10.905881 1.0905854e-8 
funnel_sort(perm) 1364 733139 111.76845 10.732903 1.0732886e-8 
funnel_sort(perm) 1418 705220 110.40133 10.544901 1.054488e-8 
funnel_sort(perm) 1474 678428 110.51504 10.499722 1.0499691e-8 
funnel_sort(perm) 1532 652743 107.33243 10.143691 1.0143667e-8 
funnel_sort(perm) 1593 627748 107.805244 10.134424 1.0134398e-8 
funnel_sort(perm) 1656 603866 106.33972 9.9443445 9.944324e-9 
funnel_sort(perm) 1722 580722 104.81021 9.749906 9.749873e-9 
funnel_sort(perm) 1790 558661 104.257935 9.648381 9.648351e-9 
funnel_sort(perm) 1861 537347 104.03361 9.57788 9.577853e-9 
funnel_sort(perm) 1935 516797 102.88775 9.423579 9.42356e-9 
funnel_sort(perm) 2012 497019 101.641174 9.261649 9.261628e-9 
funnel_sort(perm) 2092 478013 107.91538 9.783215 9.783182e-9 
funnel_sort(perm) 2175 459772 110.66541 9.981728 9.981687e-9 
funnel_sort(perm) 2262 442088 119.16132 10.69346 1.06934275e-8 
funnel_sort(perm) 2352 425172 121.269714 10.82797 1.0827921e-8 
funnel_sort(perm) 2446 408832 119.36801 10.604638 1.0604605e-8 
funnel_sort(perm) 2543 393238 119.228836 10.539737 1.0539693e-8 
funnel_sort(perm) 2644 378216 120.29196 10.581158 1.0581125e-8 
funnel_sort(perm) 2749 363770 118.0084 10.329242 1.0329204e-8 
funnel_sort(perm) 2858 349897 116.92163 10.18411 1.0184053e-8 
funnel_sort(perm) 2972 336475 116.338135 10.083725 1.0083688e-8 
funnel_sort(perm) 3090 323626 115.33793 9.948592 9.948549e-9 
funnel_sort(perm) 3213 311237 114.70534 9.846201 9.846157e-9 
funnel_sort(perm) 3341 299313 113.17034 9.667668 9.667622e-9 
funnel_sort(perm) 3474 287854 112.80571 9.59038 9.590333e-9 
funnel_sort(perm) 3612 276856 111.338524 9.420632 9.420596e-9 
funnel_sort(perm) 3756 266242 110.382904 9.295418 9.295372e-9 
funnel_sort(perm) 3906 256018 110.142 9.231213 9.2311545e-9 
funnel_sort(perm) 4062 246186 107.96167 9.005831 9.005763e-9 
funnel_sort(perm) 4224 236744 116.41735 9.665688 9.665623e-9 
funnel_sort(perm) 4392 227688 125.565414 10.3767395 1.037668e-8 
funnel_sort(perm) 4567 218964 129.06999 10.6169 1.06168105e-8 
funnel_sort(perm) 4749 210572 132.23976 10.827425 1.0827356e-8 
funnel_sort(perm) 4938 202513 130.31989 10.621267 1.0621169e-8 
funnel_sort(perm) 5135 194743 129.85544 10.534956 1.05349e-8 
funnel_sort(perm) 5340 187267 128.34023 10.364542 1.0364482e-8 
funnel_sort(perm) 5553 180084 126.224945 10.147473 1.0147407e-8 
funnel_sort(perm) 5775 173162 125.69428 10.059079 1.0058972e-8 
funnel_sort(perm) 6006 166502 124.321495 9.904367 9.904259e-9 
funnel_sort(perm) 6246 160104 123.72387 9.812566 9.812473e-9 
funnel_sort(perm) 6495 153966 122.18228 9.647153 9.6470645e-9 
funnel_sort(perm) 6754 148062 121.89109 9.581483 9.58138e-9 
funnel_sort(perm) 7024 142371 120.580574 9.43652 9.436389e-9 
funnel_sort(perm) 7304 136913 120.48935 9.387948 9.387831e-9 
funnel_sort(perm) 7596 131650 118.999535 9.231193 9.231069e-9 
funnel_sort(perm) 7899 126600 118.78388 9.174304 9.1741805e-9 
funnel_sort(perm) 8214 121745 124.797035 9.596915 9.5967865e-9 
funnel_sort(perm) 8542 117070 123.63437 9.466384 9.46627e-9 
funnel_sort(perm) 8883 112576 131.01689 9.988457 9.98833e-9 
funnel_sort(perm) 9238 108250 131.03767 9.947168 9.947033e-9 
funnel_sort(perm) 9607 104092 136.31857 10.303848 1.0303726e-8 
funnel_sort(perm) 9991 100092 135.66211 10.210589 1.0210393e-8 
funnel_sort(perm) 10390 96248 135.36348 10.144976 1.0144807e-8 
funnel_sort(perm) 10805 92551 133.2767 9.94646 9.946325e-9 
funnel_sort(perm) 11237 88993 131.13203 9.745269 9.745129e-9 
funnel_sort(perm) 11686 85574 131.29225 9.71636 9.716187e-9 
funnel_sort(perm) 12153 82286 129.83325 9.568356 9.568147e-9 
funnel_sort(perm) 12639 79122 129.33873 9.492336 9.492118e-9 
funnel_sort(perm) 13144 76082 127.51036 9.319491 9.319288e-9 
funnel_sort(perm) 13669 73160 128.31503 9.339732 9.339508e-9 
funnel_sort(perm) 14215 70350 127.387344 9.234228 9.233995e-9 
funnel_sort(perm) 14783 67647 127.31777 9.191524 9.191288e-9 
funnel_sort(perm) 15374 65046 126.637115 9.105209 9.105053e-9 
funnel_sort(perm) 15988 62548 124.74415 8.932818 8.9326635e-9 
funnel_sort(perm) 16627 60145 131.1089 9.350735 9.350446e-9 
funnel_sort(perm) 17292 57832 136.59012 9.702507 9.702206e-9 
funnel_sort(perm) 17983 55610 143.42406 10.147202 1.01468505e-8 
funnel_sort(perm) 18702 53472 147.48582 10.3929825 1.0392636e-8 
funnel_sort(perm) 19450 51415 147.4864 10.351752 1.0351527e-8 
funnel_sort(perm) 20228 49438 146.23476 10.2233 1.02229745e-8 
funnel_sort(perm) 21037 47537 145.87506 10.157977 1.01576125e-8 
funnel_sort(perm) 21878 45710 144.50166 10.022871 1.0022436e-8 
funnel_sort(perm) 22753 43952 143.3474 9.903944 9.903549e-9 
funnel_sort(perm) 23663 42262 142.23969 9.789147 9.7887005e-9 
funnel_sort(perm) 24609 40637 141.41003 9.694318 9.69397e-9 
funnel_sort(perm) 25593 39075 140.43582 9.590343 9.589898e-9 
funnel_sort(perm) 26616 37573 137.7918 9.373588 9.373185e-9 
funnel_sort(perm) 27680 36129 137.39052 9.3104725 9.310001e-9 
funnel_sort(perm) 28787 34739 137.26506 9.266446 9.266153e-9 
funnel_sort(perm) 29938 33404 136.53398 9.182033 9.181583e-9 
funnel_sort(perm) 31135 32120 135.52898 9.079908 9.079398e-9 
funnel_sort(perm) 32380 30885 134.19597 8.956658 8.956154e-9 
funnel_sort(perm) 33675 29697 139.18913 9.2549715 9.254542e-9 
funnel_sort(perm) 35022 28555 147.25975 9.754902 9.754384e-9 
funnel_sort(perm) 36422 27457 153.43794 10.126231 1.0125838e-8 
funnel_sort(perm) 37878 26402 156.1228 10.26511 1.0264546e-8 
funnel_sort(perm) 39393 25387 155.287 10.172314 1.0171601e-8 
funnel_sort(perm) 40968 24411 153.28232 10.00393 1.0003231e-8 
funnel_sort(perm) 42606 23472 152.47217 9.914458 9.9139825e-9 
funnel_sort(perm) 44310 22570 152.24062 9.863117 9.862361e-9 
funnel_sort(perm) 46082 21702 149.43353 9.645905 9.645214e-9 
funnel_sort(perm) 47925 20867 149.81909 9.635604 9.635113e-9 
funnel_sort(perm) 49842 20065 146.5315 9.389991 9.389241e-9 
funnel_sort(perm) 51835 19293 146.7936 9.372811 9.372318e-9 
funnel_sort(perm) 53908 18552 145.30476 9.244357 9.243421e-9 
funnel_sort(perm) 56064 17838 144.54474 9.163023 9.1623855e-9 
funnel_sort(perm) 58306 17152 143.72708 9.078633 9.078048e-9 
funnel_sort(perm) 60638 16493 142.94919 8.997342 8.99642e-9 
funnel_sort(perm) 63063 15859 142.28865 8.923992 8.922956e-9 
funnel_sort(perm) 65585 15249 147.45047 9.215034 9.21406e-9 
funnel_sort(perm) 68208 14663 148.99702 9.278879 9.277636e-9 
funnel_sort(perm) 70936 14099 154.63495 9.596173 9.594958e-9 
funnel_sort(perm) 73773 13557 157.32135 9.728727 9.72736e-9 
funnel_sort(perm) 76723 13035 161.73598 9.966863 9.966023e-9 
funnel_sort(perm) 79791 12534 159.47868 9.793619 9.792636e-9 
funnel_sort(perm) 82982 12052 159.70233 9.773398 9.77243e-9 
funnel_sort(perm) 86301 11589 159.22314 9.710452 9.709071e-9 
funnel_sort(perm) 89753 11143 156.0861 9.4864 9.485283e-9 
funnel_sort(perm) 93343 10715 155.58813 9.423728 9.4221235e-9 
funnel_sort(perm) 97076 10303 154.4773 9.324494 9.322872e-9 
funnel_sort(perm) 100959 9907 153.88571 9.257169 9.25531e-9 
funnel_sort(perm) 104997 9526 153.92769 9.228285 9.226427e-9 
funnel_sort(perm) 109196 9159 153.20937 9.154173 9.153018e-9 
funnel_sort(perm) 113563 8807 150.5447 8.964658 8.96332e-9 
funnel_sort(perm) 118105 8469 151.64677 8.999963 8.997882e-9 
funnel_sort(perm) 122829 8143 149.53918 8.84518 8.843441e-9 
funnel_sort(perm) 127742 7830 148.52013 8.755599 8.753675e-9 
funnel_sort(perm) 132851 7529 156.51433 9.196204 9.194042e-9 
funnel_sort(perm) 138165 7239 157.18921 9.205254 9.203629e-9 
funnel_sort(perm) 143691 6961 166.49495 9.718014 9.71575e-9 
funnel_sort(perm) 149438 6693 165.94336 9.653938 9.652118e-9 
funnel_sort(perm) 155415 6436 168.93727 9.79587 9.793412e-9 
funnel_sort(perm) 161631 6188 167.69585 9.692087 9.690415e-9 
funnel_sort(perm) 168096 5950 167.41833 9.644509 9.642858e-9 
funnel_sort(perm) 174819 5722 166.05045 9.534635 9.531639e-9 
funnel_sort(perm) 181811 5502 166.59895 9.535152 9.532063e-9 
funnel_sort(perm) 189083 5290 164.29662 9.373028 9.3706936e-9 
funnel_sort(perm) 196646 5087 163.38264 9.290895 9.2877555e-9 
funnel_sort(perm) 204511 4891 165.17276 9.36257 9.360105e-9 
funnel_sort(perm) 212691 4703 160.10544 9.046324 9.043739e-9 
funnel_sort(perm) 221198 4522 160.7065 9.051349 9.04902e-9 
funnel_sort(perm) 230045 4348 159.4625 8.952755 8.950646e-9 
funnel_sort(perm) 239246 4181 157.1651 8.795831 8.793303e-9 
funnel_sort(perm) 248815 4021 157.42743 8.782702 8.778445e-9 
funnel_sort(perm) 258767 3866 154.81378 8.609713 8.606329e-9 
funnel_sort(perm) 269117 3717 162.50716 9.009219 9.006445e-9 
funnel_sort(perm) 279881 3574 171.36299 9.47047 9.467681e-9 
funnel_sort(perm) 291076 3437 175.57408 9.672951 9.668811e-9 
funnel_sort(perm) 302719 3305 173.98523 9.555627 9.550982e-9 
funnel_sort(perm) 314827 3178 173.2062 9.483372 9.478441e-9 
funnel_sort(perm) 327420 3056 173.12254 9.449516 9.443893e-9 
funnel_sort(perm) 340516 2938 173.54224 9.443261 9.439145e-9 
funnel_sort(perm) 354136 2825 172.34329 9.349236 9.345178e-9 
funnel_sort(perm) 368301 2717 172.23106 9.314557 9.308285e-9 
funnel_sort(perm) 383033 2612 169.99872 9.165779 9.1613614e-9 
funnel_sort(perm) 398354 2512 170.94356 9.18869 9.182583e-9 
funnel_sort(perm) 414288 2415 168.17862 9.012655 9.008102e-9 
funnel_sort(perm) 430859 2322 168.88893 9.02336 9.01926e-9 
funnel_sort(perm) 448093 2233 168.824 8.992705 8.987388e-9 
funnel_sort(perm) 466016 2147 167.17413 8.878064 8.873306e-9 
funnel_sort(perm) 484656 2065 165.31027 8.75278 8.745655e-9 
funnel_sort(perm) 504042 1985 165.16232 8.718826 8.714265e-9 
funnel_sort(perm) 524203 1909 162.44188 8.549678 8.543667e-9 
funnel_sort(perm) 545171 1836 171.22227 8.985051 8.976667e-9 
funnel_sort(perm) 566977 1765 179.98003 9.416663 9.40994e-9 
funnel_sort(perm) 589656 1697 184.01622 9.599421 9.59322e-9 
funnel_sort(perm) 613242 1632 186.00787 9.67476 9.666921e-9 
funnel_sort(perm) 637771 1569 182.87155 9.483722 9.477441e-9 
funnel_sort(perm) 663281 1509 184.0793 9.518425 9.509952e-9 
funnel_sort(perm) 689812 1451 180.92355 9.327955 9.3194075e-9 
funnel_sort(perm) 717404 1395 177.77795 9.139114 9.1320045e-9 
funnel_sort(perm) 746100 1342 177.3373 9.09002 9.0785255e-9 
funnel_sort(perm) 775944 1290 175.5899 8.974422 8.9657455e-9 
funnel_sort(perm) 806981 1241 175.57158 8.947611 8.934535e-9 
funnel_sort(perm) 839260 1193 174.6153 8.873288 8.862323e-9 
funnel_sort(perm) 872830 1147 174.44875 8.839408 8.829378e-9 
funnel_sort(perm) 907743 1103 172.67859 8.7247 8.71389e-9 
funnel_sort(perm) 944052 1061 173.75885 8.754253 8.739927e-9 
funnel_sort(perm) 981814 1020 171.85583 8.633763 8.62126e-9 
funnel_sort(perm) 1021086 981 172.10526 8.621785 8.6072784e-9 
funnel_sort(perm) 1061929 943 176.67133 8.825511 8.81318e-9 
funnel_sort(perm) 1104406 907 183.53708 9.142643 9.127161e-9 
funnel_sort(perm) 1148582 872 191.82007 9.528392 9.513517e-9 
funnel_sort(perm) 1194525 839 195.30078 9.6741 9.652801e-9 
funnel_sort(perm) 1242306 806 195.96361 9.679802 9.6672474e-9 
funnel_sort(perm) 1291998 775 193.82558 9.547506 9.535126e-9 
funnel_sort(perm) 1343677 746 192.65596 9.463516 9.441018e-9 
funnel_sort(perm) 1397424 717 191.5352 9.382385 9.364097e-9 
funnel_sort(perm) 1453320 690 191.10443 9.33541 9.30943e-9 
funnel_sort(perm) 1511452 663 189.60536 9.2366495 9.21736e-9 
funnel_sort(perm) 1571910 638 186.94968 9.082243 9.056174e-9 
funnel_sort(perm) 1634786 613 187.43768 9.080988 9.061742e-9 
funnel_sort(perm) 1700177 590 185.03787 8.940213 8.912545e-9 
funnel_sort(perm) 1768184 567 185.77992 8.951593 8.928733e-9 
funnel_sort(perm) 1838911 545 184.63052 8.872023 8.852489e-9 
funnel_sort(perm) 1912467 524 184.15956 8.825396 8.806614e-9 
funnel_sort(perm) 1988965 504 182.80724 8.736898 8.715647e-9 
funnel_sort(perm) 2068523 485 180.7443 8.615006 8.587238e-9 
funnel_sort(perm) 2151263 466 186.55646 8.86812 8.846106e-9 
funnel_sort(perm) 2237313 448 195.22586 9.255334 9.233946e-9 
funnel_sort(perm) 2326805 431 201.16238 9.51126 9.484202e-9 
funnel_sort(perm) 2419877 415 204.84642 9.659604 9.618734e-9 
funnel_sort(perm) 2516672 399 204.8875 9.635831 9.595987e-9 
funnel_sort(perm) 2617338 384 200.22633 9.391624 9.344363e-9 
funnel_sort(perm) 2722031 369 201.6979 9.435607 9.393998e-9 
funnel_sort(perm) 2830912 355 198.95924 9.282918 9.236976e-9 
funnel_sort(perm) 2944148 341 199.11092 9.265533 9.229037e-9 
funnel_sort(perm) 3061913 328 197.34544 9.159261 9.119977e-9 
funnel_sort(perm) 3184389 316 196.518 9.096967 9.040312e-9 
funnel_sort(perm) 3311764 303 195.28242 9.016155 8.985026e-9 
funnel_sort(perm) 3444234 292 193.72801 8.9210825 8.870376e-9 
funnel_sort(perm) 3582003 281 192.9978 8.86436 8.8067384e-9 
funnel_sort(perm) 3725283 270 193.10303 8.846202 8.794959e-9 
funnel_sort(perm) 3874294 260 191.30017 8.740954 8.677467e-9 
funnel_sort(perm) 4029265 250 191.25285 8.716257 8.65295e-9 
funnel_sort(perm) 4190435 240 189.68498 8.622566 8.573659e-9 
funnel_sort(perm) 4358052 231 196.88399 8.926853 8.867353e-9 
funnel_sort(perm) 4532374 222 204.28046 9.238512 9.181704e-9 
funnel_sort(perm) 4713668 214 211.22163 9.528043 9.445629e-9 
funnel_sort(perm) 4902214 205 211.64845 9.522989 9.476047e-9 
funnel_sort(perm) 5098302 198 210.73837 9.457961 9.369292e-9 
funnel_sort(perm) 5302234 190 207.22101 9.276544 9.208178e-9 
funnel_sort(perm) 5514323 183 208.08533 9.2917 9.207716e-9 
funnel_sort(perm) 5734895 176 204.57875 9.112097 9.027764e-9 
funnel_sort(perm) 5964290 169 204.54463 9.087674 9.015863e-9 
funnel_sort(perm) 6202861 163 204.36426 9.056891 8.957762e-9 
funnel_sort(perm) 6450975 157 200.98454 8.884831 8.772516e-9 
funnel_sort(perm) 6709014 151 201.7511 8.896465 8.7817655e-9 
funnel_sort(perm) 6977374 145 198.79639 8.744355 8.643066e-9 
funnel_sort(perm) 7256468 139 198.30966 8.701289 8.626677e-9 
funnel_sort(perm) 7546726 134 197.65363 8.651026 8.554689e-9 
funnel_sort(perm) 7848595 129 196.32298 8.571558 8.465997e-9 
funnel_sort(perm) 8162538 124 196.92416 8.576617 8.473623e-9 
funnel_sort(perm) 8489039 119 203.30063 8.832564 8.743419e-9 
funnel_sort(perm) 8828600 115 203.8463 8.834553 8.701515e-9 
funnel_sort(perm) 9181744 110 214.411 9.269688 9.177983e-9 
funnel_sort(perm) 9549013 106 213.48323 9.207054 9.096124e-9 
funnel_sort(perm) 9930973 102 217.80803 9.370706 9.250822e-9 
funnel_sort(perm) 10328211 98 215.53589 9.250433 9.1392565e-9 
funnel_sort(perm) 10741339 95 214.83975 9.198218 9.0140855e-9 
funnel_sort(perm) 11170992 91 212.36221 9.070171 8.922413e-9 
funnel_sort(perm) 11617831 88 213.07437 9.078648 8.880009e-9 
funnel_sort(perm) 12082544 84 209.58319 8.908418 8.77734e-9 
funnel_sort(perm) 12565845 81 209.21574 8.871463 8.716025e-9 
funnel_sort(perm) 13068478 78 209.10321 8.845468 8.677631e-9 
funnel_sort(perm) 13591217 75 206.97717 8.734625 8.568892e-9 
funnel_sort(perm) 14134865 72 207.8652 8.7512045 8.5989145e-9 
funnel_sort(perm) 14700259 70 205.5098 8.631479 8.3880725e-9 
funnel_sort(perm) 15288269 67 207.04082 8.675165 8.469244e-9 
funnel_sort(perm) 15899799 64 206.53847 8.633647 8.484431e-9 
funnel_sort(perm) 16535790 62 205.06148 8.55168 8.34132e-9 
funnel_sort(perm) 17197221 60 212.32486 8.833739 8.561209e-9 
funnel_sort(perm) 17885109 57 221.0884 9.176742 9.001649e-9 
funnel_sort(perm) 18600513 55 222.17928 9.200412 8.993312e-9 
funnel_sort(perm) 19344533 53 222.45415 9.190261 8.963832e-9 
funnel_sort(perm) 20118314 51 221.44205 9.127111 8.895526e-9 
funnel_sort(perm) 20923046 49 220.99696 9.087573 8.8639425e-9 
funnel_sort(perm) 21759967 47 222.2433 9.117609 8.915072e-9 
funnel_sort(perm) 22630365 46 220.02446 9.005675 8.6510115e-9 
funnel_sort(perm) 23535579 44 220.03305 8.985217 8.676628e-9 
funnel_sort(perm) 24477002 42 218.34726 8.895822 8.6532355e-9 
funnel_sort(perm) 25456082 41 219.2549 8.912254 8.539101e-9 
funnel_sort(perm) 26474325 39 218.54909 8.863179 8.5842045e-9 
funnel_sort(perm) 27533298 38 218.47122 8.839737 8.448848e-9 
funnel_sort(perm) 28634629 36 217.16417 8.76678 8.504447e-9 
funnel_sort(perm) 29780014 35 216.85307 8.73427 8.379801e-9 
funnel_sort(perm) 30971214 34 214.30647 8.612073 8.178441e-9 
funnel_sort(perm) 32210062 33 214.16826 8.586993 8.078591e-9 
funnel_sort(perm) 33498464 31 212.32054 8.49364 8.179133e-9 
funnel_sort(perm) 34838402 30 221.98369 8.860147 8.477376e-9 
funnel_sort(perm) 36231938 29 229.40218 9.135613 8.69457e-9 
funnel_sort(perm) 37681215 28 235.40968 9.353776 8.865516e-9 
funnel_sort(perm) 39188463 27 235.4761 9.335426 8.822916e-9 
funnel_sort(perm) 40756001 26 232.65056 9.202764 8.684671e-9 
funnel_sort(perm) 42386241 25 233.4298 9.212967 8.6942995e-9 
funnel_sort(perm) 44081690 24 231.0613 9.099167 8.600667e-9 
funnel_sort(perm) 45844957 23 228.19884 8.966464 8.50358e-9 
funnel_sort(perm) 47678755 22 231.16362 9.062808 8.640029e-9 
funnel_sort(perm) 49585905 22 226.5494 8.8622465 8.12387e-9 
funnel_sort(perm) 51569341 21 226.31197 8.833406 8.1567535e-9 
funnel_sort(perm) 53632114 20 226.44684 8.819193 8.2219325e-9 
funnel_sort(perm) 55777398 19 226.5296 8.803018 8.306531e-9 
funnel_sort(perm) 58008493 19 225.28398 8.735404 7.925703e-9 
funnel_sort(perm) 60328832 18 223.21611 8.636274 7.952964e-9 
funnel_sort(perm) 62741985 17 220.67702 8.519385 7.98732e-9 
funnel_sort(perm) 65251664 17 221.42268 8.52954 7.689269e-9 
funnel_sort(perm) 67861730 16 227.58055 8.747684 8.056532e-9 
funnel_sort(perm) 70576199 16 230.30637 8.833245 7.822437e-9 
funnel_sort(perm) 73399246 15 236.41373 9.047853 8.217935e-9 
funnel_sort(perm) 76335215 15 237.18918 9.057916 7.910648e-9 
funnel_sort(perm) 79388623 14 241.60394 9.2066145 8.283496e-9 
funnel_sort(perm) 82564167 14 239.5218 9.107635 7.87927e-9 
funnel_sort(perm) 85866733 13 238.84044 9.062228 8.11833e-9 
funnel_sort(perm) 89301402 13 237.7413 9.0012 7.753517e-9 
funnel_sort(perm) 92873458 12 237.89856 8.987899 8.064646e-9 
funnel_sort(perm) 96588396 12 236.83488 8.928625 7.703329e-9 
funnel_sort(perm) 100451931 19 233.4184 8.781093 4.600835e-9 
funnel_sort(perm) 104470008 19 234.89302 8.817798 4.442372e-9 
funnel_sort(perm) 108648808 18 230.47815 8.633726 4.4146957e-9 
funnel_sort(perm) 112994760 17 232.76733 8.701036 4.52964e-9 
funnel_sort(perm) 117514550 17 232.41891 8.669674 4.339725e-9 
funnel_sort(perm) 122215132 16 229.75938 8.552418 4.373649e-9 
funnel_sort(perm) 127103737 15 230.96246 8.57913 4.499805e-9 
funnel_sort(perm) 132187886 15 226.85236 8.408787 4.2408255e-9 
funnel_sort(perm) 137475401 14 234.97778 8.691744 4.515999e-9 
funnel_sort(perm) 142974417 13 243.15184 8.975313 4.828897e-9 
funnel_sort(perm) 148693393 13 246.98149 9.097672 4.70647e-9 
funnel_sort(perm) 154641128 12 245.49117 9.023968 4.862854e-9 
funnel_sort(perm) 160826773 12 246.99123 9.060264 4.6946287e-9 
funnel_sort(perm) 167259843 11 245.78423 8.997313 4.8902202e-9 
funnel_sort(perm) 173950236 11 245.71567 8.97621 4.6911066e-9 
funnel_sort(perm) 180908245 11 244.43303 8.910934 4.4778776e-9 
funnel_sort(perm) 188144574 10 243.59274 8.862021 4.710219e-9 
funnel_sort(perm) 195670356 10 242.51323 8.804624 4.4997224e-9 
funnel_sort(perm) 203497170 9 242.47527 8.785198 4.7967896e-9 
funnel_sort(perm) 211637056 9 240.7748 8.70574 4.5705817e-9 
funnel_sort(perm) 220102538 9 240.36017 8.673004 4.3782644e-9 
funnel_sort(perm) 228906639 8 238.30074 8.581173 4.6859565e-9 
funnel_sort(perm) 238062904 8 238.76022 8.5802355 4.5052353e-9 
funnel_sort(perm) 247585420 8 236.10757 8.46769 4.275136e-9 
funnel_sort(perm) 257488836 7 235.81602 8.440106 4.6826476e-9 
funnel_sort(perm) 267788389 7 234.53188 8.37718 4.4689763e-9 
funnel_sort(perm) 278499924 7 242.22931 8.634671 4.429173e-9 
funnel_sort(perm) 289639920 6 251.10878 8.933176 5.140392e-9 
funnel_sort(perm) 301225516 6 253.79724 9.01068 4.985567e-9 
funnel_sort(perm) 313274536 6 254.02052 9.000526 4.7884123e-9 
funnel_sort(perm) 325805517 6 255.33818 9.029112 4.6188657e-9 
funnel_sort(perm) 338837737 5 256.12106 9.03871 5.335126e-9 
funnel_sort(perm) 352391246 5 253.81383 8.939435 5.073585e-9 
funnel_sort(perm) 366486895 5 251.12521 8.827149 4.8171707e-9 
funnel_sort(perm) 381146370 5 250.36212 8.782858 4.608654e-9 
funnel_sort(perm) 396392224 5 248.246 8.691371 4.385238e-9 
funnel_sort(perm) 412247912 4 249.31157 8.71142 5.282877e-9 
funnel_sort(perm) 428737828 4 248.23357 8.656637 5.047745e-9 
funnel_sort(perm) 445887341 4 246.62793 8.583706 4.8127102e-9 
funnel_sort(perm) 463722834 4 245.65807 8.533146 4.600348e-9 
funnel_sort(perm) 482271747 4 243.81583 8.452541 4.3816275e-9 
funnel_sort(perm) 501562616 3 243.65332 8.430369 5.602736e-9 
funnel_sort(perm) 521625120 3 242.8397 8.385801 5.358766e-9 
funnel_sort(perm) 542490124 3 249.41191 8.595958 5.281791e-9 
funnel_sort(perm) 564189728 3 254.90958 8.768335 5.180488e-9 
funnel_sort(perm) 586757317 3 262.98373 9.028496 5.1290345e-9 
funnel_sort(perm) 610227609 3 267.12173 9.152778 4.9996522e-9 
funnel_sort(perm) 634636713 3 267.46204 9.146705 4.804168e-9 
funnel_sort(perm) 660022181 3 265.3775 9.05789 4.574538e-9 
funnel_sort(perm) 686423068 2 265.86 9.056867 6.597146e-9 
funnel_sort(perm) 713879990 2 263.50793 8.959471 6.2751937e-9 
funnel_sort(perm) 742435189 2 259.85297 8.8182335 5.9387224e-9 
funnel_sort(perm) 772132596 2 261.11572 8.844104 5.7270624e-9 
funnel_sort(perm) 803017899 2 258.44766 8.736991 5.440097e-9 
funnel_sort(perm) 835138614 2 258.49017 8.721745 5.2217346e-9 
funnel_sort(perm) 868544158 2 257.1938 8.661467 4.9861986e-9 
funnel_sort(perm) 903285924 2 257.19522 8.645041 4.785329e-9 
funnel_sort(perm) 939417360 2 253.41042 8.501654 4.524961e-9 
funnel_sort(perm) 976994054 2 253.2262 8.479377 4.339523e-9 
funnel_sort(perm) 1016073816 1 253.04482 8.457279 8.323489e-9 
funnel_sort(perm) 1056716768 1 250.88716 8.369338 7.920133e-9 
funnel_sort(perm) 1098985438 1 255.64203 8.5118885 7.745224e-9 
funnel_sort(perm) 1142944855 1 266.00983 8.840441 7.734792e-9 
funnel_sort(perm) 1188662649 1 272.04947 9.02419 7.5918845e-9 
funnel_sort(perm) 1236209154 1 275.81912 9.132093 7.3871744e-9 
funnel_sort(perm) 1285657520 1 273.4341 9.0362 7.028466e-9 
funnel_sort(perm) 1337083820 1 271.46133 8.954261 6.6968586e-9 
funnel_sort(perm) 1390567172 1 271.49274 8.938614 6.4280345e-9 
funnel_sort(perm) 1446189858 1 270.83017 8.900218 6.1542536e-9 
funnel_sort(perm) 1504037452 1 269.4966 8.839956 5.877484e-9 
funnel_sort(perm) 1564198950 1 267.4898 8.7578745 5.598952e-9 
funnel_sort(perm) 1626766908 1 266.01807 8.693583 5.3440865e-9 
funnel_sort(perm) 1691837584 1 266.1153 8.680708 5.1309343e-9 
funnel_sort(perm) 1759511087 1 264.22137 8.603048 4.889454e-9 
funnel_sort(perm) 1829891530 1 262.5771 8.533789 4.6635487e-9 
funnel_sort(perm) 1903087191 1 262.515 8.51611 4.4748925e-9 
funnel_sort(perm) 1979210678 1 261.42642 8.465257 4.277087e-9 


==> mereni-13-07-mereni-finalfunnel_sort-sqrt-div.csv <==
type size times time div norm 
funnel_sort(sqrt) 1000 1000002 83.591545 8.387855 8.387838e-9 
funnel_sort(sqrt) 1040 961540 89.821625 8.962116 8.962102e-9 
funnel_sort(sqrt) 1081 925071 94.83211 9.409674 9.409657e-9 
funnel_sort(sqrt) 1124 889681 104.38608 10.300147 1.0300131e-8 
funnel_sort(sqrt) 1168 856166 107.34643 10.534669 1.053465e-8 
funnel_sort(sqrt) 1214 823725 107.81667 10.523266 1.0523242e-8 
funnel_sort(sqrt) 1262 792395 104.65664 10.159363 1.0159337e-8 
funnel_sort(sqrt) 1312 762197 104.73206 10.111662 1.0111638e-8 
funnel_sort(sqrt) 1364 733139 104.088036 9.995368 9.995352e-9 
funnel_sort(sqrt) 1418 705220 102.184784 9.760103 9.760083e-9 
funnel_sort(sqrt) 1474 678428 102.18766 9.708561 9.708533e-9 
funnel_sort(sqrt) 1532 652743 98.051834 9.266607 9.266586e-9 
funnel_sort(sqrt) 1593 627748 99.36756 9.341225 9.341201e-9 
funnel_sort(sqrt) 1656 603866 96.83898 9.055884 9.0558645e-9 
funnel_sort(sqrt) 1722 580722 96.85337 9.009726 9.009695e-9 
funnel_sort(sqrt) 1790 558661 95.36322 8.825234 8.825206e-9 
funnel_sort(sqrt) 1861 537347 95.25482 8.769658 8.769635e-9 
funnel_sort(sqrt) 1935 516797 93.82658 8.593658 8.5936405e-9 
funnel_sort(sqrt) 2012 497019 92.41691 8.421124 8.421105e-9 
funnel_sort(sqrt) 2092 478013 98.62827 8.941278 8.9412495e-9 
funnel_sort(sqrt) 2175 459772 101.914925 9.192456 9.192419e-9 
funnel_sort(sqrt) 2262 442088 110.16506 9.886142 9.8861115e-9 
funnel_sort(sqrt) 2352 425172 111.64301 9.968417 9.968372e-9 
funnel_sort(sqrt) 2446 408832 110.64886 9.8300295 9.829999e-9 
funnel_sort(sqrt) 2543 393238 109.97472 9.72168 9.7216395e-9 
funnel_sort(sqrt) 2644 378216 110.28417 9.70085 9.70082e-9 
funnel_sort(sqrt) 2749 363770 108.43608 9.49138 9.491345e-9 
funnel_sort(sqrt) 2858 349897 107.996635 9.406725 9.406672e-9 
funnel_sort(sqrt) 2972 336475 106.12612 9.198588 9.198555e-9 
funnel_sort(sqrt) 3090 323626 105.2746 9.080569 9.08053e-9 
funnel_sort(sqrt) 3213 311237 104.743866 8.9911175 8.991077e-9 
funnel_sort(sqrt) 3341 299313 104.368385 8.915753 8.915712e-9 
funnel_sort(sqrt) 3474 287854 101.9653 8.668762 8.668721e-9 
funnel_sort(sqrt) 3612 276856 101.83344 8.616384 8.61635e-9 
funnel_sort(sqrt) 3756 266242 100.478645 8.461373 8.461332e-9 
funnel_sort(sqrt) 3906 256018 100.18771 8.396925 8.396872e-9 
funnel_sort(sqrt) 4062 246186 98.58012 8.22325 8.223189e-9 
funnel_sort(sqrt) 4224 236744 105.71911 8.777453 8.777395e-9 
funnel_sort(sqrt) 4392 227688 114.41364 9.455155 9.455102e-9 
funnel_sort(sqrt) 4567 218964 118.25902 9.727623 9.7275406e-9 
funnel_sort(sqrt) 4749 210572 120.291664 9.849148 9.849085e-9 
funnel_sort(sqrt) 4938 202513 118.59278 9.66549 9.665401e-9 
funnel_sort(sqrt) 5135 194743 117.74009 9.552058 9.552007e-9 
funnel_sort(sqrt) 5340 187267 116.13887 9.379181 9.379127e-9 
funnel_sort(sqrt) 5553 180084 113.878685 9.154933 9.154874e-9 
funnel_sort(sqrt) 5775 173162 114.17426 9.137154 9.1370564e-9 
funnel_sort(sqrt) 6006 166502 111.97625 8.920855 8.920757e-9 
funnel_sort(sqrt) 6246 160104 111.78264 8.865504 8.8654195e-9 
funnel_sort(sqrt) 6495 153966 109.922295 8.67914 8.679061e-9 
funnel_sort(sqrt) 6754 148062 109.57564 8.613403 8.613311e-9 
funnel_sort(sqrt) 7024 142371 107.768005 8.43382 8.4337035e-9 
funnel_sort(sqrt) 7304 136913 107.47556 8.373977 8.373872e-9 
funnel_sort(sqrt) 7596 131650 106.569374 8.266944 8.2668326e-9 
funnel_sort(sqrt) 7899 126600 105.87904 8.177595 8.177485e-9 
funnel_sort(sqrt) 8214 121745 112.830444 8.676682 8.676565e-9 
funnel_sort(sqrt) 8542 117070 111.9398 8.570959 8.570856e-9 
funnel_sort(sqrt) 8883 112576 119.95172 9.144871 9.144755e-9 
funnel_sort(sqrt) 9238 108250 120.07117 9.114693 9.114569e-9 
funnel_sort(sqrt) 9607 104092 125.68526 9.500113 9.5e-9 
funnel_sort(sqrt) 9991 100092 123.81255 9.318734 9.318556e-9 
funnel_sort(sqrt) 10390 96248 124.11269 9.301772 9.301617e-9 
funnel_sort(sqrt) 10805 92551 122.0032 9.105116 9.104992e-9 
funnel_sort(sqrt) 11237 88993 120.48111 8.95373 8.953601e-9 
funnel_sort(sqrt) 11686 85574 119.14007 8.817031 8.8168735e-9 
funnel_sort(sqrt) 12153 82286 116.52614 8.587657 8.587471e-9 
funnel_sort(sqrt) 12639 79122 118.18891 8.674037 8.673838e-9 
funnel_sort(sqrt) 13144 76082 115.175804 8.417981 8.417797e-9 
funnel_sort(sqrt) 13669 73160 114.52794 8.336205 8.336003e-9 
funnel_sort(sqrt) 14215 70350 113.86627 8.254094 8.253886e-9 
funnel_sort(sqrt) 14783 67647 112.64022 8.131899 8.131691e-9 
funnel_sort(sqrt) 15374 65046 112.97519 8.122916 8.122777e-9 
funnel_sort(sqrt) 15988 62548 110.11888 7.885516 7.8853795e-9 
funnel_sort(sqrt) 16627 60145 117.04652 8.3478 8.347542e-9 
funnel_sort(sqrt) 17292 57832 122.62858 8.710767 8.710497e-9 
funnel_sort(sqrt) 17983 55610 130.8042 9.254351 9.25403e-9 
funnel_sort(sqrt) 18702 53472 135.09612 9.519909 9.519591e-9 
funnel_sort(sqrt) 19450 51415 134.047 9.408469 9.408264e-9 
funnel_sort(sqrt) 20228 49438 132.21219 9.24298 9.242686e-9 
funnel_sort(sqrt) 21037 47537 131.91571 9.185921 9.185591e-9 
funnel_sort(sqrt) 21878 45710 129.84116 9.005994 9.005603e-9 
funnel_sort(sqrt) 22753 43952 129.12294 8.921169 8.920813e-9 
funnel_sort(sqrt) 23663 42262 128.19017 8.822239 8.821836e-9 
funnel_sort(sqrt) 24609 40637 127.331276 8.729154 8.72884e-9 
funnel_sort(sqrt) 25593 39075 125.98641 8.603595 8.6031955e-9 
funnel_sort(sqrt) 26616 37573 124.06766 8.439973 8.43961e-9 
funnel_sort(sqrt) 27680 36129 123.30243 8.355773 8.355349e-9 
funnel_sort(sqrt) 28787 34739 123.30794 8.324233 8.32397e-9 
funnel_sort(sqrt) 29938 33404 121.53856 8.173577 8.173177e-9 
funnel_sort(sqrt) 31135 32120 121.38427 8.132269 8.131812e-9 
funnel_sort(sqrt) 32380 30885 118.249565 7.892346 7.891901e-9 
funnel_sort(sqrt) 33675 29697 123.975784 8.243404 8.243022e-9 
funnel_sort(sqrt) 35022 28555 132.43735 8.773025 8.772558e-9 
funnel_sort(sqrt) 36422 27457 138.4576 9.137594 9.1372385e-9 
funnel_sort(sqrt) 37878 26402 140.90546 9.264566 9.264057e-9 
funnel_sort(sqrt) 39393 25387 140.53546 9.205992 9.205347e-9 
funnel_sort(sqrt) 40968 24411 138.37979 9.031321 9.03069e-9 
funnel_sort(sqrt) 42606 23472 136.19669 8.85615 8.855725e-9 
funnel_sort(sqrt) 44310 22570 136.22734 8.825675 8.8249985e-9 
funnel_sort(sqrt) 46082 21702 134.93225 8.709849 8.709226e-9 
funnel_sort(sqrt) 47925 20867 134.42229 8.645359 8.6449194e-9 
funnel_sort(sqrt) 49842 20065 131.7847 8.44499 8.444317e-9 
funnel_sort(sqrt) 51835 19293 130.90645 8.358413 8.357973e-9 
funnel_sort(sqrt) 53908 18552 129.67511 8.249991 8.249156e-9 
funnel_sort(sqrt) 56064 17838 128.88078 8.170049 8.16948e-9 
funnel_sort(sqrt) 58306 17152 127.908356 8.079431 8.07891e-9 
funnel_sort(sqrt) 60638 16493 126.613365 7.969152 7.968335e-9 
funnel_sort(sqrt) 63063 15859 125.80474 7.890162 7.889246e-9 
funnel_sort(sqrt) 65585 15249 130.76447 8.172229 8.171365e-9 
funnel_sort(sqrt) 68208 14663 132.3693 8.243377 8.2422735e-9 
funnel_sort(sqrt) 70936 14099 138.57504 8.599545 8.598455e-9 
funnel_sort(sqrt) 73773 13557 142.30417 8.800067 8.798831e-9 
funnel_sort(sqrt) 76723 13035 145.76738 8.982809 8.982052e-9 
funnel_sort(sqrt) 79791 12534 144.17296 8.853691 8.852802e-9 
funnel_sort(sqrt) 82982 12052 144.34006 8.833264 8.832389e-9 
funnel_sort(sqrt) 86301 11589 143.13275 8.7291565 8.727914e-9 
funnel_sort(sqrt) 89753 11143 139.10858 8.454561 8.453566e-9 
funnel_sort(sqrt) 93343 10715 138.53316 8.390735 8.389306e-9 
funnel_sort(sqrt) 97076 10303 137.70894 8.31233 8.3108835e-9 
funnel_sort(sqrt) 100959 9907 137.956 8.298899 8.297233e-9 
funnel_sort(sqrt) 104997 9526 135.79347 8.141101 8.1394615e-9 
funnel_sort(sqrt) 109196 9159 134.12148 8.013682 8.012671e-9 
funnel_sort(sqrt) 113563 8807 132.8156 7.908923 7.907743e-9 
funnel_sort(sqrt) 118105 8469 133.61797 7.929986 7.928152e-9 
funnel_sort(sqrt) 122829 8143 129.94313 7.686081 7.68457e-9 
funnel_sort(sqrt) 127742 7830 130.07674 7.6683197 7.666634e-9 
funnel_sort(sqrt) 132851 7529 137.68622 8.089933 8.088032e-9 
funnel_sort(sqrt) 138165 7239 140.08607 8.203667 8.2022185e-9 
funnel_sort(sqrt) 143691 6961 148.25359 8.653298 8.651282e-9 
funnel_sort(sqrt) 149438 6693 146.79259 8.539821 8.538211e-9 
funnel_sort(sqrt) 155415 6436 152.63902 8.850812 8.848591e-9 
funnel_sort(sqrt) 161631 6188 150.14899 8.677956 8.676458e-9 
funnel_sort(sqrt) 168096 5950 149.60846 8.618531 8.6170555e-9 
funnel_sort(sqrt) 174819 5722 146.71126 8.424176 8.421529e-9 
funnel_sort(sqrt) 181811 5502 147.2932 8.430203 8.427473e-9 
funnel_sort(sqrt) 189083 5290 144.788 8.260072 8.258015e-9 
funnel_sort(sqrt) 196646 5087 145.07742 8.249953 8.247165e-9 
funnel_sort(sqrt) 204511 4891 142.00587 8.04939 8.04727e-9 
funnel_sort(sqrt) 212691 4703 138.72786 7.8384414 7.836202e-9 
funnel_sort(sqrt) 221198 4522 139.57985 7.861449 7.859426e-9 
funnel_sort(sqrt) 230045 4348 139.03114 7.8056707 7.803832e-9 
funnel_sort(sqrt) 239246 4181 138.29832 7.7399416 7.737717e-9 
funnel_sort(sqrt) 248815 4021 138.69934 7.7378836 7.734132e-9 
funnel_sort(sqrt) 258767 3866 136.20274 7.574691 7.571714e-9 
funnel_sort(sqrt) 269117 3717 144.42995 8.007038 8.004573e-9 
funnel_sort(sqrt) 279881 3574 151.7829 8.388366 8.385895e-9 
funnel_sort(sqrt) 291076 3437 157.1923 8.660238 8.6565315e-9 
funnel_sort(sqrt) 302719 3305 154.97946 8.511791 8.507654e-9 
funnel_sort(sqrt) 314827 3178 153.45721 8.402077 8.397708e-9 
funnel_sort(sqrt) 327420 3056 153.28664 8.3668165 8.3618374e-9 
funnel_sort(sqrt) 340516 2938 153.50508 8.352943 8.349303e-9 
funnel_sort(sqrt) 354136 2825 152.26799 8.260196 8.2566105e-9 
funnel_sort(sqrt) 368301 2717 152.78773 8.263028 8.257464e-9 
funnel_sort(sqrt) 383033 2612 149.97864 8.086362 8.0824645e-9 
funnel_sort(sqrt) 398354 2512 149.82672 8.053602 8.048248e-9 
funnel_sort(sqrt) 414288 2415 147.29489 7.893501 7.889513e-9 
funnel_sort(sqrt) 430859 2322 147.64496 7.888342 7.884758e-9 
funnel_sort(sqrt) 448093 2233 145.8676 7.769892 7.765298e-9 
funnel_sort(sqrt) 466016 2147 145.49402 7.726705 7.722564e-9 
funnel_sort(sqrt) 484656 2065 143.66429 7.6066775 7.600486e-9 
funnel_sort(sqrt) 504042 1985 143.84932 7.5937243 7.589752e-9 
funnel_sort(sqrt) 524203 1909 141.52785 7.448926 7.443689e-9 
funnel_sort(sqrt) 545171 1836 149.53954 7.847229 7.839907e-9 
funnel_sort(sqrt) 566977 1765 157.26164 8.228024 8.222149e-9 
funnel_sort(sqrt) 589656 1697 162.95787 8.500887 8.495397e-9 
funnel_sort(sqrt) 613242 1632 162.72481 8.463746 8.456888e-9 
funnel_sort(sqrt) 637771 1569 160.38124 8.317373 8.311865e-9 
funnel_sort(sqrt) 663281 1509 160.82716 8.316097 8.308694e-9 
funnel_sort(sqrt) 689812 1451 159.71729 8.234614 8.227068e-9 
funnel_sort(sqrt) 717404 1395 155.75348 8.006892 8.000663e-9 
funnel_sort(sqrt) 746100 1342 157.19943 8.057786 8.047596e-9 
funnel_sort(sqrt) 775944 1290 154.59265 7.9012504 7.893611e-9 
funnel_sort(sqrt) 806981 1241 155.04395 7.901466 7.889919e-9 
funnel_sort(sqrt) 839260 1193 153.67218 7.809038 7.799389e-9 
funnel_sort(sqrt) 872830 1147 153.34665 7.770154 7.761337e-9 
funnel_sort(sqrt) 907743 1103 151.25467 7.642242 7.6327735e-9 
funnel_sort(sqrt) 944052 1061 150.88548 7.6018558 7.589415e-9 
funnel_sort(sqrt) 981814 1020 148.89664 7.4803295 7.469497e-9 
funnel_sort(sqrt) 1021086 981 149.2494 7.476798 7.464219e-9 
funnel_sort(sqrt) 1061929 943 153.23367 7.654697 7.644002e-9 
funnel_sort(sqrt) 1104406 907 159.66571 7.953524 7.940056e-9 
funnel_sort(sqrt) 1148582 872 167.98389 8.344362 8.3313365e-9 
funnel_sort(sqrt) 1194525 839 171.43501 8.491924 8.473228e-9 
funnel_sort(sqrt) 1242306 806 171.04729 8.449038 8.43808e-9 
funnel_sort(sqrt) 1291998 775 169.55154 8.35181 8.34098e-9 
funnel_sort(sqrt) 1343677 746 169.38644 8.320487 8.300706e-9 
funnel_sort(sqrt) 1397424 717 167.80933 8.220169 8.204146e-9 
funnel_sort(sqrt) 1453320 690 166.3672 8.127002 8.104384e-9 
funnel_sort(sqrt) 1511452 663 165.71414 8.072785 8.055927e-9 
funnel_sort(sqrt) 1571910 638 162.27507 7.88352 7.860892e-9 
funnel_sort(sqrt) 1634786 613 163.54182 7.9232807 7.906488e-9 
funnel_sort(sqrt) 1700177 590 159.97464 7.7292686 7.7053475e-9 
funnel_sort(sqrt) 1768184 567 160.57945 7.7373376 7.717579e-9 
funnel_sort(sqrt) 1838911 545 158.3088 7.607189 7.590441e-9 
funnel_sort(sqrt) 1912467 524 158.78629 7.609444 7.59325e-9 
funnel_sort(sqrt) 1988965 504 156.90642 7.4990215 7.48078e-9 
funnel_sort(sqrt) 2068523 485 155.14903 7.3950324 7.371196e-9 
funnel_sort(sqrt) 2151263 466 162.14365 7.707637 7.688503e-9 
funnel_sort(sqrt) 2237313 448 168.72772 7.9991007 7.980616e-9 
funnel_sort(sqrt) 2326805 431 176.51599 8.345942 8.322199e-9 
funnel_sort(sqrt) 2419877 415 178.02225 8.394701 8.359183e-9 
funnel_sort(sqrt) 2516672 399 178.81184 8.409496 8.374723e-9 
funnel_sort(sqrt) 2617338 384 174.9405 8.205592 8.164298e-9 
funnel_sort(sqrt) 2722031 369 175.33757 8.202447 8.166276e-9 
funnel_sort(sqrt) 2830912 355 172.41736 8.044543 8.004729e-9 
funnel_sort(sqrt) 2944148 341 171.79356 7.994333 7.962844e-9 
funnel_sort(sqrt) 3061913 328 170.98347 7.9357405 7.901704e-9 
funnel_sort(sqrt) 3184389 316 170.11539 7.87477 7.825727e-9 
funnel_sort(sqrt) 3311764 303 168.57458 7.783059 7.756188e-9 
funnel_sort(sqrt) 3444234 292 167.11497 7.6955647 7.651824e-9 
funnel_sort(sqrt) 3582003 281 166.14929 7.6312113 7.5816065e-9 
funnel_sort(sqrt) 3725283 270 164.40941 7.531725 7.488096e-9 
funnel_sort(sqrt) 3874294 260 163.85156 7.486763 7.432385e-9 
funnel_sort(sqrt) 4029265 250 164.36116 7.490681 7.4362756e-9 
funnel_sort(sqrt) 4190435 240 162.39658 7.382109 7.3402378e-9 
funnel_sort(sqrt) 4358052 231 170.84262 7.7461195 7.6944895e-9 
funnel_sort(sqrt) 4532374 222 177.66508 8.034842 7.9854345e-9 
funnel_sort(sqrt) 4713668 214 182.9637 8.253349 8.181962e-9 
funnel_sort(sqrt) 4902214 205 184.06975 8.282103 8.241277e-9 
funnel_sort(sqrt) 5098302 198 182.313 8.182227 8.105518e-9 
funnel_sort(sqrt) 5302234 190 181.16292 8.110017 8.050248e-9 
funnel_sort(sqrt) 5514323 183 182.80576 8.162884 8.089103e-9 
funnel_sort(sqrt) 5734895 176 176.90926 7.8796763 7.80675e-9 
funnel_sort(sqrt) 5964290 169 175.92152 7.8159833 7.754221e-9 
funnel_sort(sqrt) 6202861 163 175.73767 7.788236 7.702992e-9 
funnel_sort(sqrt) 6450975 157 175.50873 7.758634 7.660556e-9 
funnel_sort(sqrt) 6709014 151 173.29265 7.6415544 7.543034e-9 
funnel_sort(sqrt) 6977374 145 170.86426 7.515719 7.428661e-9 
funnel_sort(sqrt) 7256468 139 169.4691 7.435844 7.372083e-9 
funnel_sort(sqrt) 7546726 134 169.08105 7.400444 7.3180337e-9 
funnel_sort(sqrt) 7848595 129 167.18904 7.2995553 7.20966e-9 
funnel_sort(sqrt) 8162538 124 166.88837 7.2684712 7.1811863e-9 
funnel_sort(sqrt) 8489039 119 173.32579 7.5302825 7.454281e-9 
funnel_sort(sqrt) 8828600 115 175.24617 7.595044 7.480671e-9 
funnel_sort(sqrt) 9181744 110 185.3503 8.013299 7.934023e-9 
funnel_sort(sqrt) 9549013 106 184.7128 7.96625 7.870269e-9 
funnel_sort(sqrt) 9930973 102 188.05501 8.090648 7.987141e-9 
funnel_sort(sqrt) 10328211 98 186.84702 8.0191555 7.922777e-9 
funnel_sort(sqrt) 10741339 95 186.39662 7.980445 7.82069e-9 
funnel_sort(sqrt) 11170992 91 183.52252 7.838403 7.710712e-9 
funnel_sort(sqrt) 11617831 88 184.1146 7.8447323 7.673092e-9 
funnel_sort(sqrt) 12082544 84 181.83188 7.7288375 7.615116e-9 
funnel_sort(sqrt) 12565845 81 178.79066 7.5813355 7.4485027e-9 
funnel_sort(sqrt) 13068478 78 180.36296 7.6297 7.484932e-9 
funnel_sort(sqrt) 13591217 75 177.49466 7.4904366 7.348311e-9 
funnel_sort(sqrt) 14134865 72 177.61246 7.477552 7.347427e-9 
funnel_sort(sqrt) 14700259 70 176.3568 7.4070435 7.198166e-9 
funnel_sort(sqrt) 15288269 67 174.42603 7.3085814 7.1350983e-9 
funnel_sort(sqrt) 15899799 64 176.53186 7.379322 7.251784e-9 
funnel_sort(sqrt) 16535790 62 176.20378 7.348227 7.16747e-9 
funnel_sort(sqrt) 17197221 60 182.09634 7.5760875 7.342356e-9 
funnel_sort(sqrt) 17885109 57 192.27374 7.9807286 7.828456e-9 
funnel_sort(sqrt) 18600513 55 193.39091 8.00829 7.8280245e-9 
funnel_sort(sqrt) 19344533 53 194.10385 8.019023 7.821452e-9 
funnel_sort(sqrt) 20118314 51 193.3193 7.967985 7.76581e-9 
funnel_sort(sqrt) 20923046 49 192.50253 7.915859 7.721062e-9 
funnel_sort(sqrt) 21759967 47 191.96675 7.875503 7.700558e-9 
funnel_sort(sqrt) 22630365 46 189.69444 7.764257 7.458483e-9 
funnel_sort(sqrt) 23535579 44 191.32133 7.8127522 7.544431e-9 
funnel_sort(sqrt) 24477002 42 189.23788 7.7098584 7.499613e-9 
funnel_sort(sqrt) 25456082 41 188.87077 7.677203 7.355761e-9 
funnel_sort(sqrt) 26474325 39 186.25587 7.55354 7.3157866e-9 
funnel_sort(sqrt) 27533298 38 187.60844 7.590974 7.2553044e-9 
funnel_sort(sqrt) 28634629 36 185.65298 7.4946938 7.2704256e-9 
funnel_sort(sqrt) 29780014 35 183.34831 7.384787 7.085084e-9 
funnel_sort(sqrt) 30971214 34 182.95894 7.352348 6.9821455e-9 
funnel_sort(sqrt) 32210062 33 181.83817 7.2907305 6.859075e-9 
funnel_sort(sqrt) 33498464 31 179.69398 7.1884522 6.9222743e-9 
funnel_sort(sqrt) 34838402 30 190.18484 7.5909443 7.2630044e-9 
funnel_sort(sqrt) 36231938 29 196.18448 7.812766 7.435587e-9 
funnel_sort(sqrt) 37681215 28 202.03351 8.027606 7.6085716e-9 
funnel_sort(sqrt) 39188463 27 203.16406 8.054419 7.612235e-9 
funnel_sort(sqrt) 40756001 26 200.9115 7.947288 7.499875e-9 
funnel_sort(sqrt) 42386241 25 200.66315 7.9197383 7.473877e-9 
funnel_sort(sqrt) 44081690 24 199.22356 7.8454003 7.4155886e-9 
funnel_sort(sqrt) 45844957 23 197.3302 7.7535634 7.353294e-9 
funnel_sort(sqrt) 47678755 22 195.87521 7.67932 7.3210806e-9 
funnel_sort(sqrt) 49585905 22 194.18776 7.5963116 6.9634085e-9 
funnel_sort(sqrt) 51569341 21 193.66943 7.5593033 6.980249e-9 
funnel_sort(sqrt) 53632114 20 192.53142 7.498324 6.9905166e-9 
funnel_sort(sqrt) 55777398 19 192.08841 7.4646206 7.0436195e-9 
funnel_sort(sqrt) 58008493 19 190.90495 7.4023547 6.7162165e-9 
funnel_sort(sqrt) 60328832 18 191.6403 7.4146 6.8279498e-9 
funnel_sort(sqrt) 62741985 17 187.93663 7.2554207 6.802294e-9 
funnel_sort(sqrt) 65251664 17 187.83318 7.235621 6.522818e-9 
funnel_sort(sqrt) 67861730 16 195.46486 7.5132284 6.9196116e-9 
funnel_sort(sqrt) 70576199 16 196.9793 7.5550084 6.6904713e-9 
funnel_sort(sqrt) 73399246 15 204.14146 7.812753 7.096125e-9 
funnel_sort(sqrt) 76335215 15 204.41629 7.8063655 6.8176185e-9 
funnel_sort(sqrt) 79388623 14 205.90588 7.8462963 7.0595725e-9 
funnel_sort(sqrt) 82564167 14 204.27492 7.7673984 6.7197936e-9 
funnel_sort(sqrt) 85866733 13 204.17413 7.7468987 6.9400015e-9 
funnel_sort(sqrt) 89301402 13 202.22322 7.656438 6.595157e-9 
funnel_sort(sqrt) 92873458 12 201.41354 7.609481 6.8278214e-9 
funnel_sort(sqrt) 96588396 12 200.05583 7.5420628 6.5070473e-9 
funnel_sort(sqrt) 100451931 19 198.71762 7.4756656 3.9168593e-9 
funnel_sort(sqrt) 104470008 19 199.08015 7.473396 3.7650674e-9 
funnel_sort(sqrt) 108648808 18 197.08104 7.382668 3.7749905e-9 
funnel_sort(sqrt) 112994760 17 197.65442 7.388486 3.846345e-9 
funnel_sort(sqrt) 117514550 17 196.65244 7.3355155 3.6718935e-9 
funnel_sort(sqrt) 122215132 16 194.7423 7.2489634 3.7070713e-9 
funnel_sort(sqrt) 127103737 15 194.69955 7.23214 3.7933003e-9 
funnel_sort(sqrt) 132187886 15 192.61649 7.1397576 3.600813e-9 
funnel_sort(sqrt) 137475401 14 199.46178 7.3780193 3.833423e-9 
funnel_sort(sqrt) 142974417 13 207.45079 7.657502 4.1198884e-9 
funnel_sort(sqrt) 148693393 13 210.16716 7.7416005 4.0049373e-9 
funnel_sort(sqrt) 154641128 12 208.90315 7.679035 4.1380943e-9 
funnel_sort(sqrt) 160826773 12 209.2882 7.6772203 3.977997e-9 
funnel_sort(sqrt) 167259843 11 209.13644 7.6557636 4.1610613e-9 
funnel_sort(sqrt) 173950236 11 210.92181 7.7051597 4.026836e-9 
funnel_sort(sqrt) 180908245 11 208.70428 7.6084247 3.823347e-9 
funnel_sort(sqrt) 188144574 10 209.25731 7.6128817 4.0462935e-9 
funnel_sort(sqrt) 195670356 10 206.2308 7.487363 3.8265187e-9 
funnel_sort(sqrt) 203497170 9 206.2725 7.473524 4.080605e-9 
funnel_sort(sqrt) 211637056 9 204.72945 7.4024415 3.8863397e-9 
funnel_sort(sqrt) 220102538 9 203.38937 7.3389735 3.7048256e-9 
funnel_sort(sqrt) 228906639 8 202.43802 7.2897615 3.9807504e-9 
funnel_sort(sqrt) 238062904 8 201.35445 7.2359986 3.799415e-9 
funnel_sort(sqrt) 247585420 8 199.7937 7.1653404 3.6176102e-9 
funnel_sort(sqrt) 257488836 7 198.51746 7.105151 3.9420023e-9 
funnel_sort(sqrt) 267788389 7 198.1978 7.079373 3.776635e-9 
funnel_sort(sqrt) 278499924 7 204.92203 7.30479 3.747008e-9 
funnel_sort(sqrt) 289639920 6 214.49127 7.6305113 4.3908033e-9 
funnel_sort(sqrt) 301225516 6 219.06308 7.7774973 4.303253e-9 
funnel_sort(sqrt) 313274536 6 220.34099 7.8071833 4.1535366e-9 
funnel_sort(sqrt) 325805517 6 218.47424 7.7255516 3.9520263e-9 
funnel_sort(sqrt) 338837737 5 217.16974 7.664088 4.523751e-9 
funnel_sort(sqrt) 352391246 5 216.55086 7.6270165 4.328721e-9 
funnel_sort(sqrt) 366486895 5 213.4509 7.5028825 4.094489e-9 
funnel_sort(sqrt) 381146370 5 213.87794 7.50297 3.9370547e-9 
funnel_sort(sqrt) 396392224 5 212.33546 7.4341025 3.7508823e-9 
funnel_sort(sqrt) 412247912 4 210.90524 7.3694296 4.4690522e-9 
funnel_sort(sqrt) 428737828 4 209.3223 7.299686 4.2564974e-9 
funnel_sort(sqrt) 445887341 4 209.06381 7.2763143 4.0796824e-9 
funnel_sort(sqrt) 463722834 4 207.24135 7.198708 3.8809325e-9 
funnel_sort(sqrt) 482271747 4 206.02953 7.1425757 3.7025678e-9 
funnel_sort(sqrt) 501562616 3 205.01247 7.0934014 4.714201e-9 
funnel_sort(sqrt) 521625120 3 205.47672 7.095573 4.5342734e-9 
funnel_sort(sqrt) 542490124 3 209.34123 7.214926 4.4332147e-9 
funnel_sort(sqrt) 564189728 3 215.39627 7.409163 4.377465e-9 
funnel_sort(sqrt) 586757317 3 223.40898 7.6698546 4.3571986e-9 
funnel_sort(sqrt) 610227609 3 227.71394 7.8024917 4.2620663e-9 
funnel_sort(sqrt) 634636713 3 228.62746 7.818634 4.106619e-9 
funnel_sort(sqrt) 660022181 3 226.51488 7.7314267 3.90463e-9 
funnel_sort(sqrt) 686423068 2 225.50467 7.68211 5.5957545e-9 
funnel_sort(sqrt) 713879990 2 224.56549 7.6353974 5.347816e-9 
funnel_sort(sqrt) 742435189 2 221.83278 7.5280004 5.069803e-9 
funnel_sort(sqrt) 772132596 2 221.09341 7.48853 4.8492512e-9 
funnel_sort(sqrt) 803017899 2 218.15736 7.374951 4.5920214e-9 
funnel_sort(sqrt) 835138614 2 220.01193 7.423446 4.4444395e-9 
funnel_sort(sqrt) 868544158 2 215.36383 7.252767 4.175244e-9 
funnel_sort(sqrt) 903285924 2 216.71715 7.2844615 4.0322012e-9 
funnel_sort(sqrt) 939417360 2 213.78937 7.172409 3.8174774e-9 
funnel_sort(sqrt) 976994054 2 215.08173 7.2020946 3.6858434e-9 
funnel_sort(sqrt) 1016073816 1 213.77817 7.1449065 7.0318777e-9 
funnel_sort(sqrt) 1056716768 1 212.46107 7.0874834 6.707079e-9 
funnel_sort(sqrt) 1098985438 1 216.382 7.2046824 6.5557573e-9 
funnel_sort(sqrt) 1142944855 1 224.14911 7.449262 6.5176042e-9 
funnel_sort(sqrt) 1188662649 1 231.90764 7.69264 6.4716756e-9 
funnel_sort(sqrt) 1236209154 1 234.16074 7.7528257 6.2714514e-9 
funnel_sort(sqrt) 1285657520 1 232.64565 7.6882596 5.980022e-9 
funnel_sort(sqrt) 1337083820 1 229.13261 7.558031 5.6526237e-9 
funnel_sort(sqrt) 1390567172 1 230.33775 7.5836287 5.453623e-9 
funnel_sort(sqrt) 1446189858 1 227.90152 7.4894657 5.1787574e-9 
funnel_sort(sqrt) 1504037452 1 227.5901 7.46535 4.96354e-9 
funnel_sort(sqrt) 1564198950 1 227.26834 7.440985 4.757058e-9 
funnel_sort(sqrt) 1626766908 1 224.99188 7.35283 4.519904e-9 
funnel_sort(sqrt) 1691837584 1 225.01048 7.3398647 4.338398e-9 
funnel_sort(sqrt) 1759511087 1 223.1991 7.267363 4.130331e-9 
funnel_sort(sqrt) 1829891530 1 221.638 7.203263 3.9364423e-9 
funnel_sort(sqrt) 1903087191 1 220.49712 7.15303 3.7586454e-9 
funnel_sort(sqrt) 1979210678 1 219.72916 7.1150565 3.594896e-9 


==> mereni-13-07-mereni-finalsort-binary-div.csv <==
type size times time div norm 
std::sort(binary) 1000 1000002 8.191602 0.8219726 8.2197105e-10 
std::sort(binary) 1040 961540 8.262864 0.8244423 8.24441e-10 
std::sort(binary) 1081 925071 8.317116 0.82526207 8.252607e-10 
std::sort(binary) 1124 889681 8.356858 0.82460105 8.2459983e-10 
std::sort(binary) 1168 856166 8.273139 0.81190205 8.119005e-10 
std::sort(binary) 1214 823725 8.189684 0.79934037 7.993386e-10 
std::sort(binary) 1262 792395 8.231569 0.7990654 7.990634e-10 
std::sort(binary) 1312 762197 8.196598 0.79136443 7.9136253e-10 
std::sort(binary) 1364 733139 8.196851 0.7871273 7.871261e-10 
std::sort(binary) 1418 705220 8.189625 0.7822259 7.8222434e-10 
std::sort(binary) 1474 678428 8.191341 0.77823615 7.782339e-10 
std::sort(binary) 1532 652743 8.174418 0.7725417 7.7253987e-10 
std::sort(binary) 1593 627748 8.278963 0.7782787 7.7827667e-10 
std::sort(binary) 1656 603866 8.385992 0.7842149 7.8421325e-10 
std::sort(binary) 1722 580722 8.195673 0.76239747 7.623949e-10 
std::sort(binary) 1790 558661 8.269137 0.76525384 7.652514e-10 
std::sort(binary) 1861 537347 8.373326 0.7708923 7.7089024e-10 
std::sort(binary) 1935 516797 8.439681 0.7729978 7.7299617e-10 
std::sort(binary) 2012 497019 8.486611 0.77330875 7.7330703e-10 
std::sort(binary) 2092 478013 8.453055 0.76632315 7.663206e-10 
std::sort(binary) 2175 459772 8.482712 0.7651182 7.65115e-10 
std::sort(binary) 2262 442088 8.453422 0.7586046 7.586023e-10 
std::sort(binary) 2352 425172 8.468496 0.75613785 7.5613443e-10 
std::sort(binary) 2446 408832 8.531056 0.75789785 7.578955e-10 
std::sort(binary) 2543 393238 8.48407 0.7499852 7.499821e-10 
std::sort(binary) 2644 378216 8.49839 0.747538 7.475357e-10 
std::sort(binary) 2749 363770 8.323609 0.7285632 7.285605e-10 
std::sort(binary) 2858 349897 8.384719 0.73032594 7.3032186e-10 
std::sort(binary) 2972 336475 8.379666 0.72631603 7.2631334e-10 
std::sort(binary) 3090 323626 8.367609 0.7217568 7.217536e-10 
std::sort(binary) 3213 311237 8.444546 0.72487205 7.2486883e-10 
std::sort(binary) 3341 299313 8.565888 0.7317479 7.317445e-10 
std::sort(binary) 3474 287854 8.434183 0.71704715 7.170437e-10 
std::sort(binary) 3612 276856 8.630225 0.7302251 7.3022227e-10 
std::sort(binary) 3756 266242 8.766869 0.7382638 7.382602e-10 
std::sort(binary) 3906 256018 8.807083 0.73813856 7.3813394e-10 
std::sort(binary) 4062 246186 8.8447 0.73779774 7.3779216e-10 
std::sort(binary) 4224 236744 8.719273 0.72392786 7.2392303e-10 
std::sort(binary) 4392 227688 8.785983 0.7260746 7.260704e-10 
std::sort(binary) 4567 218964 8.838699 0.7270442 7.2703804e-10 
std::sort(binary) 4749 210572 8.713203 0.71341294 7.1340833e-10 
std::sort(binary) 4938 202513 8.690863 0.7083184 7.0831185e-10 
std::sort(binary) 5135 194743 8.747897 0.7097024 7.096986e-10 
std::sort(binary) 5340 187267 8.745634 0.7062828 7.062787e-10 
std::sort(binary) 5553 180084 8.790377 0.70667577 7.066712e-10 
std::sort(binary) 5775 173162 8.682054 0.69480854 6.948012e-10 
std::sort(binary) 6006 166502 8.635964 0.6880047 6.879971e-10 
std::sort(binary) 6246 160104 8.746902 0.6937187 6.9371203e-10 
std::sort(binary) 6495 153966 8.984768 0.7094108 7.0940426e-10 
std::sort(binary) 6754 148062 8.926567 0.70168996 7.016824e-10 
std::sort(binary) 7024 142371 8.874498 0.6945097 6.9450007e-10 
std::sort(binary) 7304 136913 8.950954 0.6974152 6.974064e-10 
std::sort(binary) 7596 131650 9.105869 0.7063728 7.0636336e-10 
std::sort(binary) 7899 126600 8.898664 0.68729067 6.8728145e-10 
std::sort(binary) 8214 121745 9.094357 0.69935775 6.993483e-10 
std::sort(binary) 8542 117070 9.091016 0.69607705 6.960687e-10 
std::sort(binary) 8883 112576 9.094139 0.6933183 6.933096e-10 
std::sort(binary) 9238 108250 9.099066 0.6907169 6.9070755e-10 
std::sort(binary) 9607 104092 9.009874 0.68102515 6.810171e-10 
std::sort(binary) 9991 100092 8.96061 0.67441905 6.7440614e-10 
std::sort(binary) 10390 96248 8.939935 0.67001396 6.700028e-10 
std::sort(binary) 10805 92551 9.1138 0.6801642 6.80155e-10 
std::sort(binary) 11237 88993 8.984403 0.667689 6.6767947e-10 
std::sort(binary) 11686 85574 9.061935 0.67063385 6.7062195e-10 
std::sort(binary) 12153 82286 9.016997 0.664528 6.6451356e-10 
std::sort(binary) 12639 79122 9.17314 0.67322856 6.732131e-10 
std::sort(binary) 13144 76082 9.364244 0.6844149 6.843999e-10 
std::sort(binary) 13669 73160 9.12541 0.6642159 6.641999e-10 
std::sort(binary) 14215 70350 9.256956 0.6710309 6.710139e-10 
std::sort(binary) 14783 67647 9.319139 0.67278177 6.7276457e-10 
std::sort(binary) 15374 65046 9.417412 0.6771119 6.771003e-10 
std::sort(binary) 15988 62548 9.487263 0.6793745 6.7936273e-10 
std::sort(binary) 16627 60145 9.316099 0.66442764 6.644071e-10 
std::sort(binary) 17292 57832 9.346598 0.6639238 6.639032e-10 
std::sort(binary) 17983 55610 9.429815 0.6671561 6.67133e-10 
std::sort(binary) 18702 53472 9.462025 0.6667668 6.667446e-10 
std::sort(binary) 19450 51415 9.474553 0.6649984 6.649839e-10 
std::sort(binary) 20228 49438 9.430001 0.65925324 6.592322e-10 
std::sort(binary) 21037 47537 9.197237 0.6404475 6.4042455e-10 
std::sort(binary) 21878 45710 9.419216 0.6533322 6.5330386e-10 
std::sort(binary) 22753 43952 9.303146 0.6427591 6.427334e-10 
std::sort(binary) 23663 42262 9.331166 0.6421848 6.4215544e-10 
std::sort(binary) 24609 40637 9.415644 0.6454863 6.454631e-10 
std::sort(binary) 25593 39075 9.528311 0.65068704 6.506568e-10 
std::sort(binary) 26616 37573 9.5158 0.6473331 6.4730526e-10 
std::sort(binary) 27680 36129 9.603935 0.65082496 6.50792e-10 
std::sort(binary) 28787 34739 9.54535 0.64438444 6.4436406e-10 
std::sort(binary) 29938 33404 9.553128 0.6424565 6.42425e-10 
std::sort(binary) 31135 32120 9.742611 0.65271664 6.526799e-10 
std::sort(binary) 32380 30885 9.841948 0.65688235 6.5684536e-10 
std::sort(binary) 33675 29697 9.786489 0.65072376 6.506935e-10 
std::sort(binary) 35022 28555 9.751353 0.64595723 6.4592287e-10 
std::sort(binary) 36422 27457 9.828548 0.6486411 6.486159e-10 
std::sort(binary) 37878 26402 9.78762 0.64353824 6.4350286e-10 
std::sort(binary) 39393 25387 9.582499 0.6277163 6.276723e-10 
std::sort(binary) 40968 24411 9.630648 0.62854165 6.2849775e-10 
std::sort(binary) 42606 23472 9.570209 0.6223 6.222702e-10 
std::sort(binary) 44310 22570 9.698025 0.62829983 6.282517e-10 
std::sort(binary) 46082 21702 9.720973 0.6274868 6.2744193e-10 
std::sort(binary) 47925 20867 9.680317 0.6225889 6.225572e-10 
std::sort(binary) 49842 20065 9.535001 0.61101925 6.1097055e-10 
std::sort(binary) 51835 19293 9.779095 0.62439793 6.24365e-10 
std::sort(binary) 53908 18552 9.959007 0.6335967 6.3353256e-10 
std::sort(binary) 56064 17838 9.852923 0.62459946 6.2455596e-10 
std::sort(binary) 58306 17152 9.88774 0.6245668 6.2452654e-10 
std::sort(binary) 60638 16493 9.910346 0.6237655 6.237016e-10 
std::sort(binary) 63063 15859 10.066898 0.63137096 6.312977e-10 
std::sort(binary) 65585 15249 9.865559 0.61655587 6.1649075e-10 
std::sort(binary) 68208 14663 10.066969 0.62692654 6.268426e-10 
std::sort(binary) 70936 14099 9.952541 0.61762434 6.175461e-10 
std::sort(binary) 73773 13557 10.103031 0.6247698 6.2468203e-10 
std::sort(binary) 76723 13035 10.092991 0.6219733 6.2192085e-10 
std::sort(binary) 79791 12534 10.050313 0.6171918 6.1712985e-10 
std::sort(binary) 82982 12052 10.028201 0.6137018 6.1364097e-10 
std::sort(binary) 86301 11589 10.052991 0.61309606 6.1300887e-10 
std::sort(binary) 89753 11143 10.033438 0.60979927 6.097275e-10 
std::sort(binary) 93343 10715 9.952542 0.6028098 6.0270716e-10 
std::sort(binary) 97076 10303 9.934795 0.59968 5.9957567e-10 
std::sort(binary) 100959 9907 9.988139 0.60084784 6.007272e-10 
std::sort(binary) 104997 9526 10.216433 0.6124964 6.1237304e-10 
std::sort(binary) 109196 9159 10.229784 0.61122376 6.111467e-10 
std::sort(binary) 113563 8807 10.139446 0.6037853 6.0369515e-10 
std::sort(binary) 118105 8469 10.17642 0.6039522 6.038126e-10 
std::sort(binary) 122829 8143 10.350463 0.6122255 6.121052e-10 
std::sort(binary) 127742 7830 10.188213 0.60061836 6.004863e-10 
std::sort(binary) 132851 7529 10.402137 0.61119115 6.1104743e-10 
std::sort(binary) 138165 7239 10.37572 0.60761887 6.075117e-10 
std::sort(binary) 143691 6961 10.409183 0.60756546 6.074239e-10 
std::sort(binary) 149438 6693 10.318656 0.6002992 6.00186e-10 
std::sort(binary) 155415 6436 10.401878 0.6031555 6.030042e-10 
std::sort(binary) 161631 6188 10.308904 0.59580964 5.957068e-10 
std::sort(binary) 168096 5950 10.343287 0.5958483 5.957463e-10 
std::sort(binary) 174819 5722 10.340515 0.59375346 5.935669e-10 
std::sort(binary) 181811 5502 10.27798 0.58825165 5.8806104e-10 
std::sort(binary) 189083 5290 10.332705 0.58947486 5.893281e-10 
std::sort(binary) 196646 5087 10.257042 0.58327556 5.830784e-10 
std::sort(binary) 204511 4891 10.419117 0.59059197 5.904365e-10 
std::sort(binary) 212691 4703 10.5257 0.5947261 5.945562e-10 
std::sort(binary) 221198 4522 10.508642 0.5918702 5.917179e-10 
std::sort(binary) 230045 4348 10.436279 0.5859274 5.857894e-10 
std::sort(binary) 239246 4181 10.379499 0.58089435 5.807274e-10 
std::sort(binary) 248815 4021 10.483264 0.5848498 5.845662e-10 
std::sort(binary) 258767 3866 10.722969 0.59634024 5.9610583e-10 
std::sort(binary) 269117 3717 10.656146 0.59076506 5.905832e-10 
std::sort(binary) 279881 3574 10.645338 0.5883205 5.881472e-10 
std::sort(binary) 291076 3437 10.732803 0.59130526 5.9105215e-10 
std::sort(binary) 302719 3305 10.66941 0.58598596 5.8570115e-10 
std::sort(binary) 314827 3178 10.688079 0.5851928 5.848885e-10 
std::sort(binary) 327420 3056 10.495172 0.57285607 5.7251515e-10 
std::sort(binary) 340516 2938 10.536093 0.5733191 5.7306915e-10 
std::sort(binary) 354136 2825 10.570357 0.5734181 5.731692e-10 
std::sort(binary) 368301 2717 10.431613 0.56415987 5.6377997e-10 
std::sort(binary) 383033 2612 10.551892 0.56892383 5.6864957e-10 
std::sort(binary) 398354 2512 10.650587 0.5724986 5.72118e-10 
std::sort(binary) 414288 2415 10.8902 0.5836034 5.833085e-10 
std::sort(binary) 430859 2322 10.825196 0.57836616 5.781034e-10 
std::sort(binary) 448093 2233 10.628632 0.56615263 5.6581784e-10 
std::sort(binary) 466016 2147 10.808582 0.574008 5.737003e-10 
std::sort(binary) 484656 2065 10.991413 0.5819688 5.81495e-10 
std::sort(binary) 504042 1985 10.932885 0.57714087 5.768389e-10 
std::sort(binary) 524203 1909 10.952971 0.5764793 5.76074e-10 
std::sort(binary) 545171 1836 10.799577 0.56671804 5.6618926e-10 
std::sort(binary) 566977 1765 10.80635 0.5653947 5.6499105e-10 
std::sort(binary) 589656 1697 10.938015 0.5705943 5.7022576e-10 
std::sort(binary) 613242 1632 10.752206 0.5592506 5.587974e-10 
std::sort(binary) 637771 1569 10.802659 0.5602261 5.5985505e-10 
std::sort(binary) 663281 1509 10.798021 0.55834717 5.578501e-10 
std::sort(binary) 689812 1451 10.7819 0.55588716 5.553778e-10 
std::sort(binary) 717404 1395 10.808702 0.555648 5.5521576e-10 
std::sort(binary) 746100 1342 10.651025 0.5459541 5.452638e-10 
std::sort(binary) 775944 1290 10.69656 0.54670256 5.46174e-10 
std::sort(binary) 806981 1241 10.88092 0.5545216 5.537113e-10 
std::sort(binary) 839260 1193 11.05234 0.56163806 5.60944e-10 
std::sort(binary) 872830 1147 10.973762 0.5560462 5.5541527e-10 
std::sort(binary) 907743 1103 10.896632 0.5505595 5.498774e-10 
std::sort(binary) 944052 1061 11.005321 0.5544659 5.5355853e-10 
std::sort(binary) 981814 1020 11.063894 0.5558324 5.5502747e-10 
std::sort(binary) 1021086 981 11.095171 0.5558237 5.548885e-10 
std::sort(binary) 1061929 943 11.158854 0.55743384 5.5665506e-10 
std::sort(binary) 1104406 907 11.126693 0.5542606 5.5332205e-10 
std::sort(binary) 1148582 872 11.139398 0.5533339 5.5247007e-10 
std::sort(binary) 1194525 839 11.145076 0.55206424 5.508488e-10 
std::sort(binary) 1242306 806 11.115386 0.5490547 5.483426e-10 
std::sort(binary) 1291998 775 11.184385 0.5509231 5.502087e-10 
std::sort(binary) 1343677 746 11.110829 0.5457787 5.444811e-10 
std::sort(binary) 1397424 717 11.124423 0.5449318 5.438696e-10 
std::sort(binary) 1453320 690 11.069297 0.54073274 5.392279e-10 
std::sort(binary) 1511452 663 11.000193 0.5358758 5.347567e-10 
std::sort(binary) 1571910 638 10.971377 0.53300285 5.31473e-10 
std::sort(binary) 1634786 613 11.190802 0.5421724 5.4102334e-10 
std::sort(binary) 1700177 590 11.317072 0.54679096 5.4509874e-10 
std::sort(binary) 1768184 567 11.355634 0.54715824 5.4576094e-10 
std::sort(binary) 1838911 545 11.269429 0.54152817 5.4033594e-10 
std::sort(binary) 1912467 524 11.404471 0.5465314 5.4536825e-10 
std::sort(binary) 1988965 504 11.41483 0.54554844 5.442215e-10 
std::sort(binary) 2068523 485 11.464506 0.5464449 5.446835e-10 
std::sort(binary) 2151263 466 11.546023 0.54885006 5.474876e-10 
std::sort(binary) 2237313 448 11.4756 0.54403913 5.4278193e-10 
std::sort(binary) 2326805 431 11.5357 0.54542524 5.4387356e-10 
std::sort(binary) 2419877 415 11.519485 0.5432053 5.4090704e-10 
std::sort(binary) 2516672 399 11.545833 0.5429989 5.4075366e-10 
std::sort(binary) 2617338 384 11.470745 0.53803575 5.3532817e-10 
std::sort(binary) 2722031 369 11.410311 0.53378445 5.3143057e-10 
std::sort(binary) 2830912 355 11.344013 0.529282 5.266625e-10 
std::sort(binary) 2944148 341 11.363606 0.52880013 5.267172e-10 
std::sort(binary) 3061913 328 11.375896 0.5279818 5.257173e-10 
std::sort(binary) 3184389 316 11.435213 0.5293447 5.260479e-10 
std::sort(binary) 3311764 303 11.693792 0.53990036 5.380363e-10 
std::sort(binary) 3444234 292 11.688594 0.53825414 5.3519483e-10 
std::sort(binary) 3582003 281 11.63347 0.53432345 5.308502e-10 
std::sort(binary) 3725283 270 11.654055 0.5338814 5.3078886e-10 
std::sort(binary) 3874294 260 11.746656 0.5367323 5.3283394e-10 
std::sort(binary) 4029265 250 11.751878 0.5355862 5.316962e-10 
std::sort(binary) 4190435 240 11.79868 0.5363361 5.33294e-10 
std::sort(binary) 4358052 231 11.826556 0.536224 5.3265e-10 
std::sort(binary) 4532374 222 11.855952 0.5361813 5.328843e-10 
std::sort(binary) 4713668 214 11.815921 0.5330069 5.2839666e-10 
std::sort(binary) 4902214 205 11.924551 0.53653765 5.338929e-10 
std::sort(binary) 5098302 198 12.029461 0.5398835 5.348221e-10 
std::sort(binary) 5302234 190 11.998437 0.53712714 5.331687e-10 
std::sort(binary) 5514323 183 11.801184 0.526962 5.22199e-10 
std::sort(binary) 5734895 176 11.930865 0.53141004 5.2649185e-10 
std::sort(binary) 5964290 169 11.706585 0.5201096 5.1599963e-10 
std::sort(binary) 6202861 163 11.840319 0.5247321 5.1898874e-10 
std::sort(binary) 6450975 157 12.022566 0.5314761 5.2475757e-10 
std::sort(binary) 6709014 151 12.081065 0.53272957 5.2586124e-10 
std::sort(binary) 6977374 145 12.165848 0.53513294 5.2893423e-10 
std::sort(binary) 7256468 139 11.920063 0.52301997 5.1853516e-10 
std::sort(binary) 7546726 134 12.207567 0.5343084 5.2835836e-10 
std::sort(binary) 7848595 129 12.254297 0.53502864 5.284396e-10 
std::sort(binary) 8162538 124 12.174338 0.53022766 5.238603e-10 
std::sort(binary) 8489039 119 12.132595 0.52711064 5.217906e-10 
std::sort(binary) 8828600 115 12.387884 0.53688204 5.2879723e-10 
std::sort(binary) 9181744 110 12.503382 0.54056203 5.3521426e-10 
std::sort(binary) 9549013 106 12.121213 0.5227608 5.164624e-10 
std::sort(binary) 9930973 102 12.208087 0.52522576 5.1850635e-10 
std::sort(binary) 10328211 98 12.208492 0.5239677 5.176704e-10 
std::sort(binary) 10741339 95 12.215175 0.52298445 5.1251514e-10 
std::sort(binary) 11170992 91 12.128893 0.51803535 5.095963e-10 
std::sort(binary) 11617831 88 12.114032 0.5161532 5.0485993e-10 
std::sort(binary) 12082544 84 12.20606 0.5188235 5.111896e-10 
std::sort(binary) 12565845 81 12.269912 0.5202862 5.111703e-10 
std::sort(binary) 13068478 78 12.307057 0.5206122 5.107339e-10 
std::sort(binary) 13591217 75 12.394839 0.5230735 5.131486e-10 
std::sort(binary) 14134865 72 12.361273 0.5204143 5.11358e-10 
std::sort(binary) 14700259 70 12.359522 0.519104 5.0446536e-10 
std::sort(binary) 15288269 67 12.450906 0.5217023 5.093187e-10 
std::sort(binary) 15899799 64 12.524262 0.5235348 5.144864e-10 
std::sort(binary) 16535790 62 12.585142 0.5248382 5.119279e-10 
std::sort(binary) 17197221 60 12.618128 0.52497506 5.0877896e-10 
std::sort(binary) 17885109 57 12.560971 0.5213697 5.114219e-10 
std::sort(binary) 18600513 55 12.515243 0.5182544 5.065886e-10 
std::sort(binary) 19344533 53 12.704316 0.5248541 5.1192284e-10 
std::sort(binary) 20118314 51 12.54744 0.5171641 5.040419e-10 
std::sort(binary) 20923046 49 12.514236 0.51459545 5.019321e-10 
std::sort(binary) 21759967 47 12.589998 0.51650906 5.0503546e-10 
std::sort(binary) 22630365 46 12.574016 0.5146587 4.9439025e-10 
std::sort(binary) 23535579 44 12.548506 0.51242775 4.9482896e-10 
std::sort(binary) 24477002 42 12.584718 0.51272184 4.9874005e-10 
std::sort(binary) 25456082 41 12.619419 0.5129531 4.9147586e-10 
std::sort(binary) 26474325 39 12.757837 0.5173895 5.0110427e-10 
std::sort(binary) 27533298 38 12.751493 0.5159483 4.931333e-10 
std::sort(binary) 28634629 36 12.686159 0.5121322 4.968074e-10 
std::sort(binary) 29780014 35 12.842212 0.5172504 4.962585e-10 
std::sort(binary) 30971214 34 13.011656 0.52288353 4.965555e-10 
std::sort(binary) 32210062 33 12.976945 0.5203056 4.8950033e-10 
std::sort(binary) 33498464 31 13.044572 0.5218332 5.025104e-10 
std::sort(binary) 34838402 30 13.040329 0.5204853 4.9799953e-10 
std::sort(binary) 36231938 29 13.001908 0.5177824 4.9278526e-10 
std::sort(binary) 37681215 28 13.21261 0.5249903 4.975862e-10 
std::sort(binary) 39188463 27 13.247715 0.5252043 4.963709e-10 
std::sort(binary) 40756001 26 13.17158 0.5210172 4.916852e-10 
std::sort(binary) 42386241 25 13.075312 0.51605415 4.870016e-10 
std::sort(binary) 44081690 24 13.181204 0.51907426 4.906367e-10 
std::sort(binary) 45844957 23 13.09602 0.5145731 4.8800886e-10 
std::sort(binary) 47678755 22 13.161933 0.51601577 4.9194365e-10 
std::sort(binary) 49585905 22 13.069613 0.5112622 4.686653e-10 
std::sort(binary) 51569341 21 13.054516 0.5095437 4.705119e-10 
std::sort(binary) 53632114 20 13.323432 0.5188941 4.837531e-10 
std::sort(binary) 55777398 19 13.422818 0.52161527 4.921964e-10 
std::sort(binary) 58008493 19 13.372624 0.5185246 4.7046156e-10 
std::sort(binary) 60328832 18 13.295064 0.51438856 4.7368964e-10 
std::sort(binary) 62741985 17 13.532479 0.5224305 4.8980286e-10 
std::sort(binary) 65251664 17 13.588037 0.5234319 4.7186705e-10 
std::sort(binary) 67861730 16 13.519764 0.51966923 4.786104e-10 
std::sort(binary) 70576199 16 13.598373 0.52155644 4.6187354e-10 
std::sort(binary) 73399246 15 13.503121 0.5167816 4.693796e-10 
std::sort(binary) 76335215 15 13.64322 0.52101505 4.5502377e-10 
std::sort(binary) 79388623 14 13.663634 0.5206696 4.684636e-10 
std::sort(binary) 82564167 14 13.506761 0.5135843 4.4431614e-10 
std::sort(binary) 85866733 13 13.460472 0.5107254 4.5752954e-10 
std::sort(binary) 89301402 13 13.540552 0.5126632 4.4160145e-10 
std::sort(binary) 92873458 12 13.465052 0.5087148 4.564587e-10 
std::sort(binary) 96588396 12 13.440289 0.50669605 4.3716092e-10 
std::sort(binary) 100451931 19 13.581016 0.5109116 2.6769104e-10 
std::sort(binary) 104470008 19 13.790177 0.5176782 2.6080424e-10 
std::sort(binary) 108648808 18 13.58106 0.5087474 2.6013855e-10 
std::sort(binary) 112994760 17 13.783063 0.5152223 2.682177e-10 
std::sort(binary) 117514550 17 13.754622 0.513074 2.5682625e-10 
std::sort(binary) 122215132 16 13.774701 0.51274073 2.6221217e-10 
std::sort(binary) 127103737 15 13.801662 0.5126645 2.688956e-10 
std::sort(binary) 132187886 15 13.752082 0.50975144 2.570843e-10 
std::sort(binary) 137475401 14 13.958711 0.5163277 2.6827016e-10 
std::sort(binary) 142974417 13 14.067352 0.51925945 2.7937191e-10 
std::sort(binary) 148693393 13 14.056777 0.51778764 2.6786542e-10 
std::sort(binary) 154641128 12 13.898836 0.5109049 2.753175e-10 
std::sort(binary) 160826773 12 14.025888 0.5145051 2.6659383e-10 
std::sort(binary) 167259843 11 14.016862 0.51310897 2.7888503e-10 
std::sort(binary) 173950236 11 14.080574 0.5143758 2.6882077e-10 
std::sort(binary) 180908245 11 13.967466 0.50919133 2.5587626e-10 
std::sort(binary) 188144574 10 13.783028 0.5014332 2.6651484e-10 
std::sort(binary) 195670356 10 13.881816 0.5039897 2.5757077e-10 
std::sort(binary) 203497170 9 13.968358 0.506092 2.7633035e-10 
std::sort(binary) 211637056 9 14.183953 0.5128519 2.6925126e-10 
std::sort(binary) 220102538 9 14.286023 0.5154878 2.602261e-10 
std::sort(binary) 228906639 8 14.055976 0.5061535 2.7639735e-10 
std::sort(binary) 238062904 8 14.154698 0.50867206 2.6708907e-10 
std::sort(binary) 247585420 8 14.057494 0.50415367 2.5453523e-10 
std::sort(binary) 257488836 7 14.049162 0.5028345 2.7897712e-10 
std::sort(binary) 267788389 7 14.288279 0.5103591 2.722614e-10 
std::sort(binary) 278499924 7 14.412899 0.513772 2.6354047e-10 
std::sort(binary) 289639920 6 14.372733 0.5113089 2.9422104e-10 
std::sort(binary) 301225516 6 14.40558 0.5114479 2.8298172e-10 
std::sort(binary) 313274536 6 14.391375 0.5099192 2.7128452e-10 
std::sort(binary) 325805517 6 14.412736 0.5096543 2.6071498e-10 
std::sort(binary) 338837737 5 14.271431 0.50364983 2.9728084e-10 
std::sort(binary) 352391246 5 14.596977 0.514112 2.9178476e-10 
std::sort(binary) 366486895 5 14.440144 0.5075767 2.7699584e-10 
std::sort(binary) 381146370 5 14.486677 0.5082016 2.6667005e-10 
std::sort(binary) 396392224 5 14.586943 0.51070523 2.576767e-10 
std::sort(binary) 412247912 4 14.510792 0.5070346 3.0748162e-10 
std::sort(binary) 428737828 4 14.736213 0.5138952 2.9965586e-10 
std::sort(binary) 445887341 4 14.527625 0.50562346 2.8349284e-10 
std::sort(binary) 463722834 4 14.537815 0.5049836 2.722443e-10 
std::sort(binary) 482271747 4 14.499931 0.5026797 2.6057906e-10 
std::sort(binary) 501562616 3 14.653477 0.5070082 3.3695238e-10 
std::sort(binary) 521625120 3 14.724426 0.50846756 3.2492525e-10 
std::sort(binary) 542490124 3 14.885891 0.51304084 3.152382e-10 
std::sort(binary) 564189728 3 14.557939 0.50076145 2.9585875e-10 
std::sort(binary) 586757317 3 14.416491 0.4949326 2.8116826e-10 
std::sort(binary) 610227609 3 14.934675 0.51172835 2.7952865e-10 
std::sort(binary) 634636713 3 14.927702 0.51049966 2.681322e-10 
std::sort(binary) 660022181 3 14.90065 0.5085904 2.568552e-10 
std::sort(binary) 686423068 2 14.809236 0.50449586 3.6748174e-10 
std::sort(binary) 713879990 2 14.298777 0.48616928 3.4051192e-10 
std::sort(binary) 742435189 2 14.997835 0.50895864 3.42763e-10 
std::sort(binary) 772132596 2 14.573375 0.49360657 3.1963845e-10 
std::sort(binary) 803017899 2 14.803031 0.50042605 3.1159084e-10 
std::sort(binary) 835138614 2 14.360498 0.4845391 2.9009503e-10 
std::sort(binary) 868544158 2 14.653112 0.4934701 2.840789e-10 
std::sort(binary) 903285924 2 14.914051 0.5013024 2.7748823e-10 
std::sort(binary) 939417360 2 14.62586 0.49068224 2.611631e-10 
std::sort(binary) 976994054 2 15.159165 0.5076105 2.5978175e-10 
std::sort(binary) 1016073816 1 14.977915 0.50059277 4.926736e-10 
std::sort(binary) 1056716768 1 15.453223 0.51550364 4.878352e-10 
std::sort(binary) 1098985438 1 15.365349 0.5116066 4.6552623e-10 
std::sort(binary) 1142944855 1 15.415059 0.51229656 4.482251e-10 
std::sort(binary) 1188662649 1 14.502221 0.48105514 4.047028e-10 
std::sort(binary) 1236209154 1 15.241537 0.50463194 4.0820916e-10 
std::sort(binary) 1285657520 1 14.589427 0.48213798 3.750128e-10 
std::sort(binary) 1337083820 1 15.276925 0.5039155 3.7687656e-10 
std::sort(binary) 1390567172 1 15.303376 0.5038476 3.6233244e-10 
std::sort(binary) 1446189858 1 14.628704 0.48073915 3.3241773e-10 
std::sort(binary) 1504037452 1 14.590293 0.4785869 3.1820144e-10 
std::sort(binary) 1564198950 1 15.156542 0.4962398 3.1724853e-10 
std::sort(binary) 1626766908 1 15.308027 0.5002728 3.075258e-10 
std::sort(binary) 1691837584 1 15.372782 0.5014617 2.964006e-10 
std::sort(binary) 1759511087 1 15.357489 0.5000399 2.8419253e-10 
std::sort(binary) 1829891530 1 15.412356 0.50090355 2.7373398e-10 
std::sort(binary) 1903087191 1 15.515328 0.5033245 2.644779e-10 
std::sort(binary) 1979210678 1 15.700813 0.5084085 2.5687438e-10 


==> mereni-13-07-mereni-finalsort-full-div.csv <==
type size times time div norm 
std::sort(full) 1000 1000002 33.177467 3.3291378 3.3291312e-9 
std::sort(full) 1040 961540 33.28577 3.3211484 3.3211431e-9 
std::sort(full) 1081 925071 32.9585 3.2702925 3.2702867e-9 
std::sort(full) 1124 889681 33.0967 3.2657695 3.2657645e-9 
std::sort(full) 1168 856166 33.214012 3.2595274 3.2595213e-9 
std::sort(full) 1214 823725 33.34482 3.254565 3.2545577e-9 
std::sort(full) 1262 792395 33.576874 3.259417 3.259409e-9 
std::sort(full) 1312 762197 34.282455 3.3098996 3.3098915e-9 
std::sort(full) 1364 733139 34.446045 3.3077853 3.3077803e-9 
std::sort(full) 1418 705220 34.156662 3.262448 3.2624414e-9 
std::sort(full) 1474 678428 34.667953 3.2937043 3.2936947e-9 
std::sort(full) 1532 652743 34.86758 3.2952385 3.2952308e-9 
std::sort(full) 1593 627748 35.044834 3.2944522 3.2944436e-9 
std::sort(full) 1656 603866 35.113853 3.2836673 3.2836602e-9 
std::sort(full) 1722 580722 35.67999 3.319109 3.319098e-9 
std::sort(full) 1790 558661 35.637653 3.2980287 3.298018e-9 
std::sort(full) 1861 537347 35.779198 3.2940207 3.2940117e-9 
std::sort(full) 1935 516797 35.962524 3.2938392 3.2938323e-9 
std::sort(full) 2012 497019 35.833134 3.2651522 3.2651448e-9 
std::sort(full) 2092 478013 36.46447 3.3057356 3.3057248e-9 
std::sort(full) 2175 459772 36.727894 3.312759 3.3127454e-9 
std::sort(full) 2262 442088 36.779564 3.3005743 3.3005643e-9 
std::sort(full) 2352 425172 36.491177 3.258236 3.2582212e-9 
std::sort(full) 2446 408832 36.740326 3.2640054 3.2639953e-9 
std::sort(full) 2543 393238 36.975143 3.2685742 3.2685603e-9 
std::sort(full) 2644 378216 37.842068 3.3286755 3.3286651e-9 
std::sort(full) 2749 363770 37.558254 3.2874634 3.2874514e-9 
std::sort(full) 2858 349897 37.8704 3.2985883 3.2985699e-9 
std::sort(full) 2972 336475 37.40678 3.2422705 3.2422585e-9 
std::sort(full) 3090 323626 38.01499 3.2790225 3.2790082e-9 
std::sort(full) 3213 311237 38.16645 3.276173 3.2761585e-9 
std::sort(full) 3341 299313 37.981823 3.244628 3.2446128e-9 
std::sort(full) 3474 287854 37.756107 3.209903 3.2098875e-9 
std::sort(full) 3612 276856 38.021667 3.217109 3.2170966e-9 
std::sort(full) 3756 266242 38.168007 3.214153 3.2141374e-9 
std::sort(full) 3906 256018 38.36106 3.2151144 3.215094e-9 
std::sort(full) 4062 246186 38.805424 3.2370293 3.2370049e-9 
std::sort(full) 4224 236744 38.949043 3.2337902 3.2337686e-9 
std::sort(full) 4392 227688 38.826317 3.208611 3.2085927e-9 
std::sort(full) 4567 218964 40.12671 3.3006997 3.3006715e-9 
std::sort(full) 4749 210572 39.95719 3.271584 3.271563e-9 
std::sort(full) 4938 202513 40.071133 3.2658577 3.2658276e-9 
std::sort(full) 5135 194743 40.24616 3.265104 3.2650866e-9 
std::sort(full) 5340 187267 40.353466 3.2588785 3.2588596e-9 
std::sort(full) 5553 180084 40.567154 3.2612739 3.2612528e-9 
std::sort(full) 5775 173162 40.734222 3.2598839 3.2598493e-9 
std::sort(full) 6006 166502 40.668964 3.2399898 3.239954e-9 
std::sort(full) 6246 160104 41.162952 3.2646425 3.2646112e-9 
std::sort(full) 6495 153966 40.9068 3.22988 3.2298506e-9 
std::sort(full) 6754 148062 40.966614 3.2202594 3.2202248e-9 
std::sort(full) 7024 142371 41.059948 3.213312 3.2132674e-9 
std::sort(full) 7304 136913 41.034626 3.1972198 3.1971799e-9 
std::sort(full) 7596 131650 41.58429 3.2258327 3.2257894e-9 
std::sort(full) 7899 126600 41.66105 3.217702 3.2176588e-9 
std::sort(full) 8214 121745 42.641834 3.2791653 3.279121e-9 
std::sort(full) 8542 117070 42.899487 3.28471 3.2846703e-9 
std::sort(full) 8883 112576 42.248875 3.2209666 3.220926e-9 
std::sort(full) 9238 108250 43.17051 3.2771058 3.2770615e-9 
std::sort(full) 9607 104092 42.35231 3.2012644 3.2012264e-9 
std::sort(full) 9991 100092 43.4612 3.271101 3.2710383e-9 
std::sort(full) 10390 96248 43.48852 3.2592986 3.2592442e-9 
std::sort(full) 10805 92551 43.61383 3.2549064 3.2548624e-9 
std::sort(full) 11237 88993 43.93331 3.2649684 3.2649214e-9 
std::sort(full) 11686 85574 43.760307 3.2385073 3.2384497e-9 
std::sort(full) 12153 82286 43.970875 3.240533 3.2404626e-9 
std::sort(full) 12639 79122 44.48949 3.265141 3.265066e-9 
std::sort(full) 13144 76082 44.26765 3.2354388 3.235368e-9 
std::sort(full) 13669 73160 44.045624 3.2059715 3.2058942e-9 
std::sort(full) 14215 70350 44.690887 3.239614 3.2395322e-9 
std::sort(full) 14783 67647 45.529377 3.2869277 3.2868437e-9 
std::sort(full) 15374 65046 45.334194 3.2595286 3.2594727e-9 
std::sort(full) 15988 62548 45.00791 3.222977 3.222921e-9 
std::sort(full) 16627 60145 44.927082 3.204216 3.204117e-9 
std::sort(full) 17292 57832 45.698433 3.2461307 3.2460301e-9 
std::sort(full) 17983 55610 45.97997 3.2530665 3.2529541e-9 
std::sort(full) 18702 53472 45.419834 3.20063 3.2005234e-9 
std::sort(full) 19450 51415 45.490433 3.1928751 3.1928056e-9 
std::sort(full) 20228 49438 46.378834 3.2423532 3.24225e-9 
std::sort(full) 21037 47537 46.550713 3.2415483 3.241432e-9 
std::sort(full) 21878 45710 46.957863 3.2570739 3.2569325e-9 
std::sort(full) 22753 43952 46.87346 3.2385108 3.2383818e-9 
std::sort(full) 23663 42262 46.36642 3.1910062 3.1908605e-9 
std::sort(full) 24609 40637 46.510227 3.1884933 3.1883787e-9 
std::sort(full) 25593 39075 47.47274 3.2419071 3.2417564e-9 
std::sort(full) 26616 37573 47.566044 3.2357838 3.2356449e-9 
std::sort(full) 27680 36129 47.646755 3.2288532 3.2286895e-9 
std::sort(full) 28787 34739 48.03128 3.2424803 3.242378e-9 
std::sort(full) 29938 33404 48.401573 3.2550492 3.2548897e-9 
std::sort(full) 31135 32120 48.06088 3.2198899 3.2197087e-9 
std::sort(full) 32380 30885 48.592625 3.243224 3.2430412e-9 
std::sort(full) 33675 29697 47.981712 3.1904027 3.1902545e-9 
std::sort(full) 35022 28555 48.43476 3.2084556 3.208285e-9 
std::sort(full) 36422 27457 49.17263 3.245178 3.2450518e-9 
std::sort(full) 37878 26402 49.332428 3.2436185 3.2434402e-9 
std::sort(full) 39393 25387 49.048946 3.2130268 3.2128016e-9 
std::sort(full) 40968 24411 49.755627 3.2472878 3.247061e-9 
std::sort(full) 42606 23472 49.68101 3.2304933 3.2303382e-9 
std::sort(full) 44310 22570 49.69622 3.2196379 3.219391e-9 
std::sort(full) 46082 21702 49.950222 3.2242765 3.2240461e-9 
std::sort(full) 47925 20867 50.030544 3.2177107 3.217547e-9 
std::sort(full) 49842 20065 49.727665 3.1866343 3.1863803e-9 
std::sort(full) 51835 19293 50.164967 3.203047 3.2028784e-9 
std::sort(full) 53908 18552 50.17721 3.1922977 3.1919745e-9 
std::sort(full) 56064 17838 50.04675 3.1725783 3.1723575e-9 
std::sort(full) 58306 17152 50.88462 3.2141666 3.2139593e-9 
std::sort(full) 60638 16493 50.585705 3.1839068 3.1835805e-9 
std::sort(full) 63063 15859 50.741264 3.1823666 3.181997e-9 
std::sort(full) 65585 15249 50.88654 3.1801946 3.1798584e-9 
std::sort(full) 68208 14663 51.10843 3.1828082 3.182382e-9 
std::sort(full) 70936 14099 51.62461 3.2036657 3.20326e-9 
std::sort(full) 73773 13557 51.330765 3.1742864 3.1738403e-9 
std::sort(full) 76723 13035 51.220478 3.1564248 3.156159e-9 
std::sort(full) 79791 12534 51.54151 3.165175 3.164857e-9 
std::sort(full) 82982 12052 51.741055 3.166428 3.1661143e-9 
std::sort(full) 86301 11589 51.743282 3.1556382 3.1551894e-9 
std::sort(full) 89753 11143 52.11489 3.1673713 3.1669987e-9 
std::sort(full) 93343 10715 52.341537 3.1702442 3.1697045e-9 
std::sort(full) 97076 10303 52.420006 3.1641548 3.1636043e-9 
std::sort(full) 100959 9907 52.757854 3.1737084 3.1730714e-9 
std::sort(full) 104997 9526 52.74666 3.1622717 3.1616352e-9 
std::sort(full) 109196 9159 53.073467 3.1711094 3.1707097e-9 
std::sort(full) 113563 8807 53.112656 3.1627605 3.1622884e-9 
std::sort(full) 118105 8469 53.16063 3.1549878 3.1542584e-9 
std::sort(full) 122829 8143 53.355072 3.1559298 3.1553096e-9 
std::sort(full) 127742 7830 54.01157 3.184105 3.183405e-9 
std::sort(full) 132851 7529 54.6324 3.2099981 3.2092433e-9 
std::sort(full) 138165 7239 54.4263 3.1872919 3.1867295e-9 
std::sort(full) 143691 6961 55.06268 3.2139106 3.2131617e-9 
std::sort(full) 149438 6693 55.524353 3.2301905 3.2295815e-9 
std::sort(full) 155415 6436 55.353046 3.20966 3.208855e-9 
std::sort(full) 161631 6188 54.621155 3.1568642 3.1563194e-9 
std::sort(full) 168096 5950 54.927986 3.1642501 3.1637084e-9 
std::sort(full) 174819 5722 54.96791 3.1562634 3.1552716e-9 
std::sort(full) 181811 5502 54.902374 3.1422918 3.1412737e-9 
std::sort(full) 189083 5290 55.39315 3.1601474 3.1593606e-9 
std::sort(full) 196646 5087 55.82675 3.1746366 3.1735636e-9 
std::sort(full) 204511 4891 55.898136 3.1685019 3.1676677e-9 
std::sort(full) 212691 4703 56.025703 3.1655803 3.1646759e-9 
std::sort(full) 221198 4522 56.23904 3.1675084 3.1666934e-9 
std::sort(full) 230045 4348 56.500088 3.172103 3.1713556e-9 
std::sort(full) 239246 4181 56.3069 3.1512465 3.1503407e-9 
std::sort(full) 248815 4021 56.744774 3.1657283 3.1641936e-9 
std::sort(full) 258767 3866 56.89249 3.163982 3.1627383e-9 
std::sort(full) 269117 3717 57.174557 3.169695 3.168719e-9 
std::sort(full) 279881 3574 57.744022 3.1912553 3.1903153e-9 
std::sort(full) 291076 3437 58.268726 3.2102146 3.2088407e-9 
std::sort(full) 302719 3305 58.435165 3.2093797 3.2078196e-9 
std::sort(full) 314827 3178 58.48018 3.201902 3.2002372e-9 
std::sort(full) 327420 3056 58.46025 3.1909251 3.1890264e-9 
std::sort(full) 340516 2938 58.718052 3.1951294 3.1937366e-9 
std::sort(full) 354136 2825 59.11532 3.206873 3.205481e-9 
std::sort(full) 368301 2717 58.888504 3.1847932 3.1826488e-9 
std::sort(full) 383033 2612 59.69708 3.218673 3.2171215e-9 
std::sort(full) 398354 2512 59.776566 3.2131562 3.2110203e-9 
std::sort(full) 414288 2415 59.46691 3.1868186 3.1852085e-9 
std::sort(full) 430859 2322 59.79135 3.194519 3.1930676e-9 
std::sort(full) 448093 2233 59.958008 3.1937678 3.1918794e-9 
std::sort(full) 466016 2147 60.395473 3.2074034 3.2056842e-9 
std::sort(full) 484656 2065 60.46449 3.2014487 3.1988425e-9 
std::sort(full) 504042 1985 60.36041 3.186392 3.184725e-9 
std::sort(full) 524203 1909 60.539906 3.18635 3.18411e-9 
std::sort(full) 545171 1836 60.435726 3.171422 3.168463e-9 
std::sort(full) 566977 1765 60.987713 3.1909137 3.1886358e-9 
std::sort(full) 589656 1697 61.264736 3.1959462 3.1938823e-9 
std::sort(full) 613242 1632 60.968735 3.1711447 3.168575e-9 
std::sort(full) 637771 1569 61.00563 3.1637528 3.1616576e-9 
std::sort(full) 663281 1509 61.28297 3.1688373 3.1660163e-9 
std::sort(full) 689812 1451 61.43052 3.1672 3.164298e-9 
std::sort(full) 717404 1395 61.44669 3.1588187 3.1563614e-9 
std::sort(full) 746100 1342 62.40743 3.1989028 3.1948577e-9 
std::sort(full) 775944 1290 62.065548 3.172178 3.1691112e-9 
std::sort(full) 806981 1241 62.977867 3.2095253 3.204835e-9 
std::sort(full) 839260 1193 61.82624 3.1417754 3.1378933e-9 
std::sort(full) 872830 1147 63.116993 3.1981707 3.194542e-9 
std::sort(full) 907743 1103 62.8587 3.1759772 3.1720424e-9 
std::sort(full) 944052 1061 62.889664 3.1684833 3.163298e-9 
std::sort(full) 981814 1020 63.110264 3.170559 3.1659675e-9 
std::sort(full) 1021086 981 63.889942 3.2006304 3.1952454e-9 
std::sort(full) 1061929 943 62.58474 3.1263833 3.1220153e-9 
std::sort(full) 1104406 907 63.642956 3.1702847 3.1649163e-9 
std::sort(full) 1148582 872 64.41155 3.199553 3.1945582e-9 
std::sort(full) 1194525 839 64.078094 3.1740677 3.1670795e-9 
std::sort(full) 1242306 806 64.35656 3.1789513 3.1748284e-9 
std::sort(full) 1291998 775 64.172195 3.1610093 3.1569103e-9 
std::sort(full) 1343677 746 64.58949 3.1727216 3.1651788e-9 
std::sort(full) 1397424 717 64.66606 3.1676784 3.1615037e-9 
std::sort(full) 1453320 690 64.152565 3.133839 3.1251173e-9 
std::sort(full) 1511452 663 64.78726 3.1561198 3.1495286e-9 
std::sort(full) 1571910 638 65.26452 3.1706297 3.161529e-9 
std::sort(full) 1634786 613 65.46668 3.1717324 3.1650103e-9 
std::sort(full) 1700177 590 65.42388 3.1609933 3.1512104e-9 
std::sort(full) 1768184 567 66.34585 3.196799 3.1886351e-9 
std::sort(full) 1838911 545 66.10882 3.176717 3.1697232e-9 
std::sort(full) 1912467 524 66.18843 3.1719184 3.1651681e-9 
std::sort(full) 1988965 504 66.360954 3.171586 3.1638716e-9 
std::sort(full) 2068523 485 66.66279 3.177419 3.1671774e-9 
std::sort(full) 2151263 466 66.83151 3.176893 3.1690068e-9 
std::sort(full) 2237313 448 66.5165 3.153437 3.1461498e-9 
std::sort(full) 2326805 431 66.31872 3.1356487 3.1267282e-9 
std::sort(full) 2419877 415 67.40159 3.1783452 3.1648977e-9 
std::sort(full) 2516672 399 67.34689 3.167315 3.1542184e-9 
std::sort(full) 2617338 384 67.60573 3.1710496 3.1550915e-9 
std::sort(full) 2722031 369 68.20251 3.1905737 3.1765037e-9 
std::sort(full) 2830912 355 67.74241 3.1606836 3.145041e-9 
std::sort(full) 2944148 341 68.34631 3.1804638 3.1679361e-9 
std::sort(full) 3061913 328 68.08769 3.160108 3.1465544e-9 
std::sort(full) 3184389 316 68.16803 3.1555498 3.135897e-9 
std::sort(full) 3311764 303 68.03055 3.1409585 3.130114e-9 
std::sort(full) 3444234 292 68.45363 3.152257 3.13434e-9 
std::sort(full) 3582003 281 67.94364 3.120641 3.100356e-9 
std::sort(full) 3725283 270 68.36699 3.1319458 3.1138037e-9 
std::sort(full) 3874294 260 69.03108 3.1541924 3.1312828e-9 
std::sort(full) 4029265 250 68.171005 3.1068609 3.0842955e-9 
std::sort(full) 4190435 240 68.57128 3.117065 3.099385e-9 
std::sort(full) 4358052 231 68.79196 3.1190739 3.0982845e-9 
std::sort(full) 4532374 222 68.95925 3.1186578 3.0994813e-9 
std::sort(full) 4713668 214 69.4061 3.1308546 3.1037743e-9 
std::sort(full) 4902214 205 69.46824 3.1256797 3.110272e-9 
std::sort(full) 5098302 198 69.5445 3.1211648 3.0919036e-9 
std::sort(full) 5302234 190 70.771065 3.1681676 3.144819e-9 
std::sort(full) 5514323 183 70.67878 3.156042 3.1275158e-9 
std::sort(full) 5734895 176 70.73794 3.150723 3.1215628e-9 
std::sort(full) 5964290 169 70.74324 3.1430378 3.1182013e-9 
std::sort(full) 6202861 163 71.64282 3.1750233 3.1402718e-9 
std::sort(full) 6450975 157 71.81225 3.1745713 3.1344407e-9 
std::sort(full) 6709014 151 71.6297 3.1586006 3.1178775e-9 
std::sort(full) 6977374 145 72.14106 3.173232 3.136475e-9 
std::sort(full) 7256468 139 70.80127 3.1065674 3.0799292e-9 
std::sort(full) 7546726 134 70.80369 3.0989797 3.0644698e-9 
std::sort(full) 7848595 129 71.88554 3.1385577 3.0999057e-9 
std::sort(full) 8162538 124 71.28448 3.1046453 3.0673624e-9 
std::sort(full) 8489039 119 71.66992 3.113759 3.0823326e-9 
std::sort(full) 8828600 115 71.48271 3.0980096 3.0513574e-9 
std::sort(full) 9181744 110 72.27345 3.1246173 3.0937057e-9 
std::sort(full) 9549013 106 71.97801 3.1042507 3.0668494e-9 
std::sort(full) 9930973 102 72.0768 3.1009438 3.0612721e-9 
std::sort(full) 10328211 98 72.508125 3.1119251 3.0745244e-9 
std::sort(full) 10741339 95 72.68531 3.1119723 3.0496758e-9 
std::sort(full) 11170992 91 73.87032 3.1550643 3.1036669e-9 
std::sort(full) 11617831 88 74.144585 3.1591434 3.0900225e-9 
std::sort(full) 12082544 84 74.51992 3.1674993 3.1208929e-9 
std::sort(full) 12565845 81 73.98906 3.1373892 3.0824188e-9 
std::sort(full) 13068478 78 75.080894 3.1760662 3.1158023e-9 
std::sort(full) 13591217 75 74.1288 3.1283028 3.0689455e-9 
std::sort(full) 14134865 72 75.11236 3.1622589 3.107229e-9 
std::sort(full) 14700259 70 75.31015 3.1630511 3.0738536e-9 
std::sort(full) 15288269 67 75.43771 3.1608968 3.085867e-9 
std::sort(full) 15899799 64 75.19426 3.1432436 3.0889185e-9 
std::sort(full) 16535790 62 75.88354 3.1645715 3.086727e-9 
std::sort(full) 17197221 60 75.8826 3.1570826 3.059683e-9 
std::sort(full) 17885109 57 75.91305 3.1509316 3.0908116e-9 
std::sort(full) 18600513 55 76.253975 3.1576662 3.0865877e-9 
std::sort(full) 19344533 53 76.00387 3.139952 3.0625904e-9 
std::sort(full) 20118314 51 76.2921 3.144509 3.0647223e-9 
std::sort(full) 20923046 49 76.95086 3.1642814 3.0864133e-9 
std::sort(full) 21759967 47 77.160324 3.1655293 3.0952108e-9 
std::sort(full) 22630365 46 76.545204 3.1330209 3.0096354e-9 
std::sort(full) 23535579 44 77.27315 3.1555078 3.047135e-9 
std::sort(full) 24477002 42 77.45966 3.1558323 3.069774e-9 
std::sort(full) 25456082 41 77.810234 3.162824 3.0303973e-9 
std::sort(full) 26474325 39 77.940605 3.1608531 3.061363e-9 
std::sort(full) 27533298 38 77.42313 3.1326785 2.994153e-9 
std::sort(full) 28634629 36 78.03441 3.1501997 3.0559344e-9 
std::sort(full) 29780014 35 78.5325 3.1630821 3.0347123e-9 
std::sort(full) 30971214 34 77.963036 3.1330054 2.9752536e-9 
std::sort(full) 32210062 33 78.33802 3.1409326 2.9549703e-9 
std::sort(full) 33498464 31 78.84424 3.1540735 3.0372826e-9 
std::sort(full) 34838402 30 78.422485 3.1301165 2.994891e-9 
std::sort(full) 36231938 29 78.38721 3.1216583 2.9709533e-9 
std::sort(full) 37681215 28 78.402466 3.1152463 2.9526328e-9 
std::sort(full) 39188463 27 78.55192 3.1141827 2.9432157e-9 
std::sort(full) 40756001 26 79.27754 3.1359155 2.9593712e-9 
std::sort(full) 42386241 25 79.80384 3.1496842 2.9723648e-9 
std::sort(full) 44081690 24 79.611496 3.1350913 2.963335e-9 
std::sort(full) 45844957 23 79.3586 3.118184 2.9572111e-9 
std::sort(full) 47678755 22 80.8582 3.170059 3.022176e-9 
std::sort(full) 49585905 22 79.41145 3.106448 2.8476275e-9 
std::sort(full) 51569341 21 79.37577 3.0981944 2.8608678e-9 
std::sort(full) 53632114 20 81.037674 3.1560912 2.9423521e-9 
std::sort(full) 55777398 19 80.83443 3.1412532 2.964088e-9 
std::sort(full) 58008493 19 80.98756 3.1402988 2.8492186e-9 
std::sort(full) 60328832 18 81.33546 3.1468844 2.8979e-9 
std::sort(full) 62741985 17 81.41189 3.1429608 2.946672e-9 
std::sort(full) 65251664 17 81.281494 3.1310873 2.8226343e-9 
std::sort(full) 67861730 16 81.89593 3.1478949 2.899181e-9 
std::sort(full) 70576199 16 82.02179 3.1458905 2.785899e-9 
std::sort(full) 73399246 15 81.57582 3.1220102 2.8356424e-9 
std::sort(full) 76335215 15 82.67452 3.1572218 2.7573308e-9 
std::sort(full) 79388623 14 82.43092 3.1411316 2.82618e-9 
std::sort(full) 82564167 14 82.71602 3.1452138 2.7210123e-9 
std::sort(full) 85866733 13 82.51822 3.1309562 2.804844e-9 
std::sort(full) 89301402 13 83.20669 3.150315 2.7136406e-9 
std::sort(full) 92873458 12 83.475716 3.1537445 2.8297862e-9 
std::sort(full) 96588396 12 82.75853 3.1199791 2.6918168e-9 
std::sort(full) 100451931 19 83.265366 3.1324048 1.6412168e-9 
std::sort(full) 104470008 19 83.94615 3.1513076 1.5876165e-9 
std::sort(full) 108648808 18 83.91351 3.1434054 1.607322e-9 
std::sort(full) 112994760 17 83.98937 3.1395924 1.6344289e-9 
std::sort(full) 117514550 17 83.931755 3.1308165 1.5671734e-9 
std::sort(full) 122215132 16 83.99756 3.1266718 1.598959e-9 
std::sort(full) 127103737 15 84.57681 3.1416166 1.6477966e-9 
std::sort(full) 132187886 15 85.08285 3.1537848 1.5905566e-9 
std::sort(full) 137475401 14 84.59977 3.129315 1.625909e-9 
std::sort(full) 142974417 13 85.026566 3.1385329 1.688593e-9 
std::sort(full) 148693393 13 85.87523 3.163252 1.6364351e-9 
std::sort(full) 154641128 12 85.30722 3.1357934 1.6898228e-9 
std::sort(full) 160826773 12 85.925156 3.151952 1.6332025e-9 
std::sort(full) 167259843 11 85.53669 3.131203 1.7018718e-9 
std::sort(full) 173950236 11 85.77065 3.1332777 1.6374995e-9 
std::sort(full) 180908245 11 85.87751 3.13071 1.5732284e-9 
std::sort(full) 188144574 10 85.760124 3.1199946 1.6582964e-9 
std::sort(full) 195670356 10 86.560524 3.1426444 1.6060911e-9 
std::sort(full) 203497170 9 85.85018 3.110465 1.6983392e-9 
std::sort(full) 211637056 9 86.425606 3.124907 1.6406007e-9 
std::sort(full) 220102538 9 86.43586 3.1188967 1.5744666e-9 
std::sort(full) 228906639 8 87.56773 3.1533005 1.7219359e-9 
std::sort(full) 238062904 8 86.49602 3.1083746 1.6321183e-9 
std::sort(full) 247585420 8 87.77873 3.1480699 1.5893856e-9 
std::sort(full) 257488836 7 86.9691 3.1127167 1.7269635e-9 
std::sort(full) 267788389 7 86.40198 3.0861685 1.6463791e-9 
std::sort(full) 278499924 7 87.90261 3.1334364 1.607303e-9 
std::sort(full) 289639920 6 87.99778 3.1305146 1.801383e-9 
std::sort(full) 301225516 6 86.967964 3.0876637 1.7083898e-9 
std::sort(full) 313274536 6 87.03479 3.083841 1.6406487e-9 
std::sort(full) 325805517 6 88.07825 3.1145687 1.5932657e-9 
std::sort(full) 338837737 5 88.097534 3.10903 1.8351144e-9 
std::sort(full) 352391246 5 88.714134 3.124551 1.7733419e-9 
std::sort(full) 366486895 5 89.802185 3.1565819 1.7226166e-9 
std::sort(full) 381146370 5 89.548485 3.141416 1.6484041e-9 
std::sort(full) 396392224 5 89.19388 3.1227777 1.5755999e-9 
std::sort(full) 412247912 4 89.300255 3.1203206 1.8922597e-9 
std::sort(full) 428737828 4 89.55449 3.1230292 1.8210601e-9 
std::sort(full) 445887341 4 90.29948 3.1428077 1.7621088e-9 
std::sort(full) 463722834 4 90.54018 3.1449916 1.6955125e-9 
std::sort(full) 482271747 4 90.04741 3.1217391 1.6182469e-9 
std::sort(full) 501562616 3 91.013885 3.1490672 2.0928375e-9 
std::sort(full) 521625120 3 91.703865 3.1667407 2.0236375e-9 
std::sort(full) 542490124 3 90.03628 3.1030917 1.9066964e-9 
std::sort(full) 564189728 3 91.136475 3.1348965 1.8521525e-9 
std::sort(full) 586757317 3 90.95827 3.1226888 1.7739807e-9 
std::sort(full) 610227609 3 91.84734 3.147098 1.7190842e-9 
std::sort(full) 634636713 3 90.57581 3.0975244 1.6269278e-9 
std::sort(full) 660022181 3 90.87869 3.10188 1.5665534e-9 
std::sort(full) 686423068 2 90.73566 3.0910282 2.2515476e-9 
std::sort(full) 713879990 2 91.329346 3.1052673 2.1749225e-9 
std::sort(full) 742435189 2 90.577705 3.0737972 2.0700779e-9 
std::sort(full) 772132596 2 92.24455 3.1243632 2.0232038e-9 
std::sort(full) 803017899 2 91.87594 3.1059256 1.9339081e-9 
std::sort(full) 835138614 2 91.817825 3.098035 1.8548029e-9 
std::sort(full) 868544158 2 93.744385 3.157012 1.817416e-9 
std::sort(full) 903285924 2 92.54086 3.1105537 1.721799e-9 
std::sort(full) 939417360 2 92.76103 3.1120353 1.6563646e-9 
std::sort(full) 976994054 2 94.40251 3.1611044 1.6177705e-9 
std::sort(full) 1016073816 1 93.706184 3.1318536 3.0823093e-9 
std::sort(full) 1056716768 1 94.10218 3.139152 2.9706655e-9 
std::sort(full) 1098985438 1 94.379456 3.1424701 2.8594282e-9 
std::sort(full) 1142944855 1 92.90607 3.087595 2.7014382e-9 
std::sort(full) 1188662649 1 92.57041 3.0706656 2.5832942e-9 
std::sort(full) 1236209154 1 93.62395 3.0997944 2.5075e-9 
std::sort(full) 1285657520 1 94.22217 3.1137676 2.4219264e-9 
std::sort(full) 1337083820 1 95.50631 3.1503139 2.3561082e-9 
std::sort(full) 1390567172 1 95.02897 3.128729 2.2499662e-9 
std::sort(full) 1446189858 1 95.13132 3.1262746 2.161732e-9 
std::sort(full) 1504037452 1 95.38201 3.1286955 2.0801978e-9 
std::sort(full) 1564198950 1 94.79646 3.1037278 1.9842283e-9 
std::sort(full) 1626766908 1 95.6168 3.1247973 1.9208637e-9 
std::sort(full) 1691837584 1 95.262405 3.1074693 1.8367421e-9 
std::sort(full) 1759511087 1 95.860146 3.1212065 1.7739057e-9 
std::sort(full) 1829891530 1 96.31077 3.1301122 1.710545e-9 
std::sort(full) 1903087191 1 96.18382 3.1202483 1.6395719e-9 
std::sort(full) 1979210678 1 96.79503 3.134323 1.5836226e-9 


==> mereni-13-07-mereni-finalsort-perm-div.csv <==
type size times time div norm 
std::sort(perm) 1000 1000002 32.08022 3.219036 3.21903e-9 
std::sort(perm) 1040 961540 32.272774 3.220075 3.2200698e-9 
std::sort(perm) 1081 925071 32.416782 3.2165408 3.2165353e-9 
std::sort(perm) 1124 889681 32.834446 3.239892 3.2398872e-9 
std::sort(perm) 1168 856166 32.625713 3.2017937 3.2017875e-9 
std::sort(perm) 1214 823725 32.830692 3.2043846 3.2043774e-9 
std::sort(perm) 1262 792395 33.15724 3.218682 3.218674e-9 
std::sort(perm) 1312 762197 33.809498 3.2642365 3.2642287e-9 
std::sort(perm) 1364 733139 33.578247 3.2244525 3.2244474e-9 
std::sort(perm) 1418 705220 33.72734 3.2214417 3.2214353e-9 
std::sort(perm) 1474 678428 34.058617 3.235813 3.2358034e-9 
std::sort(perm) 1532 652743 34.092636 3.2220008 3.2219931e-9 
std::sort(perm) 1593 627748 34.250465 3.2197762 3.2197678e-9 
std::sort(perm) 1656 603866 34.184998 3.1968055 3.1967986e-9 
std::sort(perm) 1722 580722 34.253906 3.1864486 3.186438e-9 
std::sort(perm) 1790 558661 34.890514 3.228886 3.2288756e-9 
std::sort(perm) 1861 537347 34.983326 3.2207484 3.2207397e-9 
std::sort(perm) 1935 516797 35.280293 3.231353 3.231346e-9 
std::sort(perm) 2012 497019 35.5946 3.2434168 3.2434095e-9 
std::sort(perm) 2092 478013 35.843513 3.249442 3.2494314e-9 
std::sort(perm) 2175 459772 35.217884 3.17656 3.176547e-9 
std::sort(perm) 2262 442088 35.97538 3.2284074 3.2283975e-9 
std::sort(perm) 2352 425172 36.0501 3.2188528 3.2188383e-9 
std::sort(perm) 2446 408832 36.25035 3.2204762 3.2204661e-9 
std::sort(perm) 2543 393238 36.45757 3.222821 3.2228074e-9 
std::sort(perm) 2644 378216 36.654583 3.2242215 3.2242116e-9 
std::sort(perm) 2749 363770 36.893692 3.2292945 3.2292826e-9 
std::sort(perm) 2858 349897 36.918133 3.215644 3.2156258e-9 
std::sort(perm) 2972 336475 36.572987 3.1700006 3.1699887e-9 
std::sort(perm) 3090 323626 37.647587 3.2473316 3.2473173e-9 
std::sort(perm) 3213 311237 37.724976 3.2382774 3.2382628e-9 
std::sort(perm) 3341 299313 37.91491 3.2389119 3.2388965e-9 
std::sort(perm) 3474 287854 37.837555 3.2168274 3.216812e-9 
std::sort(perm) 3612 276856 38.312927 3.241753 3.2417407e-9 
std::sort(perm) 3756 266242 38.03731 3.2031472 3.2031315e-9 
std::sort(perm) 3906 256018 38.272236 3.2076697 3.2076495e-9 
std::sort(perm) 4062 246186 38.476902 3.209625 3.2096008e-9 
std::sort(perm) 4224 236744 38.743935 3.2167606 3.2167393e-9 
std::sort(perm) 4392 227688 38.38236 3.1719222 3.171904e-9 
std::sort(perm) 4567 218964 39.537502 3.2522335 3.2522056e-9 
std::sort(perm) 4749 210572 39.104668 3.2017817 3.2017613e-9 
std::sort(perm) 4938 202513 38.930725 3.1729128 3.1728835e-9 
std::sort(perm) 5135 194743 39.642097 3.2160976 3.2160805e-9 
std::sort(perm) 5340 187267 39.468365 3.1873991 3.1873808e-9 
std::sort(perm) 5553 180084 40.168686 3.2292402 3.2292193e-9 
std::sort(perm) 5775 173162 40.271374 3.222843 3.2228087e-9 
std::sort(perm) 6006 166502 40.320652 3.2122407 3.2122054e-9 
std::sort(perm) 6246 160104 40.58276 3.2186272 3.2185965e-9 
std::sort(perm) 6495 153966 40.9979 3.2370732 3.2370435e-9 
std::sort(perm) 6754 148062 40.97428 3.2208622 3.2208274e-9 
std::sort(perm) 7024 142371 40.754498 3.1894076 3.1893634e-9 
std::sort(perm) 7304 136913 41.293636 3.2174008 3.2173604e-9 
std::sort(perm) 7596 131650 41.32013 3.2053409 3.205298e-9 
std::sort(perm) 7899 126600 41.392063 3.1969268 3.1968839e-9 
std::sort(perm) 8214 121745 41.903538 3.22239 3.2223466e-9 
std::sort(perm) 8542 117070 41.744415 3.1962688 3.1962304e-9 
std::sort(perm) 8883 112576 42.24102 3.220368 3.2203271e-9 
std::sort(perm) 9238 108250 41.77895 3.1714714 3.1714285e-9 
std::sort(perm) 9607 104092 42.374767 3.2029617 3.2029237e-9 
std::sort(perm) 9991 100092 42.04892 3.164806 3.1647451e-9 
std::sort(perm) 10390 96248 42.85158 3.2115624 3.2115088e-9 
std::sort(perm) 10805 92551 42.10829 3.1425478 3.1425054e-9 
std::sort(perm) 11237 88993 43.287506 3.2169743 3.2169283e-9 
std::sort(perm) 11686 85574 43.534897 3.2218256 3.2217682e-9 
std::sort(perm) 12153 82286 43.410767 3.1992548 3.1991851e-9 
std::sort(perm) 12639 79122 43.465794 3.1900105 3.1899374e-9 
std::sort(perm) 13144 76082 43.85848 3.2055333 3.205463e-9 
std::sort(perm) 13669 73160 43.810654 3.1888685 3.188792e-9 
std::sort(perm) 14215 70350 43.767033 3.1726444 3.1725642e-9 
std::sort(perm) 14783 67647 44.259193 3.1952288 3.195147e-9 
std::sort(perm) 15374 65046 44.40768 3.1929123 3.1928575e-9 
std::sort(perm) 15988 62548 44.955563 3.2192283 3.2191723e-9 
std::sort(perm) 16627 60145 44.775642 3.1934152 3.1933165e-9 
std::sort(perm) 17292 57832 45.172546 3.208775 3.2086755e-9 
std::sort(perm) 17983 55610 45.394104 3.2116168 3.2115057e-9 
std::sort(perm) 18702 53472 45.444542 3.2023711 3.2022645e-9 
std::sort(perm) 19450 51415 45.867645 3.2193508 3.2192808e-9 
std::sort(perm) 20228 49438 45.216274 3.1610785 3.160978e-9 
std::sort(perm) 21037 47537 45.975105 3.201466 3.2013512e-9 
std::sort(perm) 21878 45710 45.12834 3.130175 3.1300396e-9 
std::sort(perm) 22753 43952 46.312843 3.1997776 3.19965e-9 
std::sort(perm) 23663 42262 45.73486 3.1475413 3.1473975e-9 
std::sort(perm) 24609 40637 45.790634 3.1391618 3.139049e-9 
std::sort(perm) 25593 39075 46.128387 3.1501014 3.149955e-9 
std::sort(perm) 26616 37573 45.724957 3.11054 3.1104062e-9 
std::sort(perm) 27680 36129 46.333046 3.1398277 3.1396687e-9 
std::sort(perm) 28787 34739 46.970127 3.1708443 3.1707441e-9 
std::sort(perm) 29938 33404 46.682007 3.139407 3.139253e-9 
std::sort(perm) 31135 32120 47.266907 3.1666968 3.1665188e-9 
std::sort(perm) 32380 30885 47.00803 3.137463 3.1372862e-9 
std::sort(perm) 33675 29697 47.151802 3.1352203 3.1350746e-9 
std::sort(perm) 35022 28555 47.559086 3.1504483 3.1502807e-9 
std::sort(perm) 36422 27457 47.539238 3.1373813 3.1372593e-9 
std::sort(perm) 37878 26402 47.59789 3.1295722 3.1294e-9 
std::sort(perm) 39393 25387 48.22199 3.1588554 3.1586342e-9 
std::sort(perm) 40968 24411 48.209717 3.1463945 3.1461747e-9 
std::sort(perm) 42606 23472 48.34839 3.14384 3.143689e-9 
std::sort(perm) 44310 22570 48.61869 3.1498287 3.149587e-9 
std::sort(perm) 46082 21702 48.797504 3.149869 3.1496437e-9 
std::sort(perm) 47925 20867 48.764656 3.136295 3.1361356e-9 
std::sort(perm) 49842 20065 49.194923 3.1524954 3.152244e-9 
std::sort(perm) 51835 19293 49.007824 3.129163 3.1289984e-9 
std::sort(perm) 53908 18552 48.973763 3.1157336 3.1154181e-9 
std::sort(perm) 56064 17838 49.247128 3.1218886 3.1216711e-9 
std::sort(perm) 58306 17152 49.49193 3.1261961 3.1259946e-9 
std::sort(perm) 60638 16493 49.739285 3.1306324 3.1303116e-9 
std::sort(perm) 63063 15859 50.24026 3.150945 3.1505791e-9 
std::sort(perm) 65585 15249 50.40981 3.1504009 3.150068e-9 
std::sort(perm) 68208 14663 50.586002 3.1502736 3.149852e-9 
std::sort(perm) 70936 14099 50.62164 3.1414244 3.1410265e-9 
std::sort(perm) 73773 13557 50.870975 3.145853 3.145411e-9 
std::sort(perm) 76723 13035 51.46755 3.1716504 3.1713832e-9 
std::sort(perm) 79791 12534 51.57021 3.1669374 3.1666192e-9 
std::sort(perm) 82982 12052 52.069717 3.1865416 3.1862257e-9 
std::sort(perm) 86301 11589 52.434128 3.1977706 3.1973157e-9 
std::sort(perm) 89753 11143 52.470566 3.1889882 3.1886127e-9 
std::sort(perm) 93343 10715 52.916153 3.2050478 3.2045022e-9 
std::sort(perm) 97076 10303 52.514156 3.1698377 3.1692862e-9 
std::sort(perm) 100959 9907 52.877064 3.1808796 3.180241e-9 
std::sort(perm) 104997 9526 53.339466 3.1978118 3.197168e-9 
std::sort(perm) 109196 9159 53.03865 3.1690292 3.1686296e-9 
std::sort(perm) 113563 8807 53.176487 3.1665614 3.1660887e-9 
std::sort(perm) 118105 8469 53.305393 3.1635792 3.162848e-9 
std::sort(perm) 122829 8143 53.643803 3.1730082 3.1723846e-9 
std::sort(perm) 127742 7830 53.9585 3.1809764 3.1802772e-9 
std::sort(perm) 132851 7529 53.900867 3.167016 3.1662712e-9 
std::sort(perm) 138165 7239 54.39515 3.1854677 3.1849057e-9 
std::sort(perm) 143691 6961 53.94249 3.1485271 3.1477936e-9 
std::sort(perm) 149438 6693 53.57041 3.1165178 3.1159302e-9 
std::sort(perm) 155415 6436 54.364815 3.1523573 3.1515666e-9 
std::sort(perm) 161631 6188 55.172707 3.1887414 3.1881913e-9 
std::sort(perm) 168096 5950 54.843613 3.1593895 3.1588487e-9 
std::sort(perm) 174819 5722 55.505318 3.1871212 3.1861198e-9 
std::sort(perm) 181811 5502 54.723843 3.1320736 3.131059e-9 
std::sort(perm) 189083 5290 54.84797 3.1290452 3.1282659e-9 
std::sort(perm) 196646 5087 55.43522 3.152372 3.1513063e-9 
std::sort(perm) 204511 4891 56.042828 3.1767035 3.1758671e-9 
std::sort(perm) 212691 4703 55.80761 3.1532576 3.1523566e-9 
std::sort(perm) 221198 4522 55.170937 3.1073503 3.1065508e-9 
std::sort(perm) 230045 4348 56.622723 3.178988 3.1782392e-9 
std::sort(perm) 239246 4181 55.801643 3.1229696 3.122072e-9 
std::sort(perm) 248815 4021 55.73177 3.109214 3.1077065e-9 
std::sort(perm) 258767 3866 57.125126 3.1769195 3.175671e-9 
std::sort(perm) 269117 3717 56.105244 3.1104133 3.1094558e-9 
std::sort(perm) 279881 3574 57.142143 3.1579921 3.157062e-9 
std::sort(perm) 291076 3437 57.088963 3.1452177 3.1438716e-9 
std::sort(perm) 302719 3305 58.022266 3.1867023 3.1851535e-9 
std::sort(perm) 314827 3178 57.34048 3.1395013 3.1378689e-9 
std::sort(perm) 327420 3056 58.42434 3.188965 3.1870673e-9 
std::sort(perm) 340516 2938 57.772247 3.1436636 3.1422933e-9 
std::sort(perm) 354136 2825 57.690914 3.1296022 3.1282439e-9 
std::sort(perm) 368301 2717 57.78007 3.1248474 3.1227432e-9 
std::sort(perm) 383033 2612 58.088577 3.1319478 3.1304381e-9 
std::sort(perm) 398354 2512 58.396236 3.1389596 3.136873e-9 
std::sort(perm) 414288 2415 58.95732 3.15951 3.1579135e-9 
std::sort(perm) 430859 2322 59.234215 3.1647525 3.1633145e-9 
std::sort(perm) 448093 2233 59.185665 3.1526277 3.1507634e-9 
std::sort(perm) 466016 2147 59.752693 3.1732676 3.1715666e-9 
std::sort(perm) 484656 2065 59.821735 3.1674166 3.1648382e-9 
std::sort(perm) 504042 1985 59.896027 3.1618774 3.1602234e-9 
std::sort(perm) 524203 1909 60.077732 3.162025 3.159802e-9 
std::sort(perm) 545171 1836 60.276157 3.1630485 3.1600973e-9 
std::sort(perm) 566977 1765 59.820866 3.1298637 3.127629e-9 
std::sort(perm) 589656 1697 59.307644 3.0938523 3.091854e-9 
std::sort(perm) 613242 1632 59.487785 3.0941164 3.0916094e-9 
std::sort(perm) 637771 1569 60.094097 3.1164808 3.114417e-9 
std::sort(perm) 663281 1509 60.334938 3.1198163 3.1170388e-9 
std::sort(perm) 689812 1451 60.274925 3.1076207 3.104773e-9 
std::sort(perm) 717404 1395 61.551777 3.164221 3.1617595e-9 
std::sort(perm) 746100 1342 61.747715 3.165087 3.1610847e-9 
std::sort(perm) 775944 1290 61.28202 3.1321318 3.1291036e-9 
std::sort(perm) 806981 1241 61.72936 3.1458979 3.1413006e-9 
std::sort(perm) 839260 1193 61.504875 3.125445 3.1215828e-9 
std::sort(perm) 872830 1147 61.678864 3.1253 3.1217537e-9 
std::sort(perm) 907743 1103 61.81061 3.1230218 3.1191527e-9 
std::sort(perm) 944052 1061 62.42125 3.1448839 3.1397374e-9 
std::sort(perm) 981814 1020 62.480255 3.1389084 3.1343628e-9 
std::sort(perm) 1021086 981 62.48876 3.130437 3.12517e-9 
std::sort(perm) 1061929 943 62.903893 3.1423264 3.1379361e-9 
std::sort(perm) 1104406 907 62.496468 3.1131742 3.1079024e-9 
std::sort(perm) 1148582 872 63.306633 3.1446676 3.1397587e-9 
std::sort(perm) 1194525 839 63.057995 3.1235375 3.1166607e-9 
std::sort(perm) 1242306 806 63.175175 3.1205957 3.1165484e-9 
std::sort(perm) 1291998 775 63.31218 3.1186464 3.1146024e-9 
std::sort(perm) 1343677 746 63.640938 3.1261275 3.1186953e-9 
std::sort(perm) 1397424 717 64.02905 3.1364744 3.1303606e-9 
std::sort(perm) 1453320 690 63.86835 3.119955 3.1112721e-9 
std::sort(perm) 1511452 663 64.426094 3.1385255 3.1319711e-9 
std::sort(perm) 1571910 638 64.511475 3.1340458 3.1250502e-9 
std::sort(perm) 1634786 613 65.04217 3.1511655 3.144487e-9 
std::sort(perm) 1700177 590 65.29013 3.154531 3.1447682e-9 
std::sort(perm) 1768184 567 65.06128 3.1349037 3.1268979e-9 
std::sort(perm) 1838911 545 64.58212 3.103355 3.0965226e-9 
std::sort(perm) 1912467 524 64.81645 3.1061697 3.0995593e-9 
std::sort(perm) 1988965 504 64.881134 3.100861 3.0933187e-9 
std::sort(perm) 2068523 485 64.85339 3.0911758 3.0812122e-9 
std::sort(perm) 2151263 466 65.09593 3.0943906 3.0867093e-9 
std::sort(perm) 2237313 448 65.44298 3.1025429 3.0953733e-9 
std::sort(perm) 2326805 431 65.44716 3.09444 3.0856369e-9 
std::sort(perm) 2419877 415 66.037315 3.1140125 3.1008371e-9 
std::sort(perm) 2516672 399 65.87849 3.098256 3.085445e-9 
std::sort(perm) 2617338 384 65.99994 3.0957298 3.080151e-9 
std::sort(perm) 2722031 369 66.59336 3.1152966 3.1015586e-9 
std::sort(perm) 2830912 355 66.64483 3.1094735 3.094084e-9 
std::sort(perm) 2944148 341 66.90467 3.1133776 3.1011143e-9 
std::sort(perm) 3061913 328 66.82379 3.1014476 3.0881455e-9 
std::sort(perm) 3184389 316 67.12299 3.1071742 3.0878229e-9 
std::sort(perm) 3311764 303 68.112785 3.1447554 3.1338978e-9 
std::sort(perm) 3444234 292 68.377205 3.1487377 3.1308407e-9 
std::sort(perm) 3582003 281 68.199585 3.1323965 3.1120349e-9 
std::sort(perm) 3725283 270 68.006386 3.1154263 3.0973797e-9 
std::sort(perm) 3874294 260 69.24604 3.1640143 3.1410332e-9 
std::sort(perm) 4029265 250 69.141365 3.1510844 3.128198e-9 
std::sort(perm) 4190435 240 68.3096 3.1051698 3.0875573e-9 
std::sort(perm) 4358052 231 68.54172 3.1077278 3.087014e-9 
std::sort(perm) 4532374 222 69.10888 3.1254249 3.1062066e-9 
std::sort(perm) 4713668 214 69.161285 3.1198113 3.0928267e-9 
std::sort(perm) 4902214 205 69.37635 3.1215453 3.106158e-9 
std::sort(perm) 5098302 198 70.17695 3.149549 3.1200218e-9 
std::sort(perm) 5302234 190 70.073135 3.1369238 3.1138054e-9 
std::sort(perm) 5514323 183 70.53811 3.1497605 3.121291e-9 
std::sort(perm) 5734895 176 70.59085 3.1441715 3.1150722e-9 
std::sort(perm) 5964290 169 70.85433 3.1479735 3.123098e-9 
std::sort(perm) 6202861 163 70.45898 3.1225584 3.088381e-9 
std::sort(perm) 6450975 157 70.991974 3.1383097 3.0986376e-9 
std::sort(perm) 6709014 151 70.62716 3.1143923 3.074239e-9 
std::sort(perm) 6977374 145 71.72107 3.1547582 3.118215e-9 
std::sort(perm) 7256468 139 71.44431 3.1347823 3.1079022e-9 
std::sort(perm) 7546726 134 71.92636 3.1481175 3.1130605e-9 
std::sort(perm) 7848595 129 71.87596 3.1381397 3.0994929e-9 
std::sort(perm) 8162538 124 72.20443 3.144712 3.1069478e-9 
std::sort(perm) 8489039 119 72.18448 3.1361144 3.1044625e-9 
std::sort(perm) 8828600 115 72.369705 3.1364515 3.0892202e-9 
std::sort(perm) 9181744 110 72.829384 3.148652 3.1175027e-9 
std::sort(perm) 9549013 106 72.30718 3.118447 3.0808747e-9 
std::sort(perm) 9930973 102 72.67236 3.1265666 3.0865672e-9 
std::sort(perm) 10328211 98 72.53763 3.1131914 3.0757754e-9 
std::sort(perm) 10741339 95 73.158905 3.1322489 3.0695466e-9 
std::sort(perm) 11170992 91 73.03906 3.1195605 3.0687413e-9 
std::sort(perm) 11617831 88 73.41743 3.128161 3.0597176e-9 
std::sort(perm) 12082544 84 73.96871 3.14407 3.0978082e-9 
std::sort(perm) 12565845 81 73.28595 3.107575 3.0531269e-9 
std::sort(perm) 13068478 78 73.80315 3.122015 3.0627767e-9 
std::sort(perm) 13591217 75 73.49878 3.1017156 3.0428626e-9 
std::sort(perm) 14134865 72 73.91788 3.111971 3.057816e-9 
std::sort(perm) 14700259 70 75.133644 3.1556377 3.0666492e-9 
std::sort(perm) 15288269 67 74.77372 3.133075 3.0587055e-9 
std::sort(perm) 15899799 64 74.52819 3.1154008 3.0615568e-9 
std::sort(perm) 16535790 62 74.84614 3.1213088 3.0445286e-9 
std::sort(perm) 17197221 60 75.18237 3.1279497 3.0314489e-9 
std::sort(perm) 17885109 57 75.52363 3.134768 3.0749565e-9 
std::sort(perm) 18600513 55 76.4044 3.1638954 3.0926766e-9 
std::sort(perm) 19344533 53 75.67148 3.12622 3.0491967e-9 
std::sort(perm) 20118314 51 76.06179 3.1350164 3.0554705e-9 
std::sort(perm) 20923046 49 74.32176 3.0561707 2.980963e-9 
std::sort(perm) 21759967 47 74.82499 3.0697212 3.001531e-9 
std::sort(perm) 22630365 46 75.43819 3.0877101 2.9661094e-9 
std::sort(perm) 23535579 44 75.18967 3.0704272 2.9649765e-9 
std::sort(perm) 24477002 42 76.6817 3.124137 3.0389429e-9 
std::sort(perm) 25456082 41 76.92311 3.126764 2.9958473e-9 
std::sort(perm) 26474325 39 77.30998 3.1352785 3.0365932e-9 
std::sort(perm) 27533298 38 76.41321 3.0918152 2.9550966e-9 
std::sort(perm) 28634629 36 77.478325 3.1277509 3.0341574e-9 
std::sort(perm) 29780014 35 78.03059 3.1428664 3.0153169e-9 
std::sort(perm) 30971214 34 77.620125 3.1192253 2.9621674e-9 
std::sort(perm) 32210062 33 77.83522 3.1207728 2.936004e-9 
std::sort(perm) 33498464 31 78.354675 3.134489 3.0184235e-9 
std::sort(perm) 34838402 30 78.60048 3.1372209 3.0016885e-9 
std::sort(perm) 36231938 29 78.5431 3.1278665 2.9768616e-9 
std::sort(perm) 37681215 28 78.59271 3.1228056 2.9597973e-9 
std::sort(perm) 39188463 27 78.95304 3.1300852 2.9582452e-9 
std::sort(perm) 40756001 26 78.43608 3.1026304 2.92796e-9 
std::sort(perm) 42386241 25 78.574745 3.1011744 2.926586e-9 
std::sort(perm) 44081690 24 79.3665 3.1254435 2.9542155e-9 
std::sort(perm) 45844957 23 79.94907 3.1413853 2.9792147e-9 
std::sort(perm) 47678755 22 79.36577 3.111548 2.9663947e-9 
std::sort(perm) 49585905 22 79.997826 3.1293857 2.8686542e-9 
std::sort(perm) 51569341 21 79.48778 3.1025662 2.8649048e-9 
std::sort(perm) 53632114 20 80.11164 3.120026 2.9087293e-9 
std::sort(perm) 55777398 19 80.1331 3.1139996 2.9383713e-9 
std::sort(perm) 58008493 19 80.50651 3.1216462 2.832295e-9 
std::sort(perm) 60328832 18 81.106415 3.1380227 2.8897393e-9 
std::sort(perm) 62741985 17 80.7826 3.118667 2.9238951e-9 
std::sort(perm) 65251664 17 81.04267 3.1218874 2.814341e-9 
std::sort(perm) 67861730 16 80.7849 3.1051893 2.8598495e-9 
std::sort(perm) 70576199 16 80.768745 3.0978308 2.743339e-9 
std::sort(perm) 73399246 15 81.15478 3.1058965 2.8210068e-9 
std::sort(perm) 76335215 15 80.56454 3.0766444 2.6869595e-9 
std::sort(perm) 79388623 14 82.124664 3.129461 2.8156797e-9 
std::sort(perm) 82564167 14 82.424286 3.134121 2.7114155e-9 
std::sort(perm) 85866733 13 82.571365 3.1329727 2.8066505e-9 
std::sort(perm) 89301402 13 82.236244 3.1135728 2.6819915e-9 
std::sort(perm) 92873458 12 82.76666 3.1269562 2.8057496e-9 
std::sort(perm) 96588396 12 82.15298 3.09715 2.6721205e-9 
std::sort(perm) 100451931 19 82.879616 3.117893 1.6336135e-9 
std::sort(perm) 104470008 19 83.32296 3.1279132 1.5758305e-9 
std::sort(perm) 108648808 18 83.243904 3.118322 1.5944961e-9 
std::sort(perm) 112994760 17 83.64119 3.1265771 1.6276532e-9 
std::sort(perm) 117514550 17 83.04562 3.097762 1.5506275e-9 
std::sort(perm) 122215132 16 83.39325 3.1041772 1.5874555e-9 
std::sort(perm) 127103737 15 83.58058 3.1046114 1.6283872e-9 
std::sort(perm) 132187886 15 83.52918 3.0961947 1.561512e-9 
std::sort(perm) 137475401 14 84.2043 3.1146867 1.6183085e-9 
std::sort(perm) 142974417 13 83.67516 3.0886493 1.6617548e-9 
std::sort(perm) 148693393 13 84.729454 3.121047 1.6146012e-9 
std::sort(perm) 154641128 12 84.218346 3.0957677 1.6682536e-9 
std::sort(perm) 160826773 12 84.80777 3.1109636 1.611964e-9 
std::sort(perm) 167259843 11 84.10745 3.0788836 1.6734351e-9 
std::sort(perm) 173950236 11 84.11131 3.0726604 1.60582e-9 
std::sort(perm) 180908245 11 84.47278 3.0794997 1.5474946e-9 
std::sort(perm) 188144574 10 84.44555 3.0721698 1.6328772e-9 
std::sort(perm) 195670356 10 85.931526 3.1198082 1.5944204e-9 
std::sort(perm) 203497170 9 86.102036 3.11959 1.7033216e-9 
std::sort(perm) 211637056 9 85.42322 3.0886636 1.6215725e-9 
std::sort(perm) 220102538 9 85.6153 3.0892885 1.5595198e-9 
std::sort(perm) 228906639 8 86.03236 3.0980117 1.6917442e-9 
std::sort(perm) 238062904 8 87.30372 3.1374006 1.647359e-9 
std::sort(perm) 247585420 8 86.6426 3.107324 1.5688141e-9 
std::sort(perm) 257488836 7 86.98187 3.113174 1.727217e-9 
std::sort(perm) 267788389 7 87.11326 3.1115746 1.6599325e-9 
std::sort(perm) 278499924 7 87.04739 3.1029506 1.5916652e-9 
std::sort(perm) 289639920 6 87.73317 3.1211011 1.7959663e-9 
std::sort(perm) 301225516 6 86.94245 3.086758 1.7078886e-9 
std::sort(perm) 313274536 6 87.3359 3.09451 1.6463249e-9 
std::sort(perm) 325805517 6 88.31372 3.1228955 1.5975253e-9 
std::sort(perm) 338837737 5 89.06734 3.143255 1.8553159e-9 
std::sort(perm) 352391246 5 88.21303 3.1069016 1.7633252e-9 
std::sort(perm) 366486895 5 88.611244 3.1147199 1.6997715e-9 
std::sort(perm) 381146370 5 89.65201 3.145048 1.6503098e-9 
std::sort(perm) 396392224 5 89.8733 3.146565 1.5876017e-9 
std::sort(perm) 412247912 4 89.70373 3.1344187 1.9008093e-9 
std::sort(perm) 428737828 4 89.842545 3.1330748 1.8269175e-9 
std::sort(perm) 445887341 4 88.38841 3.0762944 1.7248162e-9 
std::sort(perm) 463722834 4 88.78458 3.0840092 1.662636e-9 
std::sort(perm) 482271747 4 89.11991 3.0895848 1.6015788e-9 
std::sort(perm) 501562616 3 90.20203 3.120977 2.074169e-9 
std::sort(perm) 521625120 3 90.69937 3.1320531 2.0014712e-9 
std::sort(perm) 542490124 3 89.39062 3.0808392 1.8930233e-9 
std::sort(perm) 564189728 3 90.78379 3.1227648 1.8449849e-9 
std::sort(perm) 586757317 3 91.07536 3.1267087 1.7762646e-9 
std::sort(perm) 610227609 3 91.19844 3.1248639 1.7069389e-9 
std::sort(perm) 634636713 3 90.77098 3.1041987 1.6304335e-9 
std::sort(perm) 660022181 3 91.67435 3.1290374 1.5802688e-9 
std::sort(perm) 686423068 2 91.493515 3.1168456 2.2703532e-9 
std::sort(perm) 713879990 2 91.61409 3.1149487 2.1817035e-9 
std::sort(perm) 742435189 2 92.56936 3.141385 2.1155955e-9 
std::sort(perm) 772132596 2 91.7216 3.1066506 2.011734e-9 
std::sort(perm) 803017899 2 93.46089 3.1595058 1.96727e-9 
std::sort(perm) 835138614 2 92.83977 3.1325164 1.8754471e-9 
std::sort(perm) 868544158 2 92.05881 3.1002471 1.7847378e-9 
std::sort(perm) 903285924 2 92.90628 3.1228366 1.7285979e-9 
std::sort(perm) 939417360 2 92.584114 3.1060998 1.6532056e-9 
std::sort(perm) 976994054 2 93.879265 3.1435833 1.6088036e-9 
std::sort(perm) 1016073816 1 92.774734 3.1007228 3.0516707e-9 
std::sort(perm) 1056716768 1 93.791916 3.128802 2.9608709e-9 
std::sort(perm) 1098985438 1 93.18847 3.102815 2.823345e-9 
std::sort(perm) 1142944855 1 94.0436 3.125399 2.7345144e-9 
std::sort(perm) 1188662649 1 94.07594 3.1206057 2.625308e-9 
std::sort(perm) 1236209154 1 94.45845 3.127424 2.52985e-9 
std::sort(perm) 1285657520 1 93.263794 3.082096 2.397292e-9 
std::sort(perm) 1337083820 1 93.95972 3.099299 2.3179543e-9 
std::sort(perm) 1390567172 1 95.044106 3.1292274 2.2503246e-9 
std::sort(perm) 1446189858 1 94.97219 3.1210454 2.1581161e-9 
std::sort(perm) 1504037452 1 95.81169 3.1427896 2.0895687e-9 
std::sort(perm) 1564198950 1 94.569565 3.096299 1.979479e-9 
std::sort(perm) 1626766908 1 95.00926 3.1049428 1.9086588e-9 
std::sort(perm) 1691837584 1 95.6461 3.1199856 1.8441401e-9 
std::sort(perm) 1759511087 1 95.647766 3.1142914 1.7699756e-9 
std::sort(perm) 1829891530 1 96.52459 3.1370614 1.7143427e-9 
std::sort(perm) 1903087191 1 95.692184 3.1042993 1.6311913e-9 
std::sort(perm) 1979210678 1 96.74209 3.1326084 1.5827565e-9 


==> mereni-13-07-mereni-finalsort-sqrt-div.csv <==
type size times time div norm 
std::sort(sqrt) 1000 1000002 22.313526 2.2390137 2.2390092e-9 
std::sort(sqrt) 1040 961540 22.26678 2.2217088 2.221705e-9 
std::sort(sqrt) 1081 925071 22.464159 2.228996 2.2289923e-9 
std::sort(sqrt) 1124 889681 22.470854 2.2172794 2.2172761e-9 
std::sort(sqrt) 1168 856166 23.217833 2.2785313 2.278527e-9 
std::sort(sqrt) 1214 823725 23.34453 2.2785037 2.2784987e-9 
std::sort(sqrt) 1262 792395 23.019669 2.2345946 2.2345892e-9 
std::sort(sqrt) 1312 762197 22.931417 2.2139804 2.2139752e-9 
std::sort(sqrt) 1364 733139 23.060827 2.2144854 2.2144822e-9 
std::sort(sqrt) 1418 705220 22.802113 2.1779268 2.1779223e-9 
std::sort(sqrt) 1474 678428 23.54236 2.2366931 2.2366866e-9 
std::sort(sqrt) 1532 652743 23.806732 2.2499084 2.2499032e-9 
std::sort(sqrt) 1593 627748 23.506819 2.2098005 2.2097948e-9 
std::sort(sqrt) 1656 603866 23.471224 2.1949084 2.1949036e-9 
std::sort(sqrt) 1722 580722 23.370031 2.1739829 2.1739757e-9 
std::sort(sqrt) 1790 558661 23.480799 2.1729922 2.1729853e-9 
std::sort(sqrt) 1861 537347 23.333246 2.148181 2.1481752e-9 
std::sort(sqrt) 1935 516797 23.304066 2.13444 2.1344353e-9 
std::sort(sqrt) 2012 497019 23.819403 2.1704485 2.1704436e-9 
std::sort(sqrt) 2092 478013 23.79258 2.1569483 2.1569413e-9 
std::sort(sqrt) 2175 459772 23.90726 2.1563716 2.1563629e-9 
std::sort(sqrt) 2262 442088 23.938667 2.1482406 2.148234e-9 
std::sort(sqrt) 2352 425172 24.157856 2.1570144 2.1570046e-9 
std::sort(sqrt) 2446 408832 23.641376 2.1002967 2.1002902e-9 
std::sort(sqrt) 2543 393238 23.697943 2.0948799 2.094871e-9 
std::sort(sqrt) 2644 378216 24.60252 2.1640942 2.1640876e-9 
std::sort(sqrt) 2749 363770 24.578634 2.151361 2.151353e-9 
std::sort(sqrt) 2858 349897 24.261154 2.1131954 2.1131836e-9 
std::sort(sqrt) 2972 336475 23.993856 2.0796916 2.079684e-9 
std::sort(sqrt) 3090 323626 24.036474 2.073291 2.073282e-9 
std::sort(sqrt) 3213 311237 24.217834 2.0788367 2.0788273e-9 
std::sort(sqrt) 3341 299313 24.740688 2.1134932 2.1134834e-9 
std::sort(sqrt) 3474 287854 24.376797 2.072437 2.0724271e-9 
std::sort(sqrt) 3612 276856 24.476252 2.0709972 2.0709892e-9 
std::sort(sqrt) 3756 266242 24.90784 2.0975058 2.0974955e-9 
std::sort(sqrt) 3906 256018 25.035835 2.0983014 2.0982882e-9 
std::sort(sqrt) 4062 246186 25.212444 2.1031446 2.1031288e-9 
std::sort(sqrt) 4224 236744 25.089373 2.0830746 2.0830608e-9 
std::sort(sqrt) 4392 227688 25.393562 2.0985267 2.0985147e-9 
std::sort(sqrt) 4567 218964 25.019701 2.0580437 2.0580262e-9 
std::sort(sqrt) 4749 210572 25.429092 2.0820634 2.0820503e-9 
std::sort(sqrt) 4938 202513 25.287579 2.0609758 2.0609567e-9 
std::sort(sqrt) 5135 194743 25.839212 2.0962925 2.0962811e-9 
std::sort(sqrt) 5340 187267 25.811844 2.0845213 2.0845092e-9 
std::sort(sqrt) 5553 180084 25.802776 2.0743363 2.074323e-9 
std::sort(sqrt) 5775 173162 26.068169 2.086187 2.0861648e-9 
std::sort(sqrt) 6006 166502 25.993729 2.0708523 2.0708295e-9 
std::sort(sqrt) 6246 160104 26.00672 2.0625985 2.0625788e-9 
std::sort(sqrt) 6495 153966 25.887981 2.0440385 2.0440198e-9 
std::sort(sqrt) 6754 148062 25.873178 2.0338109 2.033789e-9 
std::sort(sqrt) 7024 142371 26.5788 2.0800314 2.0800024e-9 
std::sort(sqrt) 7304 136913 26.58151 2.0711029 2.071077e-9 
std::sort(sqrt) 7596 131650 26.296646 2.039919 2.0398916e-9 
std::sort(sqrt) 7899 126600 26.452724 2.043083 2.0430557e-9 
std::sort(sqrt) 8214 121745 26.480598 2.0363631 2.0363355e-9 
std::sort(sqrt) 8542 117070 26.603107 2.0369356 2.036911e-9 
std::sort(sqrt) 8883 112576 26.758917 2.0400443 2.0400186e-9 
std::sort(sqrt) 9238 108250 26.797726 2.0342355 2.034208e-9 
std::sort(sqrt) 9607 104092 26.91517 2.0344245 2.0344004e-9 
std::sort(sqrt) 9991 100092 27.033327 2.0346596 2.0346205e-9 
std::sort(sqrt) 10390 96248 27.031393 2.0258996 2.025866e-9 
std::sort(sqrt) 10805 92551 27.162561 2.0271459 2.0271185e-9 
std::sort(sqrt) 11237 88993 27.32535 2.0307233 2.0306943e-9 
std::sort(sqrt) 11686 85574 27.423 2.0294552 2.029419e-9 
std::sort(sqrt) 12153 82286 27.06092 1.9943157 1.9942725e-9 
std::sort(sqrt) 12639 79122 27.330505 2.005821 2.0057749e-9 
std::sort(sqrt) 13144 76082 27.64577 2.020577 2.0205329e-9 
std::sort(sqrt) 13669 73160 27.552254 2.00546 2.0054118e-9 
std::sort(sqrt) 14215 70350 27.88354 2.02126 2.021209e-9 
std::sort(sqrt) 14783 67647 27.921408 2.0157459 2.0156943e-9 
std::sort(sqrt) 15374 65046 27.998125 2.0130653 2.0130306e-9 
std::sort(sqrt) 15988 62548 28.00865 2.0056748 2.0056399e-9 
std::sort(sqrt) 16627 60145 27.989664 1.9962331 1.9961715e-9 
std::sort(sqrt) 17292 57832 28.206646 2.0036235 2.0035615e-9 
std::sort(sqrt) 17983 55610 28.322552 2.0038106 2.0037412e-9 
std::sort(sqrt) 18702 53472 28.396988 2.0010695 2.001003e-9 
std::sort(sqrt) 19450 51415 28.33654 1.9888805 1.9888373e-9 
std::sort(sqrt) 20228 49438 28.181568 1.9701788 1.970116e-9 
std::sort(sqrt) 21037 47537 28.108429 1.957324 1.957254e-9 
std::sort(sqrt) 21878 45710 28.271338 1.960946 1.960861e-9 
std::sort(sqrt) 22753 43952 28.307453 1.9557762 1.9556983e-9 
std::sort(sqrt) 23663 42262 28.40159 1.9546398 1.9545505e-9 
std::sort(sqrt) 24609 40637 28.390184 1.9462796 1.9462099e-9 
std::sort(sqrt) 25593 39075 28.379116 1.938006 1.9379158e-9 
std::sort(sqrt) 26616 37573 28.70506 1.9527242 1.9526403e-9 
std::sort(sqrt) 27680 36129 28.808538 1.9522535 1.9521544e-9 
std::sort(sqrt) 28787 34739 28.931822 1.9531201 1.9530584e-9 
std::sort(sqrt) 29938 33404 29.21253 1.9645689 1.9644726e-9 
std::sort(sqrt) 31135 32120 29.004263 1.9431715 1.9430624e-9 
std::sort(sqrt) 32380 30885 28.973501 1.9337821 1.9336732e-9 
std::sort(sqrt) 33675 29697 29.540298 1.9641951 1.964104e-9 
std::sort(sqrt) 35022 28555 29.26739 1.9387547 1.9386515e-9 
std::sort(sqrt) 36422 27457 29.387123 1.9394212 1.9393458e-9 
std::sort(sqrt) 37878 26402 29.478067 1.9381897 1.9380832e-9 
std::sort(sqrt) 39393 25387 29.47333 1.9306958 1.9305604e-9 
std::sort(sqrt) 40968 24411 29.488405 1.9245529 1.9244186e-9 
std::sort(sqrt) 42606 23472 29.719088 1.9324751 1.9323823e-9 
std::sort(sqrt) 44310 22570 29.865084 1.9348505 1.934702e-9 
std::sort(sqrt) 46082 21702 30.000511 1.9365269 1.9363884e-9 
std::sort(sqrt) 47925 20867 30.047455 1.9324998 1.9324014e-9 
std::sort(sqrt) 49842 20065 30.261658 1.9392191 1.9390645e-9 
std::sort(sqrt) 51835 19293 30.141562 1.9245471 1.9244457e-9 
std::sort(sqrt) 53908 18552 30.6028 1.9469645 1.9467674e-9 
std::sort(sqrt) 56064 17838 30.344103 1.9235824 1.9234485e-9 
std::sort(sqrt) 58306 17152 30.69442 1.9388369 1.9387119e-9 
std::sort(sqrt) 60638 16493 30.706367 1.9326847 1.9324866e-9 
std::sort(sqrt) 63063 15859 30.611958 1.9199063 1.9196833e-9 
std::sort(sqrt) 65585 15249 30.75308 1.9219381 1.921735e-9 
std::sort(sqrt) 68208 14663 30.771751 1.9163293 1.9160726e-9 
std::sort(sqrt) 70936 14099 30.917131 1.9186229 1.91838e-9 
std::sort(sqrt) 73773 13557 31.08334 1.9221888 1.9219186e-9 
std::sort(sqrt) 76723 13035 31.039818 1.9128063 1.9126452e-9 
std::sort(sqrt) 79791 12534 31.373308 1.9266415 1.926448e-9 
std::sort(sqrt) 82982 12052 31.188086 1.9086359 1.9084467e-9 
std::sort(sqrt) 86301 11589 31.361464 1.9126239 1.9123518e-9 
std::sort(sqrt) 89753 11143 31.28152 1.9011878 1.900964e-9 
std::sort(sqrt) 93343 10715 31.514809 1.9088022 1.9084772e-9 
std::sort(sqrt) 97076 10303 31.466526 1.8993694 1.899039e-9 
std::sort(sqrt) 100959 9907 31.645111 1.9036474 1.9032653e-9 
std::sort(sqrt) 104997 9526 31.969868 1.9166601 1.916274e-9 
std::sort(sqrt) 109196 9159 32.061207 1.9156389 1.9153974e-9 
std::sort(sqrt) 113563 8807 31.872541 1.8979509 1.8976676e-9 
std::sort(sqrt) 118105 8469 32.050953 1.9021664 1.9017268e-9 
std::sort(sqrt) 122829 8143 32.051212 1.8958156 1.8954431e-9 
std::sort(sqrt) 127742 7830 31.999847 1.8864639 1.886049e-9 
std::sort(sqrt) 132851 7529 32.247044 1.8947172 1.8942716e-9 
std::sort(sqrt) 138165 7239 32.771152 1.9191315 1.918793e-9 
std::sort(sqrt) 143691 6961 32.997448 1.9260024 1.9255537e-9 
std::sort(sqrt) 149438 6693 33.23885 1.9337068 1.9333422e-9 
std::sort(sqrt) 155415 6436 32.98987 1.9129257 1.9124458e-9 
std::sort(sqrt) 161631 6188 33.25103 1.9217644 1.9214328e-9 
std::sort(sqrt) 168096 5950 33.450985 1.9270192 1.9266893e-9 
std::sort(sqrt) 174819 5722 32.93368 1.8910555 1.8904613e-9 
std::sort(sqrt) 181811 5502 33.671146 1.9271401 1.9265158e-9 
std::sort(sqrt) 189083 5290 33.43644 1.9075297 1.9070547e-9 
std::sort(sqrt) 196646 5087 33.722576 1.9176636 1.9170154e-9 
std::sort(sqrt) 204511 4891 33.21609 1.8828042 1.8823085e-9 
std::sort(sqrt) 212691 4703 33.846363 1.9123969 1.9118505e-9 
std::sort(sqrt) 221198 4522 34.053436 1.9179655 1.9174722e-9 
std::sort(sqrt) 230045 4348 34.02302 1.9101657 1.9097157e-9 
std::sort(sqrt) 239246 4181 33.993244 1.9024506 1.9019037e-9 
std::sort(sqrt) 248815 4021 34.46023 1.9224983 1.9215662e-9 
std::sort(sqrt) 258767 3866 33.821163 1.8809081 1.880169e-9 
std::sort(sqrt) 269117 3717 34.622837 1.9194522 1.9188613e-9 
std::sort(sqrt) 279881 3574 34.68781 1.917041 1.9164763e-9 
std::sort(sqrt) 291076 3437 34.72527 1.9131286 1.9123099e-9 
std::sort(sqrt) 302719 3305 34.439747 1.8915018 1.8905824e-9 
std::sort(sqrt) 314827 3178 34.83881 1.9074917 1.9064998e-9 
std::sort(sqrt) 327420 3056 34.898846 1.9048773 1.9037438e-9 
std::sort(sqrt) 340516 2938 34.90491 1.8993428 1.898515e-9 
std::sort(sqrt) 354136 2825 34.93492 1.8951409 1.8943183e-9 
std::sort(sqrt) 368301 2717 35.11144 1.898888 1.8976094e-9 
std::sort(sqrt) 383033 2612 34.57435 1.8641367 1.8632382e-9 
std::sort(sqrt) 398354 2512 35.130974 1.8883873 1.887132e-9 
std::sort(sqrt) 414288 2415 35.574024 1.9064041 1.905441e-9 
std::sort(sqrt) 430859 2322 35.249546 1.8833048 1.8824493e-9 
std::sort(sqrt) 448093 2233 35.488297 1.890346 1.8892283e-9 
std::sort(sqrt) 466016 2147 35.55699 1.888314 1.8873019e-9 
std::sort(sqrt) 484656 2065 35.909496 1.9013212 1.8997734e-9 
std::sort(sqrt) 504042 1985 35.35454 1.8663464 1.8653699e-9 
std::sort(sqrt) 524203 1909 35.68703 1.8782879 1.8769675e-9 
std::sort(sqrt) 545171 1836 35.58965 1.8676007 1.8658581e-9 
std::sort(sqrt) 566977 1765 35.826363 1.8744569 1.8731185e-9 
std::sort(sqrt) 589656 1697 36.3751 1.8975494 1.896324e-9 
std::sort(sqrt) 613242 1632 35.985138 1.8716819 1.8701651e-9 
std::sort(sqrt) 637771 1569 36.02636 1.8683275 1.8670903e-9 
std::sort(sqrt) 663281 1509 36.51621 1.8881906 1.8865096e-9 
std::sort(sqrt) 689812 1451 36.488083 1.881232 1.8795083e-9 
std::sort(sqrt) 717404 1395 36.11796 1.856733 1.8552886e-9 
std::sort(sqrt) 746100 1342 36.64348 1.8782848 1.8759096e-9 
std::sort(sqrt) 775944 1290 37.184536 1.9005064 1.898669e-9 
std::sort(sqrt) 806981 1241 36.526154 1.8614732 1.8587529e-9 
std::sort(sqrt) 839260 1193 36.87594 1.8738955 1.87158e-9 
std::sort(sqrt) 872830 1147 37.031605 1.8764106 1.8742814e-9 
std::sort(sqrt) 907743 1103 36.930687 1.8659474 1.8636355e-9 
std::sort(sqrt) 944052 1061 36.955147 1.8618603 1.8588134e-9 
std::sort(sqrt) 981814 1020 37.2774 1.8727572 1.870045e-9 
std::sort(sqrt) 1021086 981 37.837807 1.8955227 1.8923334e-9 
std::sort(sqrt) 1061929 943 37.926025 1.894572 1.891925e-9 
std::sort(sqrt) 1104406 907 37.564297 1.8712128 1.8680442e-9 
std::sort(sqrt) 1148582 872 37.44251 1.8599038 1.8570003e-9 
std::sort(sqrt) 1194525 839 38.166874 1.8905718 1.8864095e-9 
std::sort(sqrt) 1242306 806 37.630383 1.8587872 1.8563765e-9 
std::sort(sqrt) 1291998 775 38.18111 1.8807343 1.8782953e-9 
std::sort(sqrt) 1343677 746 37.754524 1.8545524 1.8501434e-9 
std::sort(sqrt) 1397424 717 37.99299 1.8610933 1.8574655e-9 
std::sort(sqrt) 1453320 690 38.56953 1.8841132 1.8788697e-9 
std::sort(sqrt) 1511452 663 38.734776 1.8869696 1.8830288e-9 
std::sort(sqrt) 1571910 638 38.38649 1.8648623 1.8595097e-9 
std::sort(sqrt) 1634786 613 38.4733 1.863956 1.8600055e-9 
std::sort(sqrt) 1700177 590 38.0271 1.8373016 1.8316155e-9 
std::sort(sqrt) 1768184 567 38.83243 1.8710965 1.8663182e-9 
std::sort(sqrt) 1838911 545 38.92041 1.8702365 1.866119e-9 
std::sort(sqrt) 1912467 524 39.17775 1.8774977 1.873502e-9 
std::sort(sqrt) 1988965 504 39.056644 1.8666325 1.862092e-9 
std::sort(sqrt) 2068523 485 39.143288 1.8657279 1.8597142e-9 
std::sort(sqrt) 2151263 466 39.560863 1.8805594 1.8758912e-9 
std::sort(sqrt) 2237313 448 39.911106 1.8921192 1.8877468e-9 
std::sort(sqrt) 2326805 431 39.165943 1.8518246 1.8465566e-9 
std::sort(sqrt) 2419877 415 39.8027 1.8769101 1.868969e-9 
std::sort(sqrt) 2516672 399 39.841576 1.8737438 1.865996e-9 
std::sort(sqrt) 2617338 384 39.65741 1.8601325 1.8507715e-9 
std::sort(sqrt) 2722031 369 39.945675 1.8686941 1.8604535e-9 
std::sort(sqrt) 2830912 355 40.25432 1.8781612 1.868866e-9 
std::sort(sqrt) 2944148 341 40.4582 1.8827033 1.8752875e-9 
std::sort(sqrt) 3061913 328 40.088818 1.8606151 1.852635e-9 
std::sort(sqrt) 3184389 316 40.46228 1.8730296 1.8613645e-9 
std::sort(sqrt) 3311764 303 40.75605 1.8816997 1.8752029e-9 
std::sort(sqrt) 3444234 292 40.792587 1.8784791 1.8678021e-9 
std::sort(sqrt) 3582003 281 41.071003 1.8863848 1.8741229e-9 
std::sort(sqrt) 3725283 270 40.42011 1.8516771 1.8409511e-9 
std::sort(sqrt) 3874294 260 40.72372 1.8607625 1.8472474e-9 
std::sort(sqrt) 4029265 250 41.06405 1.8714743 1.8578816e-9 
std::sort(sqrt) 4190435 240 40.3808 1.8356019 1.8251903e-9 
std::sort(sqrt) 4358052 231 40.826874 1.851118 1.8387798e-9 
std::sort(sqrt) 4532374 222 40.95194 1.8520371 1.8406489e-9 
std::sort(sqrt) 4713668 214 41.275764 1.8619174 1.8458127e-9 
std::sort(sqrt) 4902214 205 41.883026 1.8845004 1.8752109e-9 
std::sort(sqrt) 5098302 198 40.88558 1.8349493 1.8177464e-9 
std::sort(sqrt) 5302234 190 41.587494 1.8617234 1.8480031e-9 
std::sort(sqrt) 5514323 183 41.524277 1.8541967 1.8374373e-9 
std::sort(sqrt) 5734895 176 41.815628 1.8625007 1.8452632e-9 
std::sort(sqrt) 5964290 169 42.082184 1.8696612 1.854887e-9 
std::sort(sqrt) 6202861 163 41.169872 1.8245416 1.8045715e-9 
std::sort(sqrt) 6450975 157 41.417732 1.8309348 1.8077895e-9 
std::sort(sqrt) 6709014 151 41.65298 1.8367399 1.8130593e-9 
std::sort(sqrt) 6977374 145 42.225483 1.8573508 1.8358363e-9 
std::sort(sqrt) 7256468 139 42.263954 1.8544276 1.8385261e-9 
std::sort(sqrt) 7546726 134 42.255177 1.8494507 1.8288555e-9 
std::sort(sqrt) 7848595 129 42.46932 1.8542312 1.831396e-9 
std::sort(sqrt) 8162538 124 42.084087 1.8328838 1.8108732e-9 
std::sort(sqrt) 8489039 119 43.207348 1.877179 1.8582331e-9 
std::sort(sqrt) 8828600 115 42.908157 1.8596089 1.8316054e-9 
std::sort(sqrt) 9181744 110 42.07494 1.8190371 1.8010414e-9 
std::sort(sqrt) 9549013 106 42.74692 1.843579 1.8213668e-9 
std::sort(sqrt) 9930973 102 43.15929 1.8568324 1.8330771e-9 
std::sort(sqrt) 10328211 98 43.243076 1.8559191 1.8336138e-9 
std::sort(sqrt) 10741339 95 43.400837 1.8581774 1.8209798e-9 
std::sort(sqrt) 11170992 91 43.494614 1.857692 1.8274292e-9 
std::sort(sqrt) 11617831 88 43.599953 1.8577015 1.8170556e-9 
std::sort(sqrt) 12082544 84 43.785824 1.861134 1.8337495e-9 
std::sort(sqrt) 12565845 81 43.3033 1.836208 1.8040357e-9 
std::sort(sqrt) 13068478 78 43.935497 1.858556 1.8232911e-9 
std::sort(sqrt) 13591217 75 44.281006 1.8686988 1.8332416e-9 
std::sort(sqrt) 14134865 72 43.283703 1.8222604 1.7905493e-9 
std::sort(sqrt) 14700259 70 44.524467 1.8700422 1.8173074e-9 
std::sort(sqrt) 15288269 67 44.766457 1.8757482 1.8312237e-9 
std::sort(sqrt) 15899799 64 44.073627 1.84235 1.8105084e-9 
std::sort(sqrt) 16535790 62 44.580868 1.8591561 1.8134233e-9 
std::sort(sqrt) 17197221 60 44.72299 1.8606923 1.8032877e-9 
std::sort(sqrt) 17885109 57 44.94604 1.8655806 1.8299852e-9 
std::sort(sqrt) 18600513 55 44.26648 1.8330686 1.7918065e-9 
std::sort(sqrt) 19344533 53 44.53853 1.8400227 1.7946885e-9 
std::sort(sqrt) 20118314 51 44.544666 1.8359845 1.7893993e-9 
std::sort(sqrt) 20923046 49 44.748047 1.8400757 1.7947943e-9 
std::sort(sqrt) 21759967 47 44.524265 1.8266236 1.7860473e-9 
std::sort(sqrt) 22630365 46 45.33697 1.8556575 1.7825774e-9 
std::sort(sqrt) 23535579 44 45.040325 1.8392559 1.7760885e-9 
std::sort(sqrt) 24477002 42 45.04779 1.83532 1.7852716e-9 
std::sort(sqrt) 25456082 41 45.531982 1.8507802 1.7732885e-9 
std::sort(sqrt) 26474325 39 45.83906 1.8589866 1.8004737e-9 
std::sort(sqrt) 27533298 38 45.892464 1.8568913 1.7747804e-9 
std::sort(sqrt) 28634629 36 46.186504 1.86452 1.8087268e-9 
std::sort(sqrt) 29780014 35 45.560413 1.8350534 1.7605799e-9 
std::sort(sqrt) 30971214 34 46.281376 1.8598531 1.7662066e-9 
std::sort(sqrt) 32210062 33 45.89297 1.8400608 1.731118e-9 
std::sort(sqrt) 33498464 31 46.364143 1.8547444 1.786066e-9 
std::sort(sqrt) 34838402 30 45.814182 1.8286047 1.7496063e-9 
std::sort(sqrt) 36231938 29 47.54019 1.8932201 1.8018206e-9 
std::sort(sqrt) 37681215 28 47.39441 1.8831711 1.7848709e-9 
std::sort(sqrt) 39188463 27 46.815735 1.8560051 1.7541113e-9 
std::sort(sqrt) 40756001 26 46.368637 1.8341655 1.7309064e-9 
std::sort(sqrt) 42386241 25 47.29491 1.8666273 1.7615409e-9 
std::sort(sqrt) 44081690 24 46.56796 1.8338407 1.7333734e-9 
std::sort(sqrt) 45844957 23 46.36775 1.8218968 1.7278434e-9 
std::sort(sqrt) 47678755 22 46.828533 1.8359203 1.7502749e-9 
std::sort(sqrt) 49585905 22 47.195072 1.8461951 1.6923754e-9 
std::sort(sqrt) 51569341 21 47.546543 1.8558363 1.7136762e-9 
std::sort(sqrt) 53632114 20 47.958782 1.8678015 1.7413089e-9 
std::sort(sqrt) 55777398 19 46.593464 1.8106378 1.7085187e-9 
std::sort(sqrt) 58008493 19 47.61832 1.8464041 1.6752575e-9 
std::sort(sqrt) 60328832 18 47.47571 1.8368443 1.6915115e-9 
std::sort(sqrt) 62741985 17 48.29034 1.8642812 1.7478503e-9 
std::sort(sqrt) 65251664 17 48.89661 1.8835721 1.6980157e-9 
std::sort(sqrt) 67861730 16 48.867184 1.8783443 1.7299372e-9 
std::sort(sqrt) 70576199 16 48.849564 1.8735921 1.6591927e-9 
std::sort(sqrt) 73399246 15 49.07644 1.8782177 1.7059373e-9 
std::sort(sqrt) 76335215 15 49.230618 1.8800468 1.6419218e-9 
std::sort(sqrt) 79388623 14 48.789707 1.8591917 1.6727763e-9 
std::sort(sqrt) 82564167 14 49.36616 1.8771108 1.6239411e-9 
std::sort(sqrt) 85866733 13 49.326847 1.8715891 1.6766493e-9 
std::sort(sqrt) 89301402 13 49.58341 1.8772933 1.6170763e-9 
std::sort(sqrt) 92873458 12 49.728245 1.8787521 1.6857633e-9 
std::sort(sqrt) 96588396 12 49.570465 1.8687961 1.6123367e-9 
std::sort(sqrt) 100451931 19 49.767143 1.872217 9.809442e-10 
std::sort(sqrt) 104470008 19 49.86461 1.8718991 9.430554e-10 
std::sort(sqrt) 108648808 18 50.065502 1.8754568 9.589801e-10 
std::sort(sqrt) 112994760 17 50.283955 1.879656 9.785232e-10 
std::sort(sqrt) 117514550 17 50.16568 1.8712767 9.366934e-10 
std::sort(sqrt) 122215132 16 49.996296 1.8610303 9.517185e-10 
std::sort(sqrt) 127103737 15 50.206944 1.8649434 9.781739e-10 
std::sort(sqrt) 132187886 15 50.42669 1.8691772 9.426872e-10 
std::sort(sqrt) 137475401 14 50.24647 1.8585988 9.656786e-10 
std::sort(sqrt) 142974417 13 50.518894 1.8647726 1.0032848e-9 
std::sort(sqrt) 148693393 13 50.454926 1.8585296 9.614671e-10 
std::sort(sqrt) 154641128 12 50.814068 1.8678656 1.0065593e-9 
std::sort(sqrt) 160826773 12 50.95247 1.8690655 9.684672e-10 
std::sort(sqrt) 167259843 11 50.976894 1.8660882 1.0142565e-9 
std::sort(sqrt) 173950236 11 51.141727 1.8682524 9.763776e-10 
std::sort(sqrt) 180908245 11 51.385048 1.873269 9.413457e-10 
std::sort(sqrt) 188144574 10 50.86984 1.8506693 9.836421e-10 
std::sort(sqrt) 195670356 10 51.30428 1.8626401 9.519275e-10 
std::sort(sqrt) 203497170 9 51.39286 1.862031 1.0166841e-9 
std::sort(sqrt) 211637056 9 51.697964 1.869253 9.813725e-10 
std::sort(sqrt) 220102538 9 51.508427 1.8585974 9.382483e-10 
std::sort(sqrt) 228906639 8 52.013428 1.8729955 1.0227944e-9 
std::sort(sqrt) 238062904 8 52.022633 1.8695177 9.8163e-10 
std::sort(sqrt) 247585420 8 52.20964 1.8724307 9.453458e-10 
std::sort(sqrt) 257488836 7 52.02163 1.8619095 1.0330042e-9 
std::sort(sqrt) 267788389 7 52.33057 1.8691813 9.971526e-10 
std::sort(sqrt) 278499924 7 52.055565 1.8556081 9.518382e-10 
std::sort(sqrt) 289639920 6 52.11558 1.854008 1.0668465e-9 
std::sort(sqrt) 301225516 6 52.70376 1.8711658 1.0353072e-9 
std::sort(sqrt) 313274536 6 51.983658 1.8418995 9.799176e-10 
std::sort(sqrt) 325805517 6 52.65006 1.861779 9.523979e-10 
std::sort(sqrt) 338837737 5 52.651142 1.8580995 1.0967489e-9 
std::sort(sqrt) 352391246 5 52.703163 1.8562287 1.0535044e-9 
std::sort(sqrt) 366486895 5 51.975048 1.8269433 9.970034e-10 
std::sort(sqrt) 381146370 5 52.90048 1.8557814 9.737894e-10 
std::sort(sqrt) 396392224 5 52.67769 1.8443049 9.305455e-10 
std::sort(sqrt) 412247912 4 52.316936 1.8280531 1.1085884e-9 
std::sort(sqrt) 428737828 4 52.53036 1.8318887 1.068187e-9 
std::sort(sqrt) 445887341 4 53.01432 1.845125 1.0345242e-9 
std::sort(sqrt) 463722834 4 53.605778 1.8620431 1.0038557e-9 
std::sort(sqrt) 482271747 4 52.52111 1.8207877 9.438598e-10 
std::sort(sqrt) 501562616 3 52.867207 1.8291976 1.2156658e-9 
std::sort(sqrt) 521625120 3 52.727615 1.820803 1.163545e-9 
std::sort(sqrt) 542490124 3 53.091217 1.8297838 1.1243116e-9 
std::sort(sqrt) 564189728 3 54.335762 1.869032 1.1042574e-9 
std::sort(sqrt) 586757317 3 53.70239 1.843657 1.0473705e-9 
std::sort(sqrt) 610227609 3 52.43545 1.7966716 9.814215e-10 
std::sort(sqrt) 634636713 3 52.226048 1.7860337 9.380872e-10 
std::sort(sqrt) 660022181 3 52.51757 1.7925346 9.052901e-10 
std::sort(sqrt) 686423068 2 53.526806 1.8234602 1.3282336e-9 
std::sort(sqrt) 713879990 2 52.879032 1.7979274 1.2592645e-9 
std::sort(sqrt) 742435189 2 53.80844 1.8260149 1.229747e-9 
std::sort(sqrt) 772132596 2 52.98725 1.7947013 1.1621717e-9 
std::sort(sqrt) 803017899 2 53.64975 1.8136646 1.1292802e-9 
std::sort(sqrt) 835138614 2 53.85755 1.8172134 1.0879712e-9 
std::sort(sqrt) 868544158 2 53.290398 1.7946507 1.0331374e-9 
std::sort(sqrt) 903285924 2 53.876007 1.8109213 1.0024075e-9 
std::sort(sqrt) 939417360 2 54.90609 1.8420417 9.804171e-10 
std::sort(sqrt) 976994054 2 53.85134 1.8032329 9.228474e-10 
std::sort(sqrt) 1016073816 1 54.059967 1.8067955 1.7782128e-9 
std::sort(sqrt) 1056716768 1 55.112255 1.8384882 1.7398116e-9 
std::sort(sqrt) 1098985438 1 54.30641 1.8081931 1.6453293e-9 
std::sort(sqrt) 1142944855 1 54.457623 1.809818 1.5834692e-9 
std::sort(sqrt) 1188662649 1 53.369106 1.7703139 1.4893323e-9 
std::sort(sqrt) 1236209154 1 54.902546 1.817768 1.4704371e-9 
std::sort(sqrt) 1285657520 1 55.30712 1.8277389 1.4216376e-9 
std::sort(sqrt) 1337083820 1 54.244522 1.7892773 1.3381939e-9 
std::sort(sqrt) 1390567172 1 55.312786 1.8211154 1.3096206e-9 
std::sort(sqrt) 1446189858 1 54.299816 1.7844402 1.2338908e-9 
std::sort(sqrt) 1504037452 1 55.091698 1.8071033 1.2015015e-9 
std::sort(sqrt) 1564198950 1 55.528706 1.8180635 1.1622968e-9 
std::sort(sqrt) 1626766908 1 54.72048 1.7882885 1.09929e-9 
std::sort(sqrt) 1691837584 1 56.344017 1.8379475 1.0863617e-9 
std::sort(sqrt) 1759511087 1 55.368423 1.802796 1.0246006e-9 
std::sort(sqrt) 1829891530 1 55.9917 1.8197373 9.944509e-10 
std::sort(sqrt) 1903087191 1 55.709 1.8072261 9.496286e-10 
std::sort(sqrt) 1979210678 1 56.488247 1.8291477 9.2418034e-10 


==> mereni-13-07-mereni-finalsqare_sort-binary-div.csv <==
type size times time div norm 
sqare_sort(binary) 1000 1000002 15.812067 1.5866355 1.5866324e-9 
sqare_sort(binary) 1040 961540 15.687867 1.5652856 1.565283e-9 
sqare_sort(binary) 1081 925071 15.501422 1.5381217 1.538119e-9 
sqare_sort(binary) 1124 889681 15.921783 1.5710592 1.571057e-9 
sqare_sort(binary) 1168 856166 15.709627 1.5416976 1.5416947e-9 
sqare_sort(binary) 1214 823725 15.418599 1.5049065 1.5049032e-9 
sqare_sort(binary) 1262 792395 15.46653 1.5013866 1.501383e-9 
sqare_sort(binary) 1312 762197 15.347383 1.4817578 1.4817542e-9 
sqare_sort(binary) 1364 733139 15.313588 1.4705335 1.4705313e-9 
sqare_sort(binary) 1418 705220 15.520918 1.4824688 1.4824659e-9 
sqare_sort(binary) 1474 678428 15.866036 1.5073873 1.5073829e-9 
sqare_sort(binary) 1532 652743 15.906284 1.503259 1.5032554e-9 
sqare_sort(binary) 1593 627748 15.798224 1.4851402 1.4851365e-9 
sqare_sort(binary) 1656 603866 15.576575 1.4566413 1.4566381e-9 
sqare_sort(binary) 1722 580722 15.748368 1.4649823 1.4649775e-9 
sqare_sort(binary) 1790 558661 15.790898 1.4613429 1.4613384e-9 
sqare_sort(binary) 1861 537347 15.866664 1.4607683 1.4607644e-9 
sqare_sort(binary) 1935 516797 15.577201 1.4267296 1.4267265e-9 
sqare_sort(binary) 2012 497019 15.247788 1.3893942 1.389391e-9 
sqare_sort(binary) 2092 478013 15.605008 1.414693 1.4146885e-9 
sqare_sort(binary) 2175 459772 15.490408 1.3971938 1.3971881e-9 
sqare_sort(binary) 2262 442088 15.415832 1.3834068 1.3834026e-9 
sqare_sort(binary) 2352 425172 15.046433 1.3434708 1.3434647e-9 
sqare_sort(binary) 2446 408832 15.378284 1.3662046 1.3662005e-9 
sqare_sort(binary) 2543 393238 15.20863 1.3444312 1.3444255e-9 
sqare_sort(binary) 2644 378216 15.137868 1.3315617 1.3315576e-9 
sqare_sort(binary) 2749 363770 15.485198 1.355415 1.35541e-9 
sqare_sort(binary) 2858 349897 15.380074 1.3396355 1.339628e-9 
sqare_sort(binary) 2972 336475 15.317104 1.3276254 1.3276206e-9 
sqare_sort(binary) 3090 323626 15.146234 1.3064541 1.3064484e-9 
sqare_sort(binary) 3213 311237 15.027598 1.2899553 1.2899495e-9 
sqare_sort(binary) 3341 299313 14.725965 1.2579775 1.2579715e-9 
sqare_sort(binary) 3474 287854 15.020626 1.2770054 1.2769993e-9 
sqare_sort(binary) 3612 276856 14.715564 1.2451209 1.2451161e-9 
sqare_sort(binary) 3756 266242 14.760293 1.242974 1.242968e-9 
sqare_sort(binary) 3906 256018 14.940198 1.2521667 1.2521588e-9 
sqare_sort(binary) 4062 246186 14.776921 1.2326454 1.2326361e-9 
sqare_sort(binary) 4224 236744 14.858699 1.2336609 1.2336527e-9 
sqare_sort(binary) 4392 227688 14.654786 1.211073 1.2110662e-9 
sqare_sort(binary) 4567 218964 14.78785 1.2164031 1.2163928e-9 
sqare_sort(binary) 4749 210572 14.752266 1.2078747 1.2078669e-9 
sqare_sort(binary) 4938 202513 14.906712 1.2149194 1.2149083e-9 
sqare_sort(binary) 5135 194743 14.622739 1.1863185 1.1863122e-9 
sqare_sort(binary) 5340 187267 14.645488 1.1827451 1.1827382e-9 
sqare_sort(binary) 5553 180084 14.685132 1.1805669 1.1805592e-9 
sqare_sort(binary) 5775 173162 14.887698 1.1914347 1.1914221e-9 
sqare_sort(binary) 6006 166502 14.541063 1.1584485 1.1584357e-9 
sqare_sort(binary) 6246 160104 14.763589 1.1709033 1.1708922e-9 
sqare_sort(binary) 6495 153966 14.548596 1.1487143 1.1487038e-9 
sqare_sort(binary) 6754 148062 14.628213 1.1498787 1.1498664e-9 
sqare_sort(binary) 7024 142371 14.573329 1.1404947 1.1404788e-9 
sqare_sort(binary) 7304 136913 14.574958 1.1356103 1.1355961e-9 
sqare_sort(binary) 7596 131650 14.544326 1.1282521 1.128237e-9 
sqare_sort(binary) 7899 126600 14.633987 1.1302598 1.1302447e-9 
sqare_sort(binary) 8214 121745 14.439408 1.1103933 1.1103782e-9 
sqare_sort(binary) 8542 117070 14.230455 1.0895915 1.0895784e-9 
sqare_sort(binary) 8883 112576 14.276632 1.0884209 1.0884071e-9 
sqare_sort(binary) 9238 108250 14.405117 1.0935032 1.0934884e-9 
sqare_sort(binary) 9607 104092 14.425708 1.0903893 1.0903763e-9 
sqare_sort(binary) 9991 100092 14.417821 1.0851552 1.0851344e-9 
sqare_sort(binary) 10390 96248 14.348886 1.0753942 1.0753762e-9 
sqare_sort(binary) 10805 92551 14.371871 1.0725749 1.0725603e-9 
sqare_sort(binary) 11237 88993 14.279852 1.061228 1.0612129e-9 
sqare_sort(binary) 11686 85574 14.318661 1.0596609 1.059642e-9 
sqare_sort(binary) 12153 82286 14.32977 1.0560648 1.0560419e-9 
sqare_sort(binary) 12639 79122 14.17808 1.0405476 1.0405237e-9 
sqare_sort(binary) 13144 76082 14.260007 1.0422369 1.0422141e-9 
sqare_sort(binary) 13669 73160 14.297782 1.0407001 1.040675e-9 
sqare_sort(binary) 14215 70350 14.157842 1.0262929 1.0262671e-9 
sqare_sort(binary) 14783 67647 14.346186 1.0357022 1.0356758e-9 
sqare_sort(binary) 15374 65046 14.310019 1.0288904 1.0288727e-9 
sqare_sort(binary) 15988 62548 14.109202 1.0103476 1.01033e-9 
sqare_sort(binary) 16627 60145 14.360543 1.0241992 1.0241675e-9 
sqare_sort(binary) 17292 57832 14.065387 0.999117 9.99086e-10 
sqare_sort(binary) 17983 55610 14.062651 0.9949276 9.948932e-10 
sqare_sort(binary) 18702 53472 14.077296 0.99199426 9.919612e-10 
sqare_sort(binary) 19450 51415 14.097788 0.98949325 9.894717e-10 
sqare_sort(binary) 20228 49438 14.102028 0.9858755 9.858441e-10 
sqare_sort(binary) 21037 47537 14.093226 0.9813786 9.813435e-10 
sqare_sort(binary) 21878 45710 14.029796 0.97312945 9.730873e-10 
sqare_sort(binary) 22753 43952 14.101867 0.9743051 9.742662e-10 
sqare_sort(binary) 23663 42262 14.247942 0.9805646 9.805198e-10 
sqare_sort(binary) 24609 40637 14.276039 0.97868913 9.786539e-10 
sqare_sort(binary) 25593 39075 14.143517 0.9658588 9.65814e-10 
sqare_sort(binary) 26616 37573 14.185916 0.96502787 9.649864e-10 
sqare_sort(binary) 27680 36129 14.169789 0.96023685 9.601882e-10 
sqare_sort(binary) 28787 34739 13.962357 0.9425663 9.425365e-10 
sqare_sort(binary) 29938 33404 14.12943 0.9502168 9.501703e-10 
sqare_sort(binary) 31135 32120 14.05105 0.94136506 9.413121e-10 
sqare_sort(binary) 32380 30885 13.96397 0.9319991 9.319466e-10 
sqare_sort(binary) 33675 29697 13.981235 0.929641 9.2959784e-10 
sqare_sort(binary) 35022 28555 13.982263 0.9262246 9.2617536e-10 
sqare_sort(binary) 36422 27457 13.840597 0.9134187 9.133832e-10 
sqare_sort(binary) 37878 26402 13.840406 0.9100099 9.099599e-10 
sqare_sort(binary) 39393 25387 14.070756 0.9217265 9.216619e-10 
sqare_sort(binary) 40968 24411 14.075545 0.91863674 9.185726e-10 
sqare_sort(binary) 42606 23472 13.931788 0.9059105 9.0586705e-10 
sqare_sort(binary) 44310 22570 14.07092 0.91160387 9.1153396e-10 
sqare_sort(binary) 46082 21702 13.756303 0.8879665 8.8790303e-10 
sqare_sort(binary) 47925 20867 13.759507 0.8849417 8.848966e-10 
sqare_sort(binary) 49842 20065 14.001194 0.8972206 8.971491e-10 
sqare_sort(binary) 51835 19293 13.904903 0.8878319 8.877852e-10 
sqare_sort(binary) 53908 18552 13.855027 0.8814633 8.8137403e-10 
sqare_sort(binary) 56064 17838 13.954493 0.8846074 8.8454577e-10 
sqare_sort(binary) 58306 17152 14.024489 0.8858678 8.8581065e-10 
sqare_sort(binary) 60638 16493 14.177867 0.8923669 8.922754e-10 
sqare_sort(binary) 63063 15859 13.979966 0.87678885 8.766871e-10 
sqare_sort(binary) 65585 15249 13.953995 0.87206596 8.7197377e-10 
sqare_sort(binary) 68208 14663 14.114398 0.8789826 8.788649e-10 
sqare_sort(binary) 70936 14099 14.066244 0.8729082 8.727976e-10 
sqare_sort(binary) 73773 13557 14.028632 0.8675284 8.674065e-10 
sqare_sort(binary) 76723 13035 14.057102 0.86625874 8.6618573e-10 
sqare_sort(binary) 79791 12534 14.039151 0.8621472 8.620606e-10 
sqare_sort(binary) 82982 12052 13.892725 0.85020137 8.501171e-10 
sqare_sort(binary) 86301 11589 14.101345 0.8599908 8.5986845e-10 
sqare_sort(binary) 89753 11143 14.230667 0.8648931 8.6479124e-10 
sqare_sort(binary) 93343 10715 14.298162 0.8660171 8.658697e-10 
sqare_sort(binary) 97076 10303 14.046018 0.8478399 8.476924e-10 
sqare_sort(binary) 100959 9907 14.125722 0.8497488 8.495782e-10 
sqare_sort(binary) 104997 9526 14.066052 0.8432891 8.431193e-10 
sqare_sort(binary) 109196 9159 13.805199 0.82485276 8.2474877e-10 
sqare_sort(binary) 113563 8807 13.868947 0.82587016 8.2574686e-10 
sqare_sort(binary) 118105 8469 13.858321 0.82246643 8.222763e-10 
sqare_sort(binary) 122829 8143 13.770201 0.8145015 8.143415e-10 
sqare_sort(binary) 127742 7830 13.733677 0.8096315 8.0945356e-10 
sqare_sort(binary) 132851 7529 13.78734 0.8100932 8.099027e-10 
sqare_sort(binary) 138165 7239 13.752727 0.80538183 8.052397e-10 
sqare_sort(binary) 143691 6961 13.947821 0.8141095 8.139198e-10 
sqare_sort(binary) 149438 6693 13.78883 0.8021804 8.0202917e-10 
sqare_sort(binary) 155415 6436 13.742408 0.79685694 7.96657e-10 
sqare_sort(binary) 161631 6188 13.813684 0.79837066 7.9823287e-10 
sqare_sort(binary) 168096 5950 14.032831 0.80839276 8.0825435e-10 
sqare_sort(binary) 174819 5722 14.182998 0.8143892 8.1413337e-10 
sqare_sort(binary) 181811 5502 14.000441 0.80130357 8.01044e-10 
sqare_sort(binary) 189083 5290 13.843858 0.78978413 7.8958745e-10 
sqare_sort(binary) 196646 5087 13.992613 0.79570204 7.954331e-10 
sqare_sort(binary) 204511 4891 14.114645 0.8000674 7.998568e-10 
sqare_sort(binary) 212691 4703 14.109208 0.7972025 7.9697476e-10 
sqare_sort(binary) 221198 4522 14.002259 0.7886385 7.884356e-10 
sqare_sort(binary) 230045 4348 14.238036 0.7993707 7.991824e-10 
sqare_sort(binary) 239246 4181 13.918678 0.7789665 7.7874257e-10 
sqare_sort(binary) 248815 4021 14.215426 0.793063 7.926785e-10 
sqare_sort(binary) 258767 3866 13.972061 0.7770331 7.7672774e-10 
sqare_sort(binary) 269117 3717 13.904261 0.770837 7.705997e-10 
sqare_sort(binary) 279881 3574 14.193586 0.7844164 7.8418533e-10 
sqare_sort(binary) 291076 3437 14.13787 0.77890146 7.785681e-10 
sqare_sort(binary) 302719 3305 13.842947 0.7602831 7.5991363e-10 
sqare_sort(binary) 314827 3178 14.014292 0.76730937 7.6691037e-10 
sqare_sort(binary) 327420 3056 13.831951 0.7549869 7.5453754e-10 
sqare_sort(binary) 340516 2938 14.231764 0.7744182 7.740806e-10 
sqare_sort(binary) 354136 2825 14.001899 0.7595715 7.592418e-10 
sqare_sort(binary) 368301 2717 14.25645 0.77101374 7.7049456e-10 
sqare_sort(binary) 383033 2612 14.202539 0.7657549 7.6538575e-10 
sqare_sort(binary) 398354 2512 14.207452 0.76368994 7.631823e-10 
sqare_sort(binary) 414288 2415 14.244835 0.76337755 7.629919e-10 
sqare_sort(binary) 430859 2322 13.925933 0.7440316 7.436936e-10 
sqare_sort(binary) 448093 2233 13.931449 0.74208295 7.4164413e-10 
sqare_sort(binary) 466016 2147 14.087615 0.74814653 7.4774553e-10 
sqare_sort(binary) 484656 2065 14.103187 0.7467297 7.4612183e-10 
sqare_sort(binary) 504042 1985 13.853678 0.73132783 7.3094525e-10 
sqare_sort(binary) 524203 1909 14.038554 0.7388804 7.3836093e-10 
sqare_sort(binary) 545171 1836 14.088309 0.7392974 7.386076e-10 
sqare_sort(binary) 566977 1765 13.842569 0.72425157 7.2373446e-10 
sqare_sort(binary) 589656 1697 14.074746 0.7342255 7.3375134e-10 
sqare_sort(binary) 613242 1632 13.971934 0.7267171 7.2612827e-10 
sqare_sort(binary) 637771 1569 14.178659 0.7353055 7.3481854e-10 
sqare_sort(binary) 663281 1509 14.163999 0.7323961 7.317441e-10 
sqare_sort(binary) 689812 1451 14.198259 0.73202586 7.313551e-10 
sqare_sort(binary) 717404 1395 14.228945 0.73147404 7.30905e-10 
sqare_sort(binary) 746100 1342 14.172747 0.72647184 7.255532e-10 
sqare_sort(binary) 775944 1290 14.018176 0.7164708 7.157781e-10 
sqare_sort(binary) 806981 1241 14.244299 0.72592866 7.2486783e-10 
sqare_sort(binary) 839260 1193 14.335214 0.72846127 7.275611e-10 
sqare_sort(binary) 872830 1147 14.010062 0.7098971 7.090916e-10 
sqare_sort(binary) 907743 1103 14.295512 0.7222902 7.2139533e-10 
sqare_sort(binary) 944052 1061 14.121913 0.7114849 7.103206e-10 
sqare_sort(binary) 981814 1020 14.151631 0.7109554 7.099258e-10 
sqare_sort(binary) 1021086 981 21.761822 1.0901802 1.088346e-9 
sqare_sort(binary) 1061929 943 21.865948 1.0923004 1.0907742e-9 
sqare_sort(binary) 1104406 907 21.83351 1.0876057 1.085764e-9 
sqare_sort(binary) 1148582 872 21.587385 1.072323 1.0706489e-9 
sqare_sort(binary) 1194525 839 22.143059 1.0968423 1.0944274e-9 
sqare_sort(binary) 1242306 806 22.158596 1.0945442 1.0931246e-9 
sqare_sort(binary) 1291998 775 22.055233 1.0864019 1.0849931e-9 
sqare_sort(binary) 1343677 746 21.880701 1.0748091 1.0722538e-9 
sqare_sort(binary) 1397424 717 22.145037 1.0847785 1.0826641e-9 
sqare_sort(binary) 1453320 690 22.285973 1.0886649 1.0856351e-9 
sqare_sort(binary) 1511452 663 22.12883 1.0780088 1.0757576e-9 
sqare_sort(binary) 1571910 638 21.70526 1.0544679 1.0514413e-9 
sqare_sort(binary) 1634786 613 21.884027 1.0602382 1.0579911e-9 
sqare_sort(binary) 1700177 590 22.199596 1.0725865 1.069267e-9 
sqare_sort(binary) 1768184 567 22.231071 1.0711788 1.0684433e-9 
sqare_sort(binary) 1838911 545 22.145 1.0641303 1.0617875e-9 
sqare_sort(binary) 1912467 524 22.396706 1.0733073 1.0710232e-9 
sqare_sort(binary) 1988965 504 22.309736 1.0662482 1.0636547e-9 
sqare_sort(binary) 2068523 485 22.303581 1.0630792 1.0596526e-9 
sqare_sort(binary) 2151263 466 22.533455 1.071147 1.0684881e-9 
sqare_sort(binary) 2237313 448 22.548279 1.0689764 1.0665062e-9 
sqare_sort(binary) 2326805 431 22.476452 1.0627204 1.0596972e-9 
sqare_sort(binary) 2419877 415 21.907328 1.0330477 1.0286768e-9 
sqare_sort(binary) 2516672 399 22.106503 1.0396657 1.0353668e-9 
sqare_sort(binary) 2617338 384 22.227526 1.042583 1.0373363e-9 
sqare_sort(binary) 2722031 369 22.305588 1.0434752 1.0388737e-9 
sqare_sort(binary) 2830912 355 22.562622 1.0527129 1.0475029e-9 
sqare_sort(binary) 2944148 341 22.523033 1.0480988 1.0439705e-9 
sqare_sort(binary) 3061913 328 21.865862 1.0148455 1.0104928e-9 
sqare_sort(binary) 3184389 316 22.245853 1.0297774 1.023364e-9 
sqare_sort(binary) 3311764 303 21.945156 1.013204 1.0097059e-9 
sqare_sort(binary) 3444234 292 22.286121 1.0262653 1.0204321e-9 
sqare_sort(binary) 3582003 281 21.922398 1.0068923 1.0003472e-9 
sqare_sort(binary) 3725283 270 22.082306 1.0116079 1.005748e-9 
sqare_sort(binary) 3874294 260 22.346317 1.0210557 1.0136396e-9 
sqare_sort(binary) 4029265 250 21.88335 0.9973232 9.900796e-10 
sqare_sort(binary) 4190435 240 22.012152 1.0006129 9.949375e-10 
sqare_sort(binary) 4358052 231 21.794006 0.98815495 9.815686e-10 
sqare_sort(binary) 4532374 222 22.29811 1.0084242 1.0022233e-9 
sqare_sort(binary) 4713668 214 22.124348 0.998012 9.893797e-10 
sqare_sort(binary) 4902214 205 22.05952 0.99255425 9.876616e-10 
sqare_sort(binary) 5098302 198 22.033081 0.9888471 9.795765e-10 
sqare_sort(binary) 5302234 190 22.027603 0.9860971 9.788298e-10 
sqare_sort(binary) 5514323 183 21.861464 0.9761869 9.673635e-10 
sqare_sort(binary) 5734895 176 22.092957 0.9840375 9.749302e-10 
sqare_sort(binary) 5964290 169 22.076048 0.9808125 9.73062e-10 
sqare_sort(binary) 6202861 163 22.297798 0.98818034 9.773644e-10 
sqare_sort(binary) 6450975 157 22.424755 0.9913209 9.787894e-10 
sqare_sort(binary) 6709014 151 22.26424 0.9817693 9.691116e-10 
sqare_sort(binary) 6977374 145 22.148764 0.9742464 9.629613e-10 
sqare_sort(binary) 7256468 139 21.94447 0.96286374 9.546073e-10 
sqare_sort(binary) 7546726 134 21.936695 0.96013886 9.494469e-10 
sqare_sort(binary) 7848595 129 21.589218 0.94259584 9.3098756e-10 
sqare_sort(binary) 8162538 124 21.790693 0.94904774 9.376508e-10 
sqare_sort(binary) 8489039 119 21.721172 0.9436943 9.341699e-10 
sqare_sort(binary) 8828600 115 21.961637 0.9518017 9.374687e-10 
sqare_sort(binary) 9181744 110 21.763037 0.94088715 9.31579e-10 
sqare_sort(binary) 9549013 106 21.694092 0.9356176 9.2434493e-10 
sqare_sort(binary) 9930973 102 21.4576 0.92316544 9.11355e-10 
sqare_sort(binary) 10328211 98 21.625322 0.928122 9.1696734e-10 
sqare_sort(binary) 10741339 95 21.445492 0.9181742 8.997939e-10 
sqare_sort(binary) 11170992 91 21.645708 0.9245066 9.0944596e-10 
sqare_sort(binary) 11617831 88 21.780128 0.9280051 9.0770064e-10 
sqare_sort(binary) 12082544 84 21.477707 0.9129186 8.9948593e-10 
sqare_sort(binary) 12565845 81 21.415956 0.9081098 8.9219876e-10 
sqare_sort(binary) 13068478 78 21.65421 0.9160147 8.986339e-10 
sqare_sort(binary) 13591217 75 21.386757 0.9025406 8.854156e-10 
sqare_sort(binary) 14134865 72 21.435661 0.9024495 8.86745e-10 
sqare_sort(binary) 14700259 70 21.695822 0.91123164 8.8553503e-10 
sqare_sort(binary) 15288269 67 21.841883 0.9151913 8.9346747e-10 
sqare_sort(binary) 15899799 64 21.79137 0.9109151 8.951716e-10 
sqare_sort(binary) 16535790 62 21.36814 0.8911156 8.691953e-10 
sqare_sort(binary) 17197221 60 21.638351 0.9002599 8.7248586e-10 
sqare_sort(binary) 17885109 57 21.480238 0.8915827 8.7457125e-10 
sqare_sort(binary) 18600513 55 21.281687 0.8812716 8.614343e-10 
sqare_sort(binary) 19344533 53 21.78859 0.9001532 8.7797536e-10 
sqare_sort(binary) 20118314 51 21.470966 0.8849625 8.62508e-10 
sqare_sort(binary) 20923046 49 21.55761 0.88646626 8.646517e-10 
sqare_sort(binary) 21759967 47 21.831696 0.89565295 8.757571e-10 
sqare_sort(binary) 22630365 46 21.658163 0.88647586 8.5156443e-10 
sqare_sort(binary) 23535579 44 21.639189 0.88365275 8.5330454e-10 
sqare_sort(binary) 24477002 42 22.131027 0.90165395 8.770662e-10 
sqare_sort(binary) 25456082 41 21.860798 0.8885959 8.513906e-10 
sqare_sort(binary) 26474325 39 21.700241 0.8800455 8.5234536e-10 
sqare_sort(binary) 27533298 38 21.875917 0.8851388 8.459984e-10 
sqare_sort(binary) 28634629 36 21.924505 0.88507843 8.585937e-10 
sqare_sort(binary) 29780014 35 21.878136 0.88119364 8.4543145e-10 
sqare_sort(binary) 30971214 34 21.824263 0.877025 8.3286544e-10 
sqare_sort(binary) 32210062 33 22.061247 0.8845371 8.321671e-10 
sqare_sort(binary) 33498464 31 22.167953 0.88680357 8.5396656e-10 
sqare_sort(binary) 34838402 30 21.901281 0.87415695 8.363921e-10 
sqare_sort(binary) 36231938 29 21.962442 0.8746228 8.3239843e-10 
sqare_sort(binary) 37681215 28 21.887741 0.8696883 8.242912e-10 
sqare_sort(binary) 39188463 27 21.654255 0.85848075 8.113506e-10 
sqare_sort(binary) 40756001 26 21.503014 0.85057676 8.0269136e-10 
sqare_sort(binary) 42386241 25 21.861792 0.8628374 8.142618e-10 
sqare_sort(binary) 44081690 24 21.750422 0.85652906 8.0960394e-10 
sqare_sort(binary) 45844957 23 21.414919 0.84144205 7.980035e-10 
sqare_sort(binary) 47678755 22 21.498762 0.8428625 8.0354307e-10 
sqare_sort(binary) 49585905 22 21.704472 0.8490439 7.78304e-10 
sqare_sort(binary) 51569341 21 21.668505 0.8457649 7.8097795e-10 
sqare_sort(binary) 53632114 20 21.724789 0.8460931 7.887933e-10 
sqare_sort(binary) 55777398 19 21.784966 0.84657115 7.988249e-10 
sqare_sort(binary) 58008493 19 21.621342 0.83836925 7.606592e-10 
sqare_sort(binary) 60328832 18 21.529226 0.8329699 7.670645e-10 
sqare_sort(binary) 62741985 17 21.390228 0.8257842 7.742111e-10 
sqare_sort(binary) 65251664 17 21.477589 0.82734954 7.4584483e-10 
sqare_sort(binary) 67861730 16 21.159986 0.81334215 7.4908035e-10 
sqare_sort(binary) 70576199 16 21.312344 0.8174206 7.2388123e-10 
sqare_sort(binary) 73399246 15 21.491371 0.8225021 7.470577e-10 
sqare_sort(binary) 76335215 15 21.265875 0.81211334 7.092518e-10 
sqare_sort(binary) 79388623 14 21.28918 0.8112504 7.299088e-10 
sqare_sort(binary) 82564167 14 21.397905 0.8136391 7.0390194e-10 
sqare_sort(binary) 85866733 13 21.397888 0.8118916 7.273271e-10 
sqare_sort(binary) 89301402 13 21.258121 0.80486053 6.932965e-10 
sqare_sort(binary) 92873458 12 21.167084 0.7997005 7.1755385e-10 
sqare_sort(binary) 96588396 12 21.250635 0.8011445 6.912015e-10 
sqare_sort(binary) 100451931 19 21.229353 0.7986385 4.1844495e-10 
sqare_sort(binary) 104470008 19 21.423243 0.8042206 4.051632e-10 
sqare_sort(binary) 108648808 18 21.548225 0.80719787 4.1274567e-10 
sqare_sort(binary) 112994760 17 21.510443 0.80407816 4.185921e-10 
sqare_sort(binary) 117514550 17 21.608604 0.8060427 4.0347578e-10 
sqare_sort(binary) 122215132 16 21.47766 0.7994707 4.08844e-10 
sqare_sort(binary) 127103737 15 21.265505 0.7899099 4.1431245e-10 
sqare_sort(binary) 132187886 15 21.287115 0.7890542 3.979458e-10 
sqare_sort(binary) 137475401 14 21.254763 0.786206 4.0849177e-10 
sqare_sort(binary) 142974417 13 21.378939 0.7891475 4.2457704e-10 
sqare_sort(binary) 148693393 13 21.364504 0.786971 4.0712117e-10 
sqare_sort(binary) 154641128 12 21.289692 0.78258413 4.2172055e-10 
sqare_sort(binary) 160826773 12 21.318636 0.7820215 4.0520903e-10 
sqare_sort(binary) 167259843 11 21.480251 0.7863179 4.2737958e-10 
sqare_sort(binary) 173950236 11 21.450586 0.78360885 4.0952614e-10 
sqare_sort(binary) 180908245 11 21.428469 0.7811861 3.9255768e-10 
sqare_sort(binary) 188144574 10 21.527739 0.7831895 4.1627005e-10 
sqare_sort(binary) 195670356 10 21.085312 0.76551795 3.9122836e-10 
sqare_sort(binary) 203497170 9 21.443598 0.77692974 4.2420997e-10 
sqare_sort(binary) 211637056 9 21.351212 0.7719998 4.0530596e-10 
sqare_sort(binary) 220102538 9 21.30538 0.76876986 3.880867e-10 
sqare_sort(binary) 228906639 8 21.571062 0.7767706 4.2417433e-10 
sqare_sort(binary) 238062904 8 21.075668 0.7573883 3.9768286e-10 
sqare_sort(binary) 247585420 8 21.465673 0.7698384 3.8867312e-10 
sqare_sort(binary) 257488836 7 21.16707 0.757592 4.203189e-10 
sqare_sort(binary) 267788389 7 21.191488 0.756933 4.0380121e-10 
sqare_sort(binary) 278499924 7 21.237194 0.7570355 3.8832298e-10 
sqare_sort(binary) 289639920 6 21.1401 0.7520575 4.327543e-10 
sqare_sort(binary) 301225516 6 21.002497 0.7456613 4.125709e-10 
sqare_sort(binary) 313274536 6 21.157127 0.74964523 3.988223e-10 
sqare_sort(binary) 325805517 6 21.14721 0.74779457 3.8253628e-10 
sqare_sort(binary) 338837737 5 21.176037 0.7473187 4.4110712e-10 
sqare_sort(binary) 352391246 5 21.10202 0.7432225 4.2181664e-10 
sqare_sort(binary) 366486895 5 21.317284 0.74931085 4.089155e-10 
sqare_sort(binary) 381146370 5 21.289406 0.7468455 3.9189435e-10 
sqare_sort(binary) 396392224 5 21.06192 0.7374014 3.7205647e-10 
sqare_sort(binary) 412247912 4 21.234798 0.7419842 4.4996237e-10 
sqare_sort(binary) 428737828 4 21.349228 0.7445106 4.341293e-10 
sqare_sort(binary) 445887341 4 21.482018 0.747666 4.1920123e-10 
sqare_sort(binary) 463722834 4 21.877129 0.759921 4.0968492e-10 
sqare_sort(binary) 482271747 4 21.481146 0.7447025 3.8603884e-10 
sqare_sort(binary) 501562616 3 21.869324 0.7566754 5.028786e-10 
sqare_sort(binary) 521625120 3 21.830975 0.75387263 4.817461e-10 
sqare_sort(binary) 542490124 3 21.615002 0.744959 4.5774043e-10 
sqare_sort(binary) 564189728 3 21.633192 0.7441347 4.3964804e-10 
sqare_sort(binary) 586757317 3 21.522738 0.7388972 4.1976309e-10 
sqare_sort(binary) 610227609 3 21.444956 0.7347995 4.0137998e-10 
sqare_sort(binary) 634636713 3 21.395565 0.73168856 3.8430834e-10 
sqare_sort(binary) 660022181 3 21.24841 0.7252527 3.6627693e-10 
sqare_sort(binary) 686423068 2 21.75496 0.741111 5.3983545e-10 
sqare_sort(binary) 713879990 2 21.605085 0.73458934 5.145048e-10 
sqare_sort(binary) 742435189 2 21.774979 0.73894423 4.97649e-10 
sqare_sort(binary) 772132596 2 21.760378 0.7370335 4.772713e-10 
sqare_sort(binary) 803017899 2 21.469719 0.7257978 4.5191878e-10 
sqare_sort(binary) 835138614 2 21.511316 0.7258156 4.3454798e-10 
sqare_sort(binary) 868544158 2 21.498669 0.7240066 4.1679324e-10 
sqare_sort(binary) 903285924 2 21.303953 0.71608466 3.9637763e-10 
sqare_sort(binary) 939417360 2 21.272602 0.7136735 3.79849e-10 
sqare_sort(binary) 976994054 2 21.181076 0.7092565 3.629789e-10 
sqare_sort(binary) 1016073816 1 21.717318 0.72583747 7.143551e-10 
sqare_sort(binary) 1056716768 1 21.77775 0.72648335 6.8749106e-10 
sqare_sort(binary) 1098985438 1 21.837284 0.7270969 6.6160744e-10 
sqare_sort(binary) 1142944855 1 22.041187 0.73250604 6.408936e-10 
sqare_sort(binary) 1188662649 1 21.571001 0.71553457 6.0196603e-10 
sqare_sort(binary) 1236209154 1 21.645002 0.7166442 5.797111e-10 
sqare_sort(binary) 1285657520 1 21.70587 0.7173156 5.579368e-10 
sqare_sort(binary) 1337083820 1 21.813969 0.7195425 5.381432e-10 
sqare_sort(binary) 1390567172 1 21.557827 0.70976883 5.104168e-10 
sqare_sort(binary) 1446189858 1 21.750528 0.7147817 4.942517e-10 
sqare_sort(binary) 1504037452 1 21.672247 0.7108873 4.7265264e-10 
sqare_sort(binary) 1564198950 1 21.879087 0.71634245 4.5796122e-10 
sqare_sort(binary) 1626766908 1 21.851679 0.7141221 4.3898243e-10 
sqare_sort(binary) 1691837584 1 21.873798 0.7135255 4.2174586e-10 
sqare_sort(binary) 1759511087 1 21.838573 0.711064 4.0412593e-10 
sqare_sort(binary) 1829891530 1 22.093365 0.7180371 3.9239326e-10 
sqare_sort(binary) 1903087191 1 21.708109 0.70422125 3.700415e-10 
sqare_sort(binary) 1979210678 1 21.748627 0.70424294 3.558201e-10 


==> mereni-13-07-mereni-finalsqare_sort-full-div.csv <==
type size times time div norm 
sqare_sort(full) 1000 1000002 54.137295 5.432317 5.432306e-9 
sqare_sort(full) 1040 961540 53.6342 5.3514504 5.3514415e-9 
sqare_sort(full) 1081 925071 54.968468 5.4542217 5.454212e-9 
sqare_sort(full) 1124 889681 54.466057 5.37436 5.3743525e-9 
sqare_sort(full) 1168 856166 54.937202 5.391379 5.3913687e-9 
sqare_sort(full) 1214 823725 55.07214 5.3752236 5.375212e-9 
sqare_sort(full) 1262 792395 54.942894 5.3334866 5.3334737e-9 
sqare_sort(full) 1312 762197 55.814373 5.3887615 5.388748e-9 
sqare_sort(full) 1364 733139 54.99155 5.2807293 5.280721e-9 
sqare_sort(full) 1418 705220 54.876453 5.241483 5.241473e-9 
sqare_sort(full) 1474 678428 56.474415 5.365474 5.3654587e-9 
sqare_sort(full) 1532 652743 56.61767 5.350779 5.3507665e-9 
sqare_sort(full) 1593 627748 56.679386 5.3282466 5.328233e-9 
sqare_sort(full) 1656 603866 57.211834 5.350157 5.350145e-9 
sqare_sort(full) 1722 580722 57.514538 5.3502545 5.3502367e-9 
sqare_sort(full) 1790 558661 57.389786 5.311044 5.3110276e-9 
sqare_sort(full) 1861 537347 57.812035 5.3224792 5.3224647e-9 
sqare_sort(full) 1935 516797 58.15545 5.326509 5.3264975e-9 
sqare_sort(full) 2012 497019 58.356422 5.3174973 5.3174856e-9 
sqare_sort(full) 2092 478013 57.83311 5.2429385 5.2429217e-9 
sqare_sort(full) 2175 459772 58.43693 5.270857 5.2708353e-9 
sqare_sort(full) 2262 442088 58.086227 5.2126207 5.2126046e-9 
sqare_sort(full) 2352 425172 58.20615 5.1971297 5.197106e-9 
sqare_sort(full) 2446 408832 58.17369 5.168143 5.168127e-9 
sqare_sort(full) 2543 393238 58.192703 5.14419 5.1441686e-9 
sqare_sort(full) 2644 378216 58.73134 5.166144 5.166128e-9 
sqare_sort(full) 2749 363770 59.24852 5.186006 5.185987e-9 
sqare_sort(full) 2858 349897 59.21723 5.1579404 5.1579114e-9 
sqare_sort(full) 2972 336475 58.819225 5.0982156 5.098197e-9 
sqare_sort(full) 3090 323626 59.544884 5.1361055 5.136083e-9 
sqare_sort(full) 3213 311237 59.850018 5.1374707 5.137448e-9 
sqare_sort(full) 3341 299313 59.466343 5.0799603 5.0799365e-9 
sqare_sort(full) 3474 287854 60.146244 5.1134405 5.113416e-9 
sqare_sort(full) 3612 276856 59.692917 5.050768 5.0507483e-9 
sqare_sort(full) 3756 266242 60.059914 5.057685 5.05766e-9 
sqare_sort(full) 3906 256018 60.550648 5.0748663 5.0748343e-9 
sqare_sort(full) 4062 246186 60.714832 5.064645 5.064607e-9 
sqare_sort(full) 4224 236744 60.923904 5.0582786 5.0582454e-9 
sqare_sort(full) 4392 227688 61.20392 5.057898 5.0578697e-9 
sqare_sort(full) 4567 218964 61.16416 5.031176 5.031133e-9 
sqare_sort(full) 4749 210572 61.1463 5.0064893 5.0064575e-9 
sqare_sort(full) 4938 202513 60.487057 4.929786 4.9297406e-9 
sqare_sort(full) 5135 194743 60.804512 4.932969 4.932943e-9 
sqare_sort(full) 5340 187267 61.840027 4.994097 4.9940683e-9 
sqare_sort(full) 5553 180084 61.9498 4.980267 4.980235e-9 
sqare_sort(full) 5775 173162 61.499374 4.9216805 4.921628e-9 
sqare_sort(full) 6006 166502 61.95343 4.9356675 4.9356133e-9 
sqare_sort(full) 6246 160104 63.388523 5.027357 5.0273092e-9 
sqare_sort(full) 6495 153966 62.855873 4.9629145 4.962869e-9 
sqare_sort(full) 6754 148062 63.535446 4.9943256 4.994272e-9 
sqare_sort(full) 7024 142371 63.561184 4.974237 4.974168e-9 
sqare_sort(full) 7304 136913 63.202866 4.9244623 4.9244004e-9 
sqare_sort(full) 7596 131650 64.164604 4.9774637 4.9773967e-9 
sqare_sort(full) 7899 126600 64.013626 4.944109 4.9440425e-9 
sqare_sort(full) 8214 121745 63.806267 4.906714 4.906648e-9 
sqare_sort(full) 8542 117070 63.835438 4.887725 4.8876663e-9 
sqare_sort(full) 8883 112576 64.61618 4.9262037 4.9261413e-9 
sqare_sort(full) 9238 108250 63.952374 4.854673 4.854607e-9 
sqare_sort(full) 9607 104092 64.88636 4.904535 4.904477e-9 
sqare_sort(full) 9991 100092 65.16769 4.9048367 4.9047424e-9 
sqare_sort(full) 10390 96248 64.9474 4.86756 4.8674784e-9 
sqare_sort(full) 10805 92551 64.984406 4.849796 4.84973e-9 
sqare_sort(full) 11237 88993 64.94086 4.8261747 4.8261057e-9 
sqare_sort(full) 11686 85574 65.06812 4.815405 4.815319e-9 
sqare_sort(full) 12153 82286 65.58041 4.8330965 4.8329913e-9 
sqare_sort(full) 12639 79122 65.45617 4.8039126 4.8038022e-9 
sqare_sort(full) 13144 76082 65.41827 4.781297 4.7811928e-9 
sqare_sort(full) 13669 73160 66.0353 4.8065457 4.80643e-9 
sqare_sort(full) 14215 70350 65.98047 4.782882 4.7827613e-9 
sqare_sort(full) 14783 67647 65.54393 4.7318497 4.731729e-9 
sqare_sort(full) 15374 65046 66.35373 4.7708335 4.7707513e-9 
sqare_sort(full) 15988 62548 66.640884 4.772095 4.772012e-9 
sqare_sort(full) 16627 60145 66.02352 4.708822 4.708676e-9 
sqare_sort(full) 17292 57832 65.93838 4.68385 4.6837045e-9 
sqare_sort(full) 17983 55610 67.16016 4.7515574 4.751393e-9 
sqare_sort(full) 18702 53472 67.514915 4.757619 4.75746e-9 
sqare_sort(full) 19450 51415 66.55469 4.6713295 4.671228e-9 
sqare_sort(full) 20228 49438 67.76376 4.7373776 4.737227e-9 
sqare_sort(full) 21037 47537 68.01974 4.736539 4.736369e-9 
sqare_sort(full) 21878 45710 68.13027 4.7256265 4.725422e-9 
sqare_sort(full) 22753 43952 68.47453 4.73094 4.7307513e-9 
sqare_sort(full) 23663 42262 67.9481 4.6762896 4.676076e-9 
sqare_sort(full) 24609 40637 68.63658 4.705358 4.705189e-9 
sqare_sort(full) 25593 39075 69.058075 4.7159667 4.7157473e-9 
sqare_sort(full) 26616 37573 69.62507 4.7363973 4.7361937e-9 
sqare_sort(full) 27680 36129 69.70071 4.723372 4.7231326e-9 
sqare_sort(full) 28787 34739 70.388565 4.7517686 4.7516187e-9 
sqare_sort(full) 29938 33404 69.62907 4.682617 4.682388e-9 
sqare_sort(full) 31135 32120 70.96797 4.754575 4.7543076e-9 
sqare_sort(full) 32380 30885 70.84376 4.728334 4.7280677e-9 
sqare_sort(full) 33675 29697 69.38498 4.6135497 4.6133355e-9 
sqare_sort(full) 35022 28555 69.999275 4.63695 4.6367035e-9 
sqare_sort(full) 36422 27457 69.91291 4.6139455 4.6137663e-9 
sqare_sort(full) 37878 26402 70.49303 4.634933 4.634678e-9 
sqare_sort(full) 39393 25387 70.27867 4.6037126 4.6033897e-9 
sqare_sort(full) 40968 24411 70.586784 4.6068277 4.6065063e-9 
sqare_sort(full) 42606 23472 72.078804 4.6869035 4.6866786e-9 
sqare_sort(full) 44310 22570 72.44146 4.6932197 4.6928594e-9 
sqare_sort(full) 46082 21702 71.92419 4.6426916 4.6423594e-9 
sqare_sort(full) 47925 20867 72.79541 4.6818314 4.681593e-9 
sqare_sort(full) 49842 20065 72.914734 4.6725016 4.6721294e-9 
sqare_sort(full) 51835 19293 73.454544 4.690093 4.689846e-9 
sqare_sort(full) 53908 18552 72.94172 4.6405864 4.6401163e-9 
sqare_sort(full) 56064 17838 73.818756 4.6795406 4.679215e-9 
sqare_sort(full) 58306 17152 73.24763 4.6267433 4.626445e-9 
sqare_sort(full) 60638 16493 72.97339 4.5930066 4.5925357e-9 
sqare_sort(full) 63063 15859 74.34666 4.6628385 4.662297e-9 
sqare_sort(full) 65585 15249 74.89854 4.6808434 4.6803486e-9 
sqare_sort(full) 68208 14663 74.71131 4.652692 4.652069e-9 
sqare_sort(full) 70936 14099 75.67669 4.6962643 4.6956696e-9 
sqare_sort(full) 73773 13557 74.914116 4.632677 4.632026e-9 
sqare_sort(full) 76723 13035 75.29187 4.6398067 4.639416e-9 
sqare_sort(full) 79791 12534 76.299515 4.6855693 4.6850985e-9 
sqare_sort(full) 82982 12052 76.52672 4.683251 4.682787e-9 
sqare_sort(full) 86301 11589 76.66036 4.6752424 4.674577e-9 
sqare_sort(full) 89753 11143 76.391556 4.642827 4.642281e-9 
sqare_sort(full) 93343 10715 76.950554 4.6607733 4.65998e-9 
sqare_sort(full) 97076 10303 78.80784 4.756966 4.7561386e-9 
sqare_sort(full) 100959 9907 78.51496 4.7231565 4.722208e-9 
sqare_sort(full) 104997 9526 79.027626 4.73787 4.7369166e-9 
sqare_sort(full) 109196 9159 79.42112 4.7453666 4.7447686e-9 
sqare_sort(full) 113563 8807 79.92474 4.759371 4.75866e-9 
sqare_sort(full) 118105 8469 80.290695 4.765108 4.764007e-9 
sqare_sort(full) 122829 8143 80.56721 4.7655163 4.7645794e-9 
sqare_sort(full) 127742 7830 80.76745 4.761425 4.7603783e-9 
sqare_sort(full) 132851 7529 81.08587 4.764306 4.763186e-9 
sqare_sort(full) 138165 7239 80.792114 4.7313166 4.730482e-9 
sqare_sort(full) 143691 6961 81.76877 4.7726974 4.771586e-9 
sqare_sort(full) 149438 6693 82.06605 4.774283 4.773383e-9 
sqare_sort(full) 155415 6436 82.590324 4.7890205 4.787819e-9 
sqare_sort(full) 161631 6188 83.67359 4.835968 4.8351336e-9 
sqare_sort(full) 168096 5950 84.59491 4.87328 4.8724456e-9 
sqare_sort(full) 174819 5722 82.80793 4.75484 4.753346e-9 
sqare_sort(full) 181811 5502 82.8799 4.743562 4.7420254e-9 
sqare_sort(full) 189083 5290 83.13907 4.7430363 4.741855e-9 
sqare_sort(full) 196646 5087 84.29915 4.793744 4.792124e-9 
sqare_sort(full) 204511 4891 85.1752 4.828028 4.826757e-9 
sqare_sort(full) 212691 4703 85.250175 4.8168297 4.815454e-9 
sqare_sort(full) 221198 4522 86.58574 4.8767023 4.8754476e-9 
sqare_sort(full) 230045 4348 85.850914 4.819956 4.8188205e-9 
sqare_sort(full) 239246 4181 85.71315 4.7969832 4.795605e-9 
sqare_sort(full) 248815 4021 86.85489 4.8455386 4.8431894e-9 
sqare_sort(full) 258767 3866 87.75537 4.88037 4.878452e-9 
sqare_sort(full) 269117 3717 86.99238 4.822762 4.8212776e-9 
sqare_sort(full) 279881 3574 88.341736 4.882255 4.8808166e-9 
sqare_sort(full) 291076 3437 87.47943 4.819528 4.817465e-9 
sqare_sort(full) 302719 3305 88.638504 4.868209 4.865843e-9 
sqare_sort(full) 314827 3178 88.9547 4.8704405 4.867908e-9 
sqare_sort(full) 327420 3056 89.98313 4.911533 4.90861e-9 
sqare_sort(full) 340516 2938 90.858376 4.9440374 4.9418825e-9 
sqare_sort(full) 354136 2825 90.1665 4.8913293 4.8892064e-9 
sqare_sort(full) 368301 2717 90.51267 4.8950834 4.8917874e-9 
sqare_sort(full) 383033 2612 91.76636 4.9477444 4.9453597e-9 
sqare_sort(full) 398354 2512 90.89992 4.8861227 4.8828745e-9 
sqare_sort(full) 414288 2415 92.85932 4.9763107 4.9737965e-9 
sqare_sort(full) 430859 2322 93.47951 4.9944024 4.992133e-9 
sqare_sort(full) 448093 2233 93.79132 4.9959583 4.9930042e-9 
sqare_sort(full) 466016 2147 94.27952 5.0068727 5.004189e-9 
sqare_sort(full) 484656 2065 93.84696 4.9689703 4.964925e-9 
sqare_sort(full) 504042 1985 94.33533 4.979909 4.9773035e-9 
sqare_sort(full) 524203 1909 95.03171 5.0017304 4.9982143e-9 
sqare_sort(full) 545171 1836 95.294846 5.0006876 4.9960214e-9 
sqare_sort(full) 566977 1765 95.34039 4.9882665 4.9847055e-9 
sqare_sort(full) 589656 1697 96.50862 5.0344844 5.031233e-9 
sqare_sort(full) 613242 1632 96.14392 5.000699 4.9966467e-9 
sqare_sort(full) 637771 1569 96.66279 5.0129337 5.0096136e-9 
sqare_sort(full) 663281 1509 96.909294 5.0110135 5.0065525e-9 
sqare_sort(full) 689812 1451 96.34229 4.9671617 4.9626103e-9 
sqare_sort(full) 717404 1395 97.338524 5.0039268 5.000034e-9 
sqare_sort(full) 746100 1342 97.41891 4.993534 4.9872195e-9 
sqare_sort(full) 775944 1290 98.83933 5.051691 5.046807e-9 
sqare_sort(full) 806981 1241 99.01377 5.046014 5.03864e-9 
sqare_sort(full) 839260 1193 98.612755 5.011127 5.0049347e-9 
sqare_sort(full) 872830 1147 99.78953 5.056387 5.0506497e-9 
sqare_sort(full) 907743 1103 99.14573 5.009403 5.003197e-9 
sqare_sort(full) 944052 1061 99.56116 5.0160527 5.007844e-9 
sqare_sort(full) 981814 1020 101.05723 5.076954 5.0696016e-9 
sqare_sort(full) 1021086 981 121.84688 6.104041 6.093771e-9 
sqare_sort(full) 1061929 943 123.01222 6.1450024 6.1364167e-9 
sqare_sort(full) 1104406 907 123.47966 6.1509666 6.1405507e-9 
sqare_sort(full) 1148582 872 123.27116 6.123321 6.113762e-9 
sqare_sort(full) 1194525 839 124.17083 6.150723 6.1371814e-9 
sqare_sort(full) 1242306 806 123.90937 6.120617 6.112679e-9 
sqare_sort(full) 1291998 775 124.728386 6.143901 6.1359335e-9 
sqare_sort(full) 1343677 746 125.27722 6.1537833 6.139153e-9 
sqare_sort(full) 1397424 717 125.48756 6.14703 6.135048e-9 
sqare_sort(full) 1453320 690 124.99962 6.106204 6.0892105e-9 
sqare_sort(full) 1511452 663 126.34136 6.1547356 6.1418826e-9 
sqare_sort(full) 1571910 638 126.58797 6.1497974 6.1321455e-9 
sqare_sort(full) 1634786 613 127.64705 6.184249 6.1711423e-9 
sqare_sort(full) 1700177 590 128.09126 6.1888046 6.1696515e-9 
sqare_sort(full) 1768184 567 127.58381 6.1474805 6.1317813e-9 
sqare_sort(full) 1838911 545 128.04535 6.1529436 6.1393974e-9 
sqare_sort(full) 1912467 524 128.3763 6.1521196 6.139027e-9 
sqare_sort(full) 1988965 504 128.3355 6.1335325 6.1186136e-9 
sqare_sort(full) 2068523 485 128.37038 6.118653 6.098931e-9 
sqare_sort(full) 2151263 466 129.46706 6.154327 6.1390497e-9 
sqare_sort(full) 2237313 448 130.19266 6.1722174 6.1579546e-9 
sqare_sort(full) 2326805 431 130.19319 6.15573 6.138218e-9 
sqare_sort(full) 2419877 415 130.12488 6.1360836 6.1101217e-9 
sqare_sort(full) 2516672 399 129.4157 6.0864024 6.0612355e-9 
sqare_sort(full) 2617338 384 131.72893 6.178751 6.147657e-9 
sqare_sort(full) 2722031 369 130.38715 6.0996265 6.072728e-9 
sqare_sort(full) 2830912 355 132.30762 6.173127 6.142576e-9 
sqare_sort(full) 2944148 341 131.34952 6.1122885 6.0882126e-9 
sqare_sort(full) 3061913 328 131.35677 6.096573 6.0704246e-9 
sqare_sort(full) 3184389 316 132.45113 6.131263 6.0930776e-9 
sqare_sort(full) 3311764 303 131.4919 6.0709577 6.0499974e-9 
sqare_sort(full) 3444234 292 131.90314 6.0740767 6.0395524e-9 
sqare_sort(full) 3582003 281 132.56462 6.0886726 6.0490946e-9 
sqare_sort(full) 3725283 270 132.71922 6.0799723 6.0447536e-9 
sqare_sort(full) 3874294 260 133.69008 6.108614 6.0642456e-9 
sqare_sort(full) 4029265 250 134.14235 6.113473 6.0690706e-9 
sqare_sort(full) 4190435 240 133.01569 6.0465336 6.0122374e-9 
sqare_sort(full) 4358052 231 134.18547 6.0840597 6.043508e-9 
sqare_sort(full) 4532374 222 134.09058 6.0641994 6.0269105e-9 
sqare_sort(full) 4713668 214 134.72003 6.077115 6.024551e-9 
sqare_sort(full) 4902214 205 133.74716 6.0178695 5.988205e-9 
sqare_sort(full) 5098302 198 134.74434 6.047341 5.990646e-9 
sqare_sort(full) 5302234 190 134.45215 6.0189424 5.974584e-9 
sqare_sort(full) 5514323 183 135.27797 6.0406103 5.9860112e-9 
sqare_sort(full) 5734895 176 134.7826 6.0033216 5.947761e-9 
sqare_sort(full) 5964290 169 136.1214 6.0477114 5.999922e-9 
sqare_sort(full) 6202861 163 136.11472 6.03225 5.9662253e-9 
sqare_sort(full) 6450975 157 134.77493 5.957934 5.882618e-9 
sqare_sort(full) 6709014 151 136.97505 6.040085 5.9622116e-9 
sqare_sort(full) 6977374 145 137.42923 6.0450296 5.975007e-9 
sqare_sort(full) 7256468 139 137.44289 6.0306206 5.978909e-9 
sqare_sort(full) 7546726 134 137.03973 5.9980397 5.9312466e-9 
sqare_sort(full) 7848595 129 137.19736 5.9901037 5.9163345e-9 
sqare_sort(full) 8162538 124 137.349 5.9819465 5.9101106e-9 
sqare_sort(full) 8489039 119 138.00873 5.9959035 5.935388e-9 
sqare_sort(full) 8828600 115 137.11392 5.9424195 5.8529337e-9 
sqare_sort(full) 9181744 110 137.40504 5.940469 5.8817e-9 
sqare_sort(full) 9549013 106 137.48308 5.9293375 5.8578986e-9 
sqare_sort(full) 9930973 102 139.09944 5.9844437 5.907882e-9 
sqare_sort(full) 10328211 98 138.14925 5.92913 5.857871e-9 
sqare_sort(full) 10741339 95 138.88994 5.9464784 5.8274403e-9 
sqare_sort(full) 11170992 91 138.53107 5.91678 5.8203926e-9 
sqare_sort(full) 11617831 88 137.76427 5.8698435 5.741413e-9 
sqare_sort(full) 12082544 84 137.9121 5.862009 5.775756e-9 
sqare_sort(full) 12565845 81 139.50464 5.9154735 5.8118284e-9 
sqare_sort(full) 13068478 78 139.06061 5.882531 5.770914e-9 
sqare_sort(full) 13591217 75 139.01004 5.86635 5.7550404e-9 
sqare_sort(full) 14134865 72 139.68178 5.8806562 5.7783205e-9 
sqare_sort(full) 14700259 70 139.36183 5.853243 5.6881824e-9 
sqare_sort(full) 15288269 67 140.73257 5.8968005 5.756829e-9 
sqare_sort(full) 15899799 64 139.69977 5.8396797 5.7387517e-9 
sqare_sort(full) 16535790 62 140.79727 5.8716693 5.727234e-9 
sqare_sort(full) 17197221 60 140.01785 5.825419 5.645698e-9 
sqare_sort(full) 17885109 57 139.6022 5.7944846 5.6839258e-9 
sqare_sort(full) 18600513 55 141.1792 5.8462105 5.7146132e-9 
sqare_sort(full) 19344533 53 140.71626 5.813419 5.6701888e-9 
sqare_sort(full) 20118314 51 140.79411 5.8030696 5.655826e-9 
sqare_sort(full) 20923046 49 141.38332 5.8137956 5.6707274e-9 
sqare_sort(full) 21759967 47 140.3751 5.758938 5.63101e-9 
sqare_sort(full) 22630365 46 140.62123 5.755674 5.5290026e-9 
sqare_sort(full) 23535579 44 141.92932 5.7957916 5.596741e-9 
sqare_sort(full) 24477002 42 141.59569 5.768838 5.6115237e-9 
sqare_sort(full) 25456082 41 143.01569 5.8132896 5.5698886e-9 
sqare_sort(full) 26474325 39 143.33351 5.812839 5.6298757e-9 
sqare_sort(full) 27533298 38 143.76851 5.8171315 5.5599005e-9 
sqare_sort(full) 28634629 36 143.96793 5.811894 5.6379816e-9 
sqare_sort(full) 29780014 35 143.32845 5.772892 5.538606e-9 
sqare_sort(full) 30971214 34 143.1645 5.753177 5.463496e-9 
sqare_sort(full) 32210062 33 143.21841 5.7422867 5.4023084e-9 
sqare_sort(full) 33498464 31 142.77951 5.711731 5.5002336e-9 
sqare_sort(full) 34838402 30 144.24614 5.7573695 5.508643e-9 
sqare_sort(full) 36231938 29 142.9598 5.693169 5.4183182e-9 
sqare_sort(full) 37681215 28 143.05086 5.6839876 5.387288e-9 
sqare_sort(full) 39188463 27 144.07758 5.711941 5.398358e-9 
sqare_sort(full) 40756001 26 143.9217 5.692991 5.372489e-9 
sqare_sort(full) 42386241 25 143.73438 5.6728835 5.353514e-9 
sqare_sort(full) 44081690 24 145.78014 5.7408047 5.4262936e-9 
sqare_sort(full) 45844957 23 145.9113 5.733195 5.437225e-9 
sqare_sort(full) 47678755 22 146.38968 5.7392316 5.471497e-9 
sqare_sort(full) 49585905 22 146.10109 5.7152386 5.239061e-9 
sqare_sort(full) 51569341 21 146.9492 5.7357197 5.296355e-9 
sqare_sort(full) 53632114 20 147.23645 5.734267 5.345927e-9 
sqare_sort(full) 55777398 19 145.01112 5.6351814 5.31736e-9 
sqare_sort(full) 58008493 19 146.83286 5.6934557 5.1657185e-9 
sqare_sort(full) 60328832 18 146.78932 5.679307 5.2299547e-9 
sqare_sort(full) 62741985 17 145.51974 5.617888 5.2670313e-9 
sqare_sort(full) 65251664 17 147.22414 5.6712985 5.112602e-9 
sqare_sort(full) 67861730 16 146.60184 5.635044 5.1898215e-9 
sqare_sort(full) 70576199 16 146.91959 5.6350017 4.9901754e-9 
sqare_sort(full) 73399246 15 146.94846 5.623904 5.108049e-9 
sqare_sort(full) 76335215 15 147.61307 5.6371317 4.923138e-9 
sqare_sort(full) 79388623 14 147.97527 5.638779 5.0733964e-9 
sqare_sort(full) 82564167 14 148.0906 5.631033 4.871564e-9 
sqare_sort(full) 85866733 13 148.00676 5.615762 5.030839e-9 
sqare_sort(full) 89301402 13 147.182 5.572505 4.800084e-9 
sqare_sort(full) 92873458 12 147.68694 5.579669 5.006515e-9 
sqare_sort(full) 96588396 12 149.51581 5.6367145 4.8631743e-9 
sqare_sort(full) 100451931 19 149.76418 5.6340594 2.9519536e-9 
sqare_sort(full) 104470008 19 149.32346 5.6055474 2.824053e-9 
sqare_sort(full) 108648808 18 149.69899 5.6077337 2.8674105e-9 
sqare_sort(full) 112994760 17 149.81165 5.6000834 2.9153269e-9 
sqare_sort(full) 117514550 17 150.62091 5.6184506 2.812393e-9 
sqare_sort(full) 122215132 16 150.84087 5.6148047 2.8713734e-9 
sqare_sort(full) 127103737 15 149.49245 5.552916 2.9125375e-9 
sqare_sort(full) 132187886 15 150.53824 5.5800343 2.8141935e-9 
sqare_sort(full) 137475401 14 150.21664 5.5564594 2.8869889e-9 
sqare_sort(full) 142974417 13 150.69034 5.562339 2.992649e-9 
sqare_sort(full) 148693393 13 150.14702 5.530732 2.861196e-9 
sqare_sort(full) 154641128 12 150.36818 5.527358 2.978594e-9 
sqare_sort(full) 160826773 12 151.13483 5.544008 2.87266e-9 
sqare_sort(full) 167259843 11 151.14139 5.5327644 3.0071687e-9 
sqare_sort(full) 173950236 11 151.59958 5.5380664 2.8942793e-9 
sqare_sort(full) 180908245 11 152.12907 5.5459456 2.7869205e-9 
sqare_sort(full) 188144574 10 152.51466 5.548557 2.949092e-9 
sqare_sort(full) 195670356 10 152.45009 5.534814 2.828642e-9 
sqare_sort(full) 203497170 9 152.47058 5.5242095 3.0162635e-9 
sqare_sort(full) 211637056 9 152.26753 5.505566 2.8904652e-9 
sqare_sort(full) 220102538 9 152.10045 5.4882965 2.7705755e-9 
sqare_sort(full) 228906639 8 152.47186 5.490488 2.9982137e-9 
sqare_sort(full) 238062904 8 152.37291 5.4757676 2.8751683e-9 
sqare_sort(full) 247585420 8 152.38599 5.4651246 2.7592117e-9 
sqare_sort(full) 257488836 7 153.37653 5.489509 3.0456293e-9 
sqare_sort(full) 267788389 7 153.77087 5.4925 2.9300853e-9 
sqare_sort(full) 278499924 7 153.31099 5.465028 2.803298e-9 
sqare_sort(full) 289639920 6 153.68118 5.467197 3.1459735e-9 
sqare_sort(full) 301225516 6 153.98996 5.4671764 3.024963e-9 
sqare_sort(full) 313274536 6 153.5364 5.440145 2.894237e-9 
sqare_sort(full) 325805517 6 153.60526 5.4316945 2.7785976e-9 
sqare_sort(full) 338837737 5 154.2226 5.4426346 3.2125316e-9 
sqare_sort(full) 352391246 5 154.63385 5.4462724 3.0910372e-9 
sqare_sort(full) 366486895 5 154.17778 5.4194093 2.9574916e-9 
sqare_sort(full) 381146370 5 153.9316 5.4000154 2.8335654e-9 
sqare_sort(full) 396392224 5 155.2226 5.434517 2.7419897e-9 
sqare_sort(full) 412247912 4 155.54913 5.435182 3.296064e-9 
sqare_sort(full) 428737828 4 156.20686 5.4473944 3.1764134e-9 
sqare_sort(full) 445887341 4 155.5225 5.412848 3.0348744e-9 
sqare_sort(full) 463722834 4 156.91438 5.450557 2.9384777e-9 
sqare_sort(full) 482271747 4 154.86394 5.368781 2.7830682e-9 
sqare_sort(full) 501562616 3 156.7201 5.4224925 3.6037324e-9 
sqare_sort(full) 521625120 3 154.99672 5.352385 3.4203267e-9 
sqare_sort(full) 542490124 3 155.5018 5.359355 3.2930585e-9 
sqare_sort(full) 564189728 3 156.15356 5.371343 3.1734848e-9 
sqare_sort(full) 586757317 3 156.29333 5.3657074 3.0482261e-9 
sqare_sort(full) 610227609 3 156.2594 5.354141 2.924669e-9 
sqare_sort(full) 634636713 3 158.83458 5.431847 2.8529956e-9 
sqare_sort(full) 660022181 3 158.76086 5.4188404 2.7366962e-9 
sqare_sort(full) 686423068 2 159.83795 5.445088 3.966277e-9 
sqare_sort(full) 713879990 2 159.52612 5.42401 3.7989647e-9 
sqare_sort(full) 742435189 2 159.46216 5.4114237 3.6443746e-9 
sqare_sort(full) 772132596 2 160.16739 5.424939 3.5129581e-9 
sqare_sort(full) 803017899 2 160.00574 5.4090977 3.3679806e-9 
sqare_sort(full) 835138614 2 160.02242 5.3993335 3.232597e-9 
sqare_sort(full) 868544158 2 161.2189 5.4293385 3.1255398e-9 
sqare_sort(full) 903285924 2 160.9023 5.4083705 2.99372e-9 
sqare_sort(full) 939417360 2 161.03555 5.4025736 2.8754918e-9 
sqare_sort(full) 976994054 2 162.28775 5.4342675 2.781116e-9 
sqare_sort(full) 1016073816 1 162.01859 5.4149947 5.329332e-9 
sqare_sort(full) 1056716768 1 162.28407 5.41363 5.123066e-9 
sqare_sort(full) 1098985438 1 162.9679 5.4261994 4.9374624e-9 
sqare_sort(full) 1142944855 1 162.57867 5.4030604 4.727315e-9 
sqare_sort(full) 1188662649 1 162.21844 5.38097 4.526911e-9 
sqare_sort(full) 1236209154 1 163.8059 5.423448 4.3871604e-9 
sqare_sort(full) 1285657520 1 162.62752 5.374365 4.1802464e-9 
sqare_sort(full) 1337083820 1 162.05658 5.3455014 3.9978807e-9 
sqare_sort(full) 1390567172 1 163.26532 5.3753395 3.865573e-9 
sqare_sort(full) 1446189858 1 163.43207 5.370824 3.7137753e-9 
sqare_sort(full) 1504037452 1 163.96988 5.3784966 3.5760388e-9 
sqare_sort(full) 1564198950 1 164.34363 5.3807693 3.4399519e-9 
sqare_sort(full) 1626766908 1 164.96512 5.39113 3.314015e-9 
sqare_sort(full) 1691837584 1 165.38028 5.3947215 3.1886758e-9 
sqare_sort(full) 1759511087 1 166.22826 5.4123926 3.0760776e-9 
sqare_sort(full) 1829891530 1 165.90198 5.391835 2.9465326e-9 
sqare_sort(full) 1903087191 1 165.9772 5.3843784 2.8292861e-9 
sqare_sort(full) 1979210678 1 167.05762 5.4094977 2.7331593e-9 


==> mereni-13-07-mereni-finalsqare_sort-perm-div.csv <==
type size times time div norm 
sqare_sort(perm) 1000 1000002 53.85976 5.404468 5.4044573e-9 
sqare_sort(perm) 1040 961540 54.672325 5.455031 5.455022e-9 
sqare_sort(perm) 1081 925071 54.891933 5.4466276 5.4466183e-9 
sqare_sort(perm) 1124 889681 54.46231 5.3739905 5.3739826e-9 
sqare_sort(perm) 1168 856166 55.421127 5.43887 5.4388596e-9 
sqare_sort(perm) 1214 823725 54.567165 5.325937 5.3259246e-9 
sqare_sort(perm) 1262 792395 55.65487 5.4026003 5.4025873e-9 
sqare_sort(perm) 1312 762197 55.788456 5.386259 5.386246e-9 
sqare_sort(perm) 1364 733139 55.260876 5.3065925 5.306584e-9 
sqare_sort(perm) 1418 705220 56.28756 5.376264 5.376253e-9 
sqare_sort(perm) 1474 678428 55.850437 5.306192 5.306177e-9 
sqare_sort(perm) 1532 652743 55.937996 5.2865453 5.286533e-9 
sqare_sort(perm) 1593 627748 56.237495 5.286706 5.2866924e-9 
sqare_sort(perm) 1656 603866 56.6321 5.2959433 5.2959317e-9 
sqare_sort(perm) 1722 580722 56.60807 5.265931 5.2659135e-9 
sqare_sort(perm) 1790 558661 57.11932 5.2860146 5.285998e-9 
sqare_sort(perm) 1861 537347 57.23736 5.2695713 5.2695572e-9 
sqare_sort(perm) 1935 516797 57.363937 5.2540135 5.254002e-9 
sqare_sort(perm) 2012 497019 57.484825 5.2380767 5.2380646e-9 
sqare_sort(perm) 2092 478013 57.64522 5.2259054 5.225888e-9 
sqare_sort(perm) 2175 459772 57.87841 5.2204795 5.2204583e-9 
sqare_sort(perm) 2262 442088 57.81316 5.1881156 5.1880997e-9 
sqare_sort(perm) 2352 425172 57.809067 5.1616745 5.161651e-9 
sqare_sort(perm) 2446 408832 58.09824 5.1614394 5.1614237e-9 
sqare_sort(perm) 2543 393238 57.909267 5.1191344 5.119113e-9 
sqare_sort(perm) 2644 378216 58.410976 5.137964 5.1379483e-9 
sqare_sort(perm) 2749 363770 58.798107 5.1465816 5.1465627e-9 
sqare_sort(perm) 2858 349897 58.774815 5.119405 5.1193765e-9 
sqare_sort(perm) 2972 336475 58.729366 5.090427 5.090408e-9 
sqare_sort(perm) 3090 323626 59.04015 5.0925694 5.092547e-9 
sqare_sort(perm) 3213 311237 58.97009 5.0619383 5.0619158e-9 
sqare_sort(perm) 3341 299313 59.07299 5.046358 5.0463345e-9 
sqare_sort(perm) 3474 287854 59.26459 5.038485 5.038461e-9 
sqare_sort(perm) 3612 276856 59.3572 5.022362 5.0223425e-9 
sqare_sort(perm) 3756 266242 59.802883 5.0360403 5.0360156e-9 
sqare_sort(perm) 3906 256018 59.810993 5.0128746 5.0128426e-9 
sqare_sort(perm) 4062 246186 59.698566 4.9798713 4.979834e-9 
sqare_sort(perm) 4224 236744 59.863518 4.9702387 4.970206e-9 
sqare_sort(perm) 4392 227688 60.264412 4.9802575 4.980229e-9 
sqare_sort(perm) 4567 218964 60.215504 4.953142 4.9530997e-9 
sqare_sort(perm) 4749 210572 60.30087 4.937268 4.9372364e-9 
sqare_sort(perm) 4938 202513 60.407497 4.923302 4.9232565e-9 
sqare_sort(perm) 5135 194743 60.133465 4.878528 4.878502e-9 
sqare_sort(perm) 5340 187267 61.769848 4.9884295 4.988401e-9 
sqare_sort(perm) 5553 180084 61.366932 4.933409 4.9333773e-9 
sqare_sort(perm) 5775 173162 62.30529 4.986176 4.9861235e-9 
sqare_sort(perm) 6006 166502 62.78805 5.0021596 5.0021045e-9 
sqare_sort(perm) 6246 160104 62.996075 4.996232 4.9961844e-9 
sqare_sort(perm) 6495 153966 62.467407 4.9322424 4.9321973e-9 
sqare_sort(perm) 6754 148062 63.287216 4.974813 4.9747597e-9 
sqare_sort(perm) 7024 142371 63.988426 5.007673 5.007603e-9 
sqare_sort(perm) 7304 136913 63.818542 4.9724326 4.9723705e-9 
sqare_sort(perm) 7596 131650 63.237225 4.905524 4.905458e-9 
sqare_sort(perm) 7899 126600 63.681168 4.9184313 4.9183657e-9 
sqare_sort(perm) 8214 121745 64.65529 4.972004 4.971937e-9 
sqare_sort(perm) 8542 117070 63.33779 4.8496213 4.849563e-9 
sqare_sort(perm) 8883 112576 63.372868 4.831416 4.831355e-9 
sqare_sort(perm) 9238 108250 64.47786 4.8945627 4.8944964e-9 
sqare_sort(perm) 9607 104092 64.394 4.867319 4.8672613e-9 
sqare_sort(perm) 9991 100092 64.58694 4.8611264 4.8610334e-9 
sqare_sort(perm) 10390 96248 64.92672 4.8660097 4.8659285e-9 
sqare_sort(perm) 10805 92551 65.61316 4.8967195 4.8966533e-9 
sqare_sort(perm) 11237 88993 65.30167 4.8529887 4.8529194e-9 
sqare_sort(perm) 11686 85574 64.91214 4.803861 4.8037756e-9 
sqare_sort(perm) 12153 82286 65.265656 4.8099003 4.8097957e-9 
sqare_sort(perm) 12639 79122 65.18856 4.7842727 4.7841624e-9 
sqare_sort(perm) 13144 76082 65.54687 4.7906966 4.790592e-9 
sqare_sort(perm) 13669 73160 66.07283 4.809277 4.8091615e-9 
sqare_sort(perm) 14215 70350 64.91147 4.7053914 4.705272e-9 
sqare_sort(perm) 14783 67647 65.87543 4.7557817 4.75566e-9 
sqare_sort(perm) 15374 65046 65.78189 4.729718 4.729637e-9 
sqare_sort(perm) 15988 62548 66.30647 4.748148 4.7480655e-9 
sqare_sort(perm) 16627 60145 66.417755 4.7369385 4.7367923e-9 
sqare_sort(perm) 17292 57832 66.43081 4.7188287 4.7186828e-9 
sqare_sort(perm) 17983 55610 66.54192 4.7078176 4.7076547e-9 
sqare_sort(perm) 18702 53472 66.259926 4.669183 4.669027e-9 
sqare_sort(perm) 19450 51415 66.47469 4.665715 4.6656137e-9 
sqare_sort(perm) 20228 49438 67.51162 4.7197504 4.7196003e-9 
sqare_sort(perm) 21037 47537 67.575836 4.705628 4.705459e-9 
sqare_sort(perm) 21878 45710 68.19549 4.73015 4.729945e-9 
sqare_sort(perm) 22753 43952 67.093666 4.6355352 4.6353503e-9 
sqare_sort(perm) 23663 42262 67.967735 4.677641 4.6774273e-9 
sqare_sort(perm) 24609 40637 67.91647 4.655991 4.655824e-9 
sqare_sort(perm) 25593 39075 67.8514 4.633563 4.633348e-9 
sqare_sort(perm) 26616 37573 68.50807 4.660411 4.660211e-9 
sqare_sort(perm) 27680 36129 69.21477 4.6904416 4.690204e-9 
sqare_sort(perm) 28787 34739 70.15127 4.7357492 4.7355995e-9 
sqare_sort(perm) 29938 33404 68.91934 4.6348877 4.6346607e-9 
sqare_sort(perm) 31135 32120 69.46771 4.654063 4.653802e-9 
sqare_sort(perm) 32380 30885 70.5705 4.7100964 4.7098307e-9 
sqare_sort(perm) 33675 29697 70.0526 4.6579413 4.657725e-9 
sqare_sort(perm) 35022 28555 70.93038 4.698629 4.698379e-9 
sqare_sort(perm) 36422 27457 70.94257 4.6818986 4.681717e-9 
sqare_sort(perm) 37878 26402 70.72087 4.649914 4.649658e-9 
sqare_sort(perm) 39393 25387 71.37146 4.6752973 4.6749697e-9 
sqare_sort(perm) 40968 24411 70.85814 4.6245375 4.624215e-9 
sqare_sort(perm) 42606 23472 71.553535 4.652748 4.6525246e-9 
sqare_sort(perm) 44310 22570 70.77233 4.5850825 4.584731e-9 
sqare_sort(perm) 46082 21702 72.05955 4.651429 4.6510964e-9 
sqare_sort(perm) 47925 20867 72.16715 4.641425 4.6411888e-9 
sqare_sort(perm) 49842 20065 72.96712 4.6758585 4.6754858e-9 
sqare_sort(perm) 51835 19293 73.03146 4.6630793 4.6628337e-9 
sqare_sort(perm) 53908 18552 73.19736 4.65685 4.6563784e-9 
sqare_sort(perm) 56064 17838 73.6054 4.6660156 4.6656905e-9 
sqare_sort(perm) 58306 17152 73.746155 4.658233 4.6579327e-9 
sqare_sort(perm) 60638 16493 74.188736 4.669502 4.669023e-9 
sqare_sort(perm) 63063 15859 74.44786 4.6691856 4.6686437e-9 
sqare_sort(perm) 65585 15249 74.17153 4.6354084 4.6349187e-9 
sqare_sort(perm) 68208 14663 74.58884 4.6450644 4.6444426e-9 
sqare_sort(perm) 70936 14099 74.83146 4.643812 4.643224e-9 
sqare_sort(perm) 73773 13557 75.485176 4.667991 4.6673354e-9 
sqare_sort(perm) 76723 13035 75.6863 4.6641135 4.6637205e-9 
sqare_sort(perm) 79791 12534 75.79504 4.654589 4.6541215e-9 
sqare_sort(perm) 82982 12052 76.3735 4.6738744 4.6734114e-9 
sqare_sort(perm) 86301 11589 76.31553 4.654212 4.65355e-9 
sqare_sort(perm) 89753 11143 76.86446 4.671569 4.671019e-9 
sqare_sort(perm) 93343 10715 77.58467 4.699181 4.6983812e-9 
sqare_sort(perm) 97076 10303 77.726524 4.691696 4.69088e-9 
sqare_sort(perm) 100959 9907 78.38588 4.715391 4.7144444e-9 
sqare_sort(perm) 104997 9526 77.808754 4.6647964 4.6638573e-9 
sqare_sort(perm) 109196 9159 79.96662 4.7779603 4.7773576e-9 
sqare_sort(perm) 113563 8807 79.86107 4.755579 4.754869e-9 
sqare_sort(perm) 118105 8469 79.193184 4.699973 4.6988866e-9 
sqare_sort(perm) 122829 8143 80.12255 4.739215 4.7382835e-9 
sqare_sort(perm) 127742 7830 80.686646 4.7566614 4.755616e-9 
sqare_sort(perm) 132851 7529 80.708916 4.742158 4.7410427e-9 
sqare_sort(perm) 138165 7239 81.521996 4.7740593 4.773217e-9 
sqare_sort(perm) 143691 6961 81.82181 4.7757936 4.7746807e-9 
sqare_sort(perm) 149438 6693 82.06353 4.7741365 4.7732365e-9 
sqare_sort(perm) 155415 6436 82.34957 4.77506 4.7738626e-9 
sqare_sort(perm) 161631 6188 82.735985 4.781779 4.7809534e-9 
sqare_sort(perm) 168096 5950 82.74482 4.766701 4.765885e-9 
sqare_sort(perm) 174819 5722 83.35125 4.7860374 4.7845337e-9 
sqare_sort(perm) 181811 5502 83.52305 4.780372 4.7788236e-9 
sqare_sort(perm) 189083 5290 84.0646 4.795837 4.794643e-9 
sqare_sort(perm) 196646 5087 84.12085 4.783605 4.781988e-9 
sqare_sort(perm) 204511 4891 85.15397 4.8268247 4.8255537e-9 
sqare_sort(perm) 212691 4703 86.33545 4.8781505 4.8767568e-9 
sqare_sort(perm) 221198 4522 86.0603 4.8471084 4.845861e-9 
sqare_sort(perm) 230045 4348 86.38503 4.849943 4.8488005e-9 
sqare_sort(perm) 239246 4181 85.98579 4.8122416 4.8108584e-9 
sqare_sort(perm) 248815 4021 87.162056 4.862675 4.8603175e-9 
sqare_sort(perm) 258767 3866 86.45183 4.8078756 4.8059863e-9 
sqare_sort(perm) 269117 3717 87.74827 4.864668 4.8631703e-9 
sqare_sort(perm) 279881 3574 88.421364 4.886656 4.8852162e-9 
sqare_sort(perm) 291076 3437 88.41513 4.8710785 4.868994e-9 
sqare_sort(perm) 302719 3305 88.41919 4.856164 4.8538036e-9 
sqare_sort(perm) 314827 3178 89.15398 4.8813515 4.878813e-9 
sqare_sort(perm) 327420 3056 89.10061 4.8633623 4.860468e-9 
sqare_sort(perm) 340516 2938 90.32749 4.9151497 4.9130073e-9 
sqare_sort(perm) 354136 2825 90.718124 4.921254 4.919118e-9 
sqare_sort(perm) 368301 2717 91.134544 4.9287157 4.9253965e-9 
sqare_sort(perm) 383033 2612 90.78003 4.8945646 4.8922058e-9 
sqare_sort(perm) 398354 2512 92.35439 4.964305 4.961005e-9 
sqare_sort(perm) 414288 2415 92.91728 4.979417 4.9769007e-9 
sqare_sort(perm) 430859 2322 93.2829 4.9838977 4.9816333e-9 
sqare_sort(perm) 448093 2233 93.59865 4.9856954 4.982747e-9 
sqare_sort(perm) 466016 2147 93.5285 4.966989 4.9643263e-9 
sqare_sort(perm) 484656 2065 94.36851 4.9965844 4.992517e-9 
sqare_sort(perm) 504042 1985 94.43603 4.9852247 4.9826165e-9 
sqare_sort(perm) 524203 1909 94.50052 4.973773 4.970276e-9 
sqare_sort(perm) 545171 1836 95.28231 5.0000296 4.9953646e-9 
sqare_sort(perm) 566977 1765 94.73577 4.9566326 4.953094e-9 
sqare_sort(perm) 589656 1697 96.62566 5.0405903 5.037335e-9 
sqare_sort(perm) 613242 1632 95.75713 4.980581 4.976545e-9 
sqare_sort(perm) 637771 1569 96.905624 5.025527 5.022199e-9 
sqare_sort(perm) 663281 1509 97.19761 5.025922 5.0214477e-9 
sqare_sort(perm) 689812 1451 96.96947 4.9994974 4.994916e-9 
sqare_sort(perm) 717404 1395 96.930115 4.9829316 4.9790554e-9 
sqare_sort(perm) 746100 1342 98.94294 5.0716534 5.0652402e-9 
sqare_sort(perm) 775944 1290 98.65574 5.0423074 5.0374322e-9 
sqare_sort(perm) 806981 1241 98.76558 5.0333652 5.02601e-9 
sqare_sort(perm) 839260 1193 98.88991 5.025211 5.019001e-9 
sqare_sort(perm) 872830 1147 100.09531 5.071881 5.066126e-9 
sqare_sort(perm) 907743 1103 99.678085 5.036301 5.0300613e-9 
sqare_sort(perm) 944052 1061 100.369644 5.0567856 5.04851e-9 
sqare_sort(perm) 981814 1020 100.10478 5.0291047 5.0218216e-9 
sqare_sort(perm) 1021086 981 122.73507 6.148536 6.138191e-9 
sqare_sort(perm) 1061929 943 122.839195 6.1363587 6.1277854e-9 
sqare_sort(perm) 1104406 907 122.60689 6.1074905 6.0971486e-9 
sqare_sort(perm) 1148582 872 124.07202 6.1631026 6.1534817e-9 
sqare_sort(perm) 1194525 839 123.52671 6.118817 6.1053456e-9 
sqare_sort(perm) 1242306 806 123.19071 6.085118 6.077226e-9 
sqare_sort(perm) 1291998 775 124.519745 6.1336236 6.1256693e-9 
sqare_sort(perm) 1343677 746 123.76028 6.0792694 6.064816e-9 
sqare_sort(perm) 1397424 717 124.498474 6.09858 6.086692e-9 
sqare_sort(perm) 1453320 690 125.9947 6.1548133 6.1376846e-9 
sqare_sort(perm) 1511452 663 125.67438 6.1222434 6.1094583e-9 
sqare_sort(perm) 1571910 638 125.71126 6.107206 6.0896763e-9 
sqare_sort(perm) 1634786 613 126.317215 6.119821 6.106851e-9 
sqare_sort(perm) 1700177 590 127.256966 6.148495 6.1294663e-9 
sqare_sort(perm) 1768184 567 125.6886 6.056162 6.040696e-9 
sqare_sort(perm) 1838911 545 126.8419 6.0951147 6.0816956e-9 
sqare_sort(perm) 1912467 524 126.81874 6.0774775 6.064544e-9 
sqare_sort(perm) 1988965 504 128.41971 6.1375575 6.1226286e-9 
sqare_sort(perm) 2068523 485 128.41772 6.1209097 6.1011804e-9 
sqare_sort(perm) 2151263 466 130.1657 6.1875377 6.1721774e-9 
sqare_sort(perm) 2237313 448 129.1782 6.124124 6.109972e-9 
sqare_sort(perm) 2326805 431 128.6114 6.0809407 6.063641e-9 
sqare_sort(perm) 2419877 415 127.5039 6.0124907 5.9870517e-9 
sqare_sort(perm) 2516672 399 128.71513 6.053455 6.0284244e-9 
sqare_sort(perm) 2617338 384 129.07297 6.054173 6.023706e-9 
sqare_sort(perm) 2722031 369 129.07826 6.038396 6.011767e-9 
sqare_sort(perm) 2830912 355 128.94876 6.016412 5.9866356e-9 
sqare_sort(perm) 2944148 341 131.1713 6.103995 6.0799517e-9 
sqare_sort(perm) 3061913 328 130.90031 6.075388 6.049331e-9 
sqare_sort(perm) 3184389 316 130.65314 6.0480328 6.010366e-9 
sqare_sort(perm) 3311764 303 132.46423 6.1158504 6.094735e-9 
sqare_sort(perm) 3444234 292 132.42554 6.0981326 6.063472e-9 
sqare_sort(perm) 3582003 281 132.70226 6.094994 6.055375e-9 
sqare_sort(perm) 3725283 270 131.11511 6.006487 5.9716934e-9 
sqare_sort(perm) 3874294 260 132.52597 6.055423 6.011441e-9 
sqare_sort(perm) 4029265 250 132.07909 6.019441 5.9757213e-9 
sqare_sort(perm) 4190435 240 132.9001 6.0412793 6.007013e-9 
sqare_sort(perm) 4358052 231 132.86772 6.024312 5.9841585e-9 
sqare_sort(perm) 4532374 222 134.08524 6.0639577 6.0266703e-9 
sqare_sort(perm) 4713668 214 133.36584 6.016029 5.9639933e-9 
sqare_sort(perm) 4902214 205 133.53172 6.008176 5.978559e-9 
sqare_sort(perm) 5098302 198 135.05232 6.061163 6.004339e-9 
sqare_sort(perm) 5302234 190 134.29086 6.011722 5.9674172e-9 
sqare_sort(perm) 5514323 183 134.42705 6.0026135 5.9483583e-9 
sqare_sort(perm) 5734895 176 134.55278 5.993086 5.9376197e-9 
sqare_sort(perm) 5964290 169 136.68744 6.07286 6.0248717e-9 
sqare_sort(perm) 6202861 163 135.46843 6.003608 5.937897e-9 
sqare_sort(perm) 6450975 157 135.79485 6.003021 5.9271352e-9 
sqare_sort(perm) 6709014 151 136.18225 6.0051255 5.9277028e-9 
sqare_sort(perm) 6977374 145 136.59619 6.008387 5.938789e-9 
sqare_sort(perm) 7256468 139 135.6801 5.9532743 5.902226e-9 
sqare_sort(perm) 7546726 134 136.39278 5.969723 5.9032454e-9 
sqare_sort(perm) 7848595 129 135.8155 5.9297714 5.8567453e-9 
sqare_sort(perm) 8162538 124 137.60225 5.992976 5.921008e-9 
sqare_sort(perm) 8489039 119 137.07089 5.955158 5.8950542e-9 
sqare_sort(perm) 8828600 115 136.8718 5.931926 5.842598e-9 
sqare_sort(perm) 9181744 110 136.83875 5.915986 5.8574594e-9 
sqare_sort(perm) 9549013 106 138.00139 5.951691 5.8799827e-9 
sqare_sort(perm) 9930973 102 136.4008 5.868341 5.7932645e-9 
sqare_sort(perm) 10328211 98 139.18895 5.9737525 5.901957e-9 
sqare_sort(perm) 10741339 95 137.8503 5.901967 5.7838196e-9 
sqare_sort(perm) 11170992 91 138.35306 5.909177 5.8129133e-9 
sqare_sort(perm) 11617831 88 137.26611 5.848618 5.720652e-9 
sqare_sort(perm) 12082544 84 138.23135 5.8755794 5.7891265e-9 
sqare_sort(perm) 12565845 81 139.00624 5.89434 5.791065e-9 
sqare_sort(perm) 13068478 78 138.20837 5.84648 5.7355467e-9 
sqare_sort(perm) 13591217 75 139.2446 5.876249 5.7647513e-9 
sqare_sort(perm) 14134865 72 139.9245 5.890875 5.788361e-9 
sqare_sort(perm) 14700259 70 138.9216 5.834753 5.6702136e-9 
sqare_sort(perm) 15288269 67 139.14803 5.8304067 5.692011e-9 
sqare_sort(perm) 15899799 64 139.87953 5.847194 5.7461365e-9 
sqare_sort(perm) 16535790 62 141.06201 5.8827095 5.738003e-9 
sqare_sort(perm) 17197221 60 139.63795 5.809613 5.63038e-9 
sqare_sort(perm) 17885109 57 140.7088 5.8404164 5.728981e-9 
sqare_sort(perm) 18600513 55 139.5269 5.777789 5.647732e-9 
sqare_sort(perm) 19344533 53 140.55023 5.8065596 5.6634986e-9 
sqare_sort(perm) 20118314 51 141.06737 5.814332 5.666803e-9 
sqare_sort(perm) 20923046 49 141.0512 5.8001385 5.657406e-9 
sqare_sort(perm) 21759967 47 141.43938 5.8026 5.673702e-9 
sqare_sort(perm) 22630365 46 141.41699 5.7882447 5.560291e-9 
sqare_sort(perm) 23535579 44 141.72539 5.787464 5.5886993e-9 
sqare_sort(perm) 24477002 42 141.7331 5.774436 5.6169696e-9 
sqare_sort(perm) 25456082 41 142.06128 5.774495 5.5327183e-9 
sqare_sort(perm) 26474325 39 142.36688 5.773638 5.5919083e-9 
sqare_sort(perm) 27533298 38 142.42531 5.762783 5.5079554e-9 
sqare_sort(perm) 28634629 36 143.48788 5.7925153 5.6191825e-9 
sqare_sort(perm) 29780014 35 142.8041 5.7517724 5.5183436e-9 
sqare_sort(perm) 30971214 34 142.565 5.729086 5.4406173e-9 
sqare_sort(perm) 32210062 33 143.33026 5.746771 5.4065272e-9 
sqare_sort(perm) 33498464 31 143.83846 5.7540927 5.541027e-9 
sqare_sort(perm) 34838402 30 143.13129 5.712872 5.4660676e-9 
sqare_sort(perm) 36231938 29 144.91397 5.7709913 5.492384e-9 
sqare_sort(perm) 37681215 28 144.54004 5.743159 5.44337e-9 
sqare_sort(perm) 39188463 27 145.08536 5.751894 5.4361182e-9 
sqare_sort(perm) 40756001 26 143.73988 5.6857986 5.365702e-9 
sqare_sort(perm) 42386241 25 145.31755 5.735368 5.412481e-9 
sqare_sort(perm) 44081690 24 145.14037 5.7156105 5.40248e-9 
sqare_sort(perm) 45844957 23 143.57018 5.6412067 5.3499853e-9 
sqare_sort(perm) 47678755 22 143.43062 5.623221 5.3608984e-9 
sqare_sort(perm) 49585905 22 143.75525 5.623473 5.1549414e-9 
sqare_sort(perm) 51569341 21 145.47481 5.678171 5.2432143e-9 
sqare_sort(perm) 53632114 20 146.87018 5.720002 5.332628e-9 
sqare_sort(perm) 55777398 19 146.63008 5.698095 5.376725e-9 
sqare_sort(perm) 58008493 19 147.38942 5.7150364 5.185299e-9 
sqare_sort(perm) 60328832 18 146.80492 5.67991 5.2305102e-9 
sqare_sort(perm) 62741985 17 146.99121 5.674695 5.3202904e-9 
sqare_sort(perm) 65251664 17 147.29034 5.673849 5.114901e-9 
sqare_sort(perm) 67861730 16 147.15587 5.6563396 5.2094347e-9 
sqare_sort(perm) 70576199 16 146.9527 5.636272 4.9913003e-9 
sqare_sort(perm) 73399246 15 146.40709 5.603185 5.0892304e-9 
sqare_sort(perm) 76335215 15 147.83754 5.6457043 4.9306244e-9 
sqare_sort(perm) 79388623 14 148.55574 5.6608987 5.093298e-9 
sqare_sort(perm) 82564167 14 147.52171 5.609401 4.8528497e-9 
sqare_sort(perm) 85866733 13 147.9732 5.614489 5.0296984e-9 
sqare_sort(perm) 89301402 13 148.41444 5.619167 4.840278e-9 
sqare_sort(perm) 92873458 12 148.15297 5.5972757 5.0223137e-9 
sqare_sort(perm) 96588396 12 148.81624 5.610341 4.84042e-9 
sqare_sort(perm) 100451931 19 149.53487 5.625433 2.9474336e-9 
sqare_sort(perm) 104470008 19 149.31203 5.6051188 2.8238367e-9 
sqare_sort(perm) 108648808 18 149.65022 5.6059065 2.8664764e-9 
sqare_sort(perm) 112994760 17 149.85887 5.601849 2.916246e-9 
sqare_sort(perm) 117514550 17 149.95078 5.5934534 2.7998803e-9 
sqare_sort(perm) 122215132 16 150.04839 5.5853057 2.8562879e-9 
sqare_sort(perm) 127103737 15 149.21732 5.5426965 2.9071772e-9 
sqare_sort(perm) 132187886 15 150.70796 5.586325 2.8173663e-9 
sqare_sort(perm) 137475401 14 149.67975 5.5365996 2.8766705e-9 
sqare_sort(perm) 142974417 13 150.02744 5.5378695 2.979484e-9 
sqare_sort(perm) 148693393 13 150.90877 5.558791 2.875712e-9 
sqare_sort(perm) 154641128 12 149.62614 5.5000815 2.9638954e-9 
sqare_sort(perm) 160826773 12 150.55751 5.5228305 2.8616869e-9 
sqare_sort(perm) 167259843 11 150.65163 5.5148363 2.9974243e-9 
sqare_sort(perm) 173950236 11 151.57295 5.5370936 2.893771e-9 
sqare_sort(perm) 180908245 11 150.68195 5.49319 2.76041e-9 
sqare_sort(perm) 188144574 10 151.50836 5.511947 2.9296339e-9 
sqare_sort(perm) 195670356 10 150.51532 5.464571 2.7927431e-9 
sqare_sort(perm) 203497170 9 150.0342 5.435936 2.9680656e-9 
sqare_sort(perm) 211637056 9 150.8015 5.4525585 2.862636e-9 
sqare_sort(perm) 220102538 9 152.39882 5.4990625 2.7760105e-9 
sqare_sort(perm) 228906639 8 153.36026 5.522479 3.015683e-9 
sqare_sort(perm) 238062904 8 152.5786 5.4831595 2.8790494e-9 
sqare_sort(perm) 247585420 8 153.03485 5.488395 2.7709606e-9 
sqare_sort(perm) 257488836 7 151.9223 5.437461 3.0167526e-9 
sqare_sort(perm) 267788389 7 153.07178 5.467529 2.916764e-9 
sqare_sort(perm) 278499924 7 153.56404 5.4740486 2.807925e-9 
sqare_sort(perm) 289639920 6 153.07736 5.445716 3.1336127e-9 
sqare_sort(perm) 301225516 6 151.75133 5.387697 2.9809875e-9 
sqare_sort(perm) 313274536 6 152.1877 5.392357 2.8688132e-9 
sqare_sort(perm) 325805517 6 152.44687 5.3907323 2.7576432e-9 
sqare_sort(perm) 338837737 5 153.09631 5.402887 3.1890706e-9 
sqare_sort(perm) 352391246 5 154.62137 5.4458327 3.0907876e-9 
sqare_sort(perm) 366486895 5 154.5508 5.432521 2.964647e-9 
sqare_sort(perm) 381146370 5 154.65683 5.425457 2.8469154e-9 
sqare_sort(perm) 396392224 5 155.10547 5.430416 2.7399207e-9 
sqare_sort(perm) 412247912 4 156.4493 5.4666357 3.3151384e-9 
sqare_sort(perm) 428737828 4 156.54951 5.4593434 3.1833811e-9 
sqare_sort(perm) 445887341 4 156.53749 5.4481735 3.0546807e-9 
sqare_sort(perm) 463722834 4 156.60164 5.439694 2.932621e-9 
sqare_sort(perm) 482271747 4 156.92888 5.4403677 2.8201774e-9 
sqare_sort(perm) 501562616 3 158.2103 5.4740534 3.637999e-9 
sqare_sort(perm) 521625120 3 157.34703 5.4335465 3.4721912e-9 
sqare_sort(perm) 542490124 3 157.44972 5.42649 3.3343095e-9 
sqare_sort(perm) 564189728 3 157.66292 5.4232616 3.2041592e-9 
sqare_sort(perm) 586757317 3 157.07858 5.3926654 3.0635412e-9 
sqare_sort(perm) 610227609 3 158.90623 5.4448338 2.974209e-9 
sqare_sort(perm) 634636713 3 158.27385 5.4126716 2.8429237e-9 
sqare_sort(perm) 660022181 3 158.279 5.402394 2.72839e-9 
sqare_sort(perm) 686423068 2 158.66724 5.4052057 3.9372265e-9 
sqare_sort(perm) 713879990 2 159.91548 5.437248 3.808237e-9 
sqare_sort(perm) 742435189 2 159.40186 5.4093776 3.6429963e-9 
sqare_sort(perm) 772132596 2 160.53316 5.437328 3.5209806e-9 
sqare_sort(perm) 803017899 2 160.04166 5.4103117 3.3687366e-9 
sqare_sort(perm) 835138614 2 161.02042 5.433007 3.2527576e-9 
sqare_sort(perm) 868544158 2 160.76054 5.4139023 3.1166538e-9 
sqare_sort(perm) 903285924 2 160.84001 5.4062767 2.992561e-9 
sqare_sort(perm) 939417360 2 160.92729 5.3989415 2.8735587e-9 
sqare_sort(perm) 976994054 2 161.31758 5.401781 2.7644902e-9 
sqare_sort(perm) 1016073816 1 162.44855 5.429365 5.343475e-9 
sqare_sort(perm) 1056716768 1 162.4403 5.418842 5.127998e-9 
sqare_sort(perm) 1098985438 1 162.00188 5.394035 4.9081947e-9 
sqare_sort(perm) 1142944855 1 162.46614 5.3993206 4.724043e-9 
sqare_sort(perm) 1188662649 1 162.27571 5.3828697 4.5285087e-9 
sqare_sort(perm) 1236209154 1 162.97089 5.3958015 4.3647965e-9 
sqare_sort(perm) 1285657520 1 163.59993 5.4065 4.2052415e-9 
sqare_sort(perm) 1337083820 1 163.9288 5.407257 4.0440677e-9 
sqare_sort(perm) 1390567172 1 163.47884 5.382369 3.8706287e-9 
sqare_sort(perm) 1446189858 1 163.71924 5.380261 3.7203007e-9 
sqare_sort(perm) 1504037452 1 164.5334 5.396981 3.5883287e-9 
sqare_sort(perm) 1564198950 1 165.13464 5.4066677 3.456509e-9 
sqare_sort(perm) 1626766908 1 164.90681 5.3892245 3.3128438e-9 
sqare_sort(perm) 1691837584 1 166.15976 5.420148 3.2037049e-9 
sqare_sort(perm) 1759511087 1 166.3371 5.4159365 3.0780918e-9 
sqare_sort(perm) 1829891530 1 166.29979 5.404764 2.9535978e-9 
sqare_sort(perm) 1903087191 1 166.91873 5.4149218 2.8453357e-9 
sqare_sort(perm) 1979210678 1 166.97891 5.406949 2.7318714e-9 


==> mereni-13-07-mereni-finalsqare_sort-sqrt-div.csv <==
type size times time div norm 
sqare_sort(sqrt) 1000 1000002 40.080734 4.0218344 4.021827e-9 
sqare_sort(sqrt) 1040 961540 39.868587 3.977961 3.977955e-9 
sqare_sort(sqrt) 1081 925071 39.996777 3.9686623 3.9686556e-9 
sqare_sort(sqrt) 1124 889681 40.04492 3.9513755 3.9513695e-9 
sqare_sort(sqrt) 1168 856166 40.346443 3.9594839 3.9594763e-9 
sqare_sort(sqrt) 1214 823725 40.167446 3.9204762 3.9204675e-9 
sqare_sort(sqrt) 1262 792395 40.4905 3.9305456 3.930536e-9 
sqare_sort(sqrt) 1312 762197 40.39304 3.8998637 3.899854e-9 
sqare_sort(sqrt) 1364 733139 40.053574 3.8462653 3.8462593e-9 
sqare_sort(sqrt) 1418 705220 40.010025 3.8215277 3.82152e-9 
sqare_sort(sqrt) 1474 678428 40.404354 3.8387034 3.8386925e-9 
sqare_sort(sqrt) 1532 652743 40.73173 3.8494432 3.849434e-9 
sqare_sort(sqrt) 1593 627748 41.076084 3.8614304 3.8614205e-9 
sqare_sort(sqrt) 1656 603866 41.27418 3.8597496 3.859741e-9 
sqare_sort(sqrt) 1722 580722 41.407272 3.851886 3.8518735e-9 
sqare_sort(sqrt) 1790 558661 41.15924 3.8090148 3.809003e-9 
sqare_sort(sqrt) 1861 537347 41.332706 3.8053057 3.8052956e-9 
sqare_sort(sqrt) 1935 516797 41.2647 3.7794704 3.779462e-9 
sqare_sort(sqrt) 2012 497019 41.600613 3.7906907 3.7906824e-9 
sqare_sort(sqrt) 2092 478013 41.681328 3.778677 3.7786645e-9 
sqare_sort(sqrt) 2175 459772 42.05499 3.7932487 3.7932333e-9 
sqare_sort(sqrt) 2262 442088 42.06187 3.774605 3.7745935e-9 
sqare_sort(sqrt) 2352 425172 42.092525 3.758371 3.758354e-9 
sqare_sort(sqrt) 2446 408832 42.01207 3.7323465 3.732335e-9 
sqare_sort(sqrt) 2543 393238 42.006966 3.7133834 3.7133678e-9 
sqare_sort(sqrt) 2644 378216 42.404236 3.7299743 3.729963e-9 
sqare_sort(sqrt) 2749 363770 42.010303 3.67715 3.6771366e-9 
sqare_sort(sqrt) 2858 349897 42.2149 3.6770031 3.6769825e-9 
sqare_sort(sqrt) 2972 336475 41.676964 3.612393 3.6123795e-9 
sqare_sort(sqrt) 3090 323626 42.208786 3.6407626 3.6407466e-9 
sqare_sort(sqrt) 3213 311237 42.34383 3.6347556 3.6347392e-9 
sqare_sort(sqrt) 3341 299313 42.061695 3.5931542 3.5931373e-9 
sqare_sort(sqrt) 3474 287854 42.37917 3.602941 3.6029235e-9 
sqare_sort(sqrt) 3612 276856 42.601643 3.6046321 3.6046182e-9 
sqare_sort(sqrt) 3756 266242 42.9487 3.6167383 3.6167207e-9 
sqare_sort(sqrt) 3906 256018 42.628258 3.5727563 3.5727337e-9 
sqare_sort(sqrt) 4062 246186 42.48907 3.544308 3.5442813e-9 
sqare_sort(sqrt) 4224 236744 42.82008 3.5551875 3.555164e-9 
sqare_sort(sqrt) 4392 227688 42.59474 3.5200338 3.520014e-9 
sqare_sort(sqrt) 4567 218964 42.780777 3.519015 3.518985e-9 
sqare_sort(sqrt) 4749 210572 42.495014 3.479374 3.4793517e-9 
sqare_sort(sqrt) 4938 202513 42.81464 3.4894578 3.4894254e-9 
sqare_sort(sqrt) 5135 194743 42.81656 3.4736364 3.4736178e-9 
sqare_sort(sqrt) 5340 187267 43.25373 3.493099 3.4930787e-9 
sqare_sort(sqrt) 5553 180084 43.42243 3.490815 3.4907923e-9 
sqare_sort(sqrt) 5775 173162 43.678154 3.4954813 3.4954442e-9 
sqare_sort(sqrt) 6006 166502 44.01692 3.5067124 3.5066738e-9 
sqare_sort(sqrt) 6246 160104 44.34696 3.5171666 3.517133e-9 
sqare_sort(sqrt) 6495 153966 44.15181 3.4860966 3.4860648e-9 
sqare_sort(sqrt) 6754 148062 44.310806 3.483136 3.4830985e-9 
sqare_sort(sqrt) 7024 142371 44.31883 3.4683487 3.4683008e-9 
sqare_sort(sqrt) 7304 136913 44.4531 3.4635708 3.4635275e-9 
sqare_sort(sqrt) 7596 131650 44.604897 3.4601514 3.460105e-9 
sqare_sort(sqrt) 7899 126600 44.44148 3.432449 3.432403e-9 
sqare_sort(sqrt) 8214 121745 44.740578 3.440559 3.4405125e-9 
sqare_sort(sqrt) 8542 117070 44.2585 3.388766 3.3887255e-9 
sqare_sort(sqrt) 8883 112576 44.248066 3.373381 3.3733383e-9 
sqare_sort(sqrt) 9238 108250 44.450214 3.3742492 3.3742036e-9 
sqare_sort(sqrt) 9607 104092 44.002502 3.3259966 3.3259573e-9 
sqare_sort(sqrt) 9991 100092 44.746643 3.3678498 3.3677852e-9 
sqare_sort(sqrt) 10390 96248 45.059525 3.3770392 3.376983e-9 
sqare_sort(sqrt) 10805 92551 44.884827 3.349761 3.3497156e-9 
sqare_sort(sqrt) 11237 88993 45.20884 3.359761 3.3597127e-9 
sqare_sort(sqrt) 11686 85574 45.255505 3.3491602 3.3491006e-9 
sqare_sort(sqrt) 12153 82286 45.049744 3.3200428 3.3199705e-9 
sqare_sort(sqrt) 12639 79122 45.018387 3.3039575 3.3038816e-9 
sqare_sort(sqrt) 13144 76082 44.95383 3.2855904 3.2855185e-9 
sqare_sort(sqrt) 13669 73160 45.353977 3.3012033 3.3011238e-9 
sqare_sort(sqrt) 14215 70350 45.20827 3.277119 3.2770362e-9 
sqare_sort(sqrt) 14783 67647 45.083153 3.2547133 3.2546301e-9 
sqare_sort(sqrt) 15374 65046 44.920082 3.2297542 3.2296985e-9 
sqare_sort(sqrt) 15988 62548 44.994244 3.2219982 3.2219423e-9 
sqare_sort(sqrt) 16627 60145 44.777184 3.193525 3.1934264e-9 
sqare_sort(sqrt) 17292 57832 45.241726 3.213689 3.2135894e-9 
sqare_sort(sqrt) 17983 55610 45.084248 3.1896946 3.1895842e-9 
sqare_sort(sqrt) 18702 53472 45.18427 3.1840303 3.1839242e-9 
sqare_sort(sqrt) 19450 51415 45.03048 3.160592 3.1605232e-9 
sqare_sort(sqrt) 20228 49438 45.038795 3.148671 3.1485707e-9 
sqare_sort(sqrt) 21037 47537 45.221893 3.1490161 3.1489034e-9 
sqare_sort(sqrt) 21878 45710 45.332527 3.144338 3.1442016e-9 
sqare_sort(sqrt) 22753 43952 45.352154 3.133403 3.133278e-9 
sqare_sort(sqrt) 23663 42262 45.74535 3.1482632 3.1481193e-9 
sqare_sort(sqrt) 24609 40637 46.34007 3.176828 3.176714e-9 
sqare_sort(sqrt) 25593 39075 46.15815 3.152134 3.1519873e-9 
sqare_sort(sqrt) 26616 37573 46.493412 3.1628158 3.16268e-9 
sqare_sort(sqrt) 27680 36129 46.509747 3.151802 3.1516425e-9 
sqare_sort(sqrt) 28787 34739 46.809555 3.1600044 3.1599046e-9 
sqare_sort(sqrt) 29938 33404 46.726418 3.1423936 3.1422396e-9 
sqare_sort(sqrt) 31135 32120 46.74981 3.1320534 3.1318772e-9 
sqare_sort(sqrt) 32380 30885 47.122215 3.1450841 3.144907e-9 
sqare_sort(sqrt) 33675 29697 47.687916 3.1708677 3.1707204e-9 
sqare_sort(sqrt) 35022 28555 47.758175 3.1636364 3.1634684e-9 
sqare_sort(sqrt) 36422 27457 47.527122 3.1365817 3.1364598e-9 
sqare_sort(sqrt) 37878 26402 47.67062 3.1343544 3.134182e-9 
sqare_sort(sqrt) 39393 25387 47.81984 3.132512 3.1322926e-9 
sqare_sort(sqrt) 40968 24411 47.8774 3.1247058 3.1244876e-9 
sqare_sort(sqrt) 42606 23472 47.611156 3.0959017 3.095753e-9 
sqare_sort(sqrt) 44310 22570 48.395683 3.1353807 3.1351404e-9 
sqare_sort(sqrt) 46082 21702 48.465225 3.1284204 3.1281966e-9 
sqare_sort(sqrt) 47925 20867 48.317028 3.107506 3.1073477e-9 
sqare_sort(sqrt) 49842 20065 48.599506 3.11434 3.1140917e-9 
sqare_sort(sqrt) 51835 19293 48.9766 3.1271696 3.1270049e-9 
sqare_sort(sqrt) 53908 18552 48.728123 3.100106 3.099792e-9 
sqare_sort(sqrt) 56064 17838 48.62055 3.0821683 3.0819538e-9 
sqare_sort(sqrt) 58306 17152 48.844162 3.0852795 3.0850804e-9 
sqare_sort(sqrt) 60638 16493 49.349957 3.1061277 3.1058094e-9 
sqare_sort(sqrt) 63063 15859 48.783802 3.0595994 3.0592442e-9 
sqare_sort(sqrt) 65585 15249 49.518036 3.0946689 3.0943417e-9 
sqare_sort(sqrt) 68208 14663 49.27437 3.0685909 3.06818e-9 
sqare_sort(sqrt) 70936 14099 49.10717 3.047441 3.047055e-9 
sqare_sort(sqrt) 73773 13557 49.036366 3.032401 3.031975e-9 
sqare_sort(sqrt) 76723 13035 48.861237 3.0110383 3.0107845e-9 
sqare_sort(sqrt) 79791 12534 48.959915 3.0066385 3.0063367e-9 
sqare_sort(sqrt) 82982 12052 49.978794 3.058582 3.058279e-9 
sqare_sort(sqrt) 86301 11589 50.072525 3.0537448 3.0533105e-9 
sqare_sort(sqrt) 89753 11143 50.463703 3.0670176 3.0666567e-9 
sqare_sort(sqrt) 93343 10715 50.24757 3.043416 3.042898e-9 
sqare_sort(sqrt) 97076 10303 50.278214 3.0348728 3.0343448e-9 
sqare_sort(sqrt) 100959 9907 50.727505 3.0515704 3.0509577e-9 
sqare_sort(sqrt) 104997 9526 51.134174 3.0656 3.0649827e-9 
sqare_sort(sqrt) 109196 9159 50.91259 3.0419984 3.0416147e-9 
sqare_sort(sqrt) 113563 8807 51.964954 3.0944169 3.093955e-9 
sqare_sort(sqrt) 118105 8469 51.5965 3.0621595 3.0614515e-9 
sqare_sort(sqrt) 122829 8143 52.473305 3.1037738 3.1031637e-9 
sqare_sort(sqrt) 127742 7830 52.595303 3.1006129 3.0999312e-9 
sqare_sort(sqrt) 132851 7529 51.687897 3.03699 3.036276e-9 
sqare_sort(sqrt) 138165 7239 52.150204 3.054 3.053461e-9 
sqare_sort(sqrt) 143691 6961 52.369755 3.0567296 3.0560172e-9 
sqare_sort(sqrt) 149438 6693 52.271492 3.0409517 3.0403784e-9 
sqare_sort(sqrt) 155415 6436 52.477005 3.0428922 3.0421288e-9 
sqare_sort(sqrt) 161631 6188 52.72814 3.0474563 3.0469305e-9 
sqare_sort(sqrt) 168096 5950 52.949986 3.050303 3.0497807e-9 
sqare_sort(sqrt) 174819 5722 53.039574 3.045538 3.044581e-9 
sqare_sort(sqrt) 181811 5502 52.95779 3.0309951 3.0300131e-9 
sqare_sort(sqrt) 189083 5290 53.093353 3.0289454 3.028191e-9 
sqare_sort(sqrt) 196646 5087 52.923283 3.0095284 3.008511e-9 
sqare_sort(sqrt) 204511 4891 53.10586 3.010226 3.0094334e-9 
sqare_sort(sqrt) 212691 4703 52.831696 2.9851117 2.9842588e-9 
sqare_sort(sqrt) 221198 4522 52.91143 2.98009 2.9793232e-9 
sqare_sort(sqrt) 230045 4348 53.789333 3.019912 3.0192007e-9 
sqare_sort(sqrt) 239246 4181 53.619057 3.00082 2.9999574e-9 
sqare_sort(sqrt) 248815 4021 54.129406 3.01982 3.0183558e-9 
sqare_sort(sqrt) 258767 3866 54.233727 3.016119 3.0149336e-9 
sqare_sort(sqrt) 269117 3717 54.805225 3.0383418 3.0374063e-9 
sqare_sort(sqrt) 279881 3574 55.37648 3.0604117 3.0595102e-9 
sqare_sort(sqrt) 291076 3437 54.62199 3.009304 3.008016e-9 
sqare_sort(sqrt) 302719 3305 54.65928 3.002 3.000541e-9 
sqare_sort(sqrt) 314827 3178 55.54076 3.0409632 3.039382e-9 
sqare_sort(sqrt) 327420 3056 55.21368 3.0137184 3.0119247e-9 
sqare_sort(sqrt) 340516 2938 54.91007 2.9879189 2.9866163e-9 
sqare_sort(sqrt) 354136 2825 55.856087 3.030067 3.0287517e-9 
sqare_sort(sqrt) 368301 2717 55.068684 2.9782107 2.9762053e-9 
sqare_sort(sqrt) 383033 2612 56.010963 3.0199294 3.018474e-9 
sqare_sort(sqrt) 398354 2512 55.98982 3.009608 3.0076075e-9 
sqare_sort(sqrt) 414288 2415 55.48779 2.9735785 2.972076e-9 
sqare_sort(sqrt) 430859 2322 55.928207 2.9881198 2.9867622e-9 
sqare_sort(sqrt) 448093 2233 57.03677 3.038163 3.0363665e-9 
sqare_sort(sqrt) 466016 2147 56.9049 3.0220306 3.0204108e-9 
sqare_sort(sqrt) 484656 2065 56.574642 2.9954908 2.9930523e-9 
sqare_sort(sqrt) 504042 1985 56.153023 2.9642863 2.9627356e-9 
sqare_sort(sqrt) 524203 1909 56.089455 2.952113 2.9500375e-9 
sqare_sort(sqrt) 545171 1836 56.4893 2.9643297 2.9615637e-9 
sqare_sort(sqrt) 566977 1765 57.218475 2.993705 2.9915677e-9 
sqare_sort(sqrt) 589656 1697 57.43604 2.9962177 2.9942828e-9 
sqare_sort(sqrt) 613242 1632 57.237843 2.977091 2.9746787e-9 
sqare_sort(sqrt) 637771 1569 57.397324 2.9766262 2.9746547e-9 
sqare_sort(sqrt) 663281 1509 56.92544 2.943517 2.9408966e-9 
sqare_sort(sqrt) 689812 1451 57.8372 2.981938 2.9792053e-9 
sqare_sort(sqrt) 717404 1395 57.109634 2.9358616 2.9335778e-9 
sqare_sort(sqrt) 746100 1342 57.58506 2.9517162 2.9479836e-9 
sqare_sort(sqrt) 775944 1290 57.79228 2.9537706 2.950915e-9 
sqare_sort(sqrt) 806981 1241 57.281013 2.919198 2.914932e-9 
sqare_sort(sqrt) 839260 1193 58.036957 2.9492183 2.945574e-9 
sqare_sort(sqrt) 872830 1147 57.017902 2.8891265 2.8858484e-9 
sqare_sort(sqrt) 907743 1103 57.679977 2.914319 2.9107083e-9 
sqare_sort(sqrt) 944052 1061 57.889454 2.9165647 2.9117917e-9 
sqare_sort(sqrt) 981814 1020 58.000298 2.9138424 2.9096228e-9 
sqare_sort(sqrt) 1021086 981 79.404915 3.9778686 3.971176e-9 
sqare_sort(sqrt) 1061929 943 79.15252 3.954017 3.9484926e-9 
sqare_sort(sqrt) 1104406 907 79.81165 3.9757059 3.9689736e-9 
sqare_sort(sqrt) 1148582 872 80.05897 3.9768164 3.9706083e-9 
sqare_sort(sqrt) 1194525 839 80.15058 3.970208 3.961467e-9 
sqare_sort(sqrt) 1242306 806 80.085144 3.955879 3.9507486e-9 
sqare_sort(sqrt) 1291998 775 80.41396 3.9610503 3.955914e-9 
sqare_sort(sqrt) 1343677 746 80.67063 3.9626486 3.9532275e-9 
sqare_sort(sqrt) 1397424 717 80.70627 3.9534109 3.9457047e-9 
sqare_sort(sqrt) 1453320 690 80.42096 3.9285464 3.9176133e-9 
sqare_sort(sqrt) 1511452 663 80.26212 3.9099796 3.9018144e-9 
sqare_sort(sqrt) 1571910 638 81.51905 3.9602947 3.9489274e-9 
sqare_sort(sqrt) 1634786 613 80.98933 3.923774 3.915458e-9 
sqare_sort(sqrt) 1700177 590 81.31267 3.9286695 3.9165107e-9 
sqare_sort(sqrt) 1768184 567 80.941696 3.9000833 3.8901233e-9 
sqare_sort(sqrt) 1838911 545 81.016464 3.893072 3.8845007e-9 
sqare_sort(sqrt) 1912467 524 81.78687 3.9194357 3.9110946e-9 
sqare_sort(sqrt) 1988965 504 82.20393 3.9287689 3.9192125e-9 
sqare_sort(sqrt) 2068523 485 81.53151 3.8861225 3.8735966e-9 
sqare_sort(sqrt) 2151263 466 82.42477 3.9181316 3.908405e-9 
sqare_sort(sqrt) 2237313 448 82.00501 3.8877213 3.8787373e-9 
sqare_sort(sqrt) 2326805 431 82.64362 3.9075148 3.8963983e-9 
sqare_sort(sqrt) 2419877 415 83.03405 3.9154994 3.8989327e-9 
sqare_sort(sqrt) 2516672 399 82.59884 3.8846118 3.8685495e-9 
sqare_sort(sqrt) 2617338 384 82.76561 3.8821244 3.862588e-9 
sqare_sort(sqrt) 2722031 369 83.32917 3.8982124 3.881022e-9 
sqare_sort(sqrt) 2830912 355 83.46878 3.894435 3.8751606e-9 
sqare_sort(sqrt) 2944148 341 82.494774 3.8388557 3.8237347e-9 
sqare_sort(sqrt) 3061913 328 83.62827 3.8813825 3.864735e-9 
sqare_sort(sqrt) 3184389 316 82.67573 3.827122 3.803287e-9 
sqare_sort(sqrt) 3311764 303 82.89027 3.827029 3.813816e-9 
sqare_sort(sqrt) 3444234 292 83.260895 3.8341246 3.812332e-9 
sqare_sort(sqrt) 3582003 281 83.31575 3.8266797 3.801805e-9 
sqare_sort(sqrt) 3725283 270 84.07364 3.8514798 3.8291694e-9 
sqare_sort(sqrt) 3874294 260 83.1252 3.7981856 3.7705985e-9 
sqare_sort(sqrt) 4029265 250 83.90566 3.8239603 3.7961865e-9 
sqare_sort(sqrt) 4190435 240 83.46756 3.7942095 3.772689e-9 
sqare_sort(sqrt) 4358052 231 84.058716 3.8112788 3.7858756e-9 
sqare_sort(sqrt) 4532374 222 83.044876 3.7556753 3.732582e-9 
sqare_sort(sqrt) 4713668 214 83.57203 3.7698686 3.737261e-9 
sqare_sort(sqrt) 4902214 205 83.86658 3.7735238 3.7549226e-9 
sqare_sort(sqrt) 5098302 198 84.4377 3.7895732 3.7540455e-9 
sqare_sort(sqrt) 5302234 190 83.51064 3.738473 3.7109213e-9 
sqare_sort(sqrt) 5514323 183 83.58036 3.7321403 3.698407e-9 
sqare_sort(sqrt) 5734895 176 83.56376 3.7219949 3.6875478e-9 
sqare_sort(sqrt) 5964290 169 84.07677 3.7354305 3.705913e-9 
sqare_sort(sqrt) 6202861 163 84.45459 3.7428074 3.7018415e-9 
sqare_sort(sqrt) 6450975 157 83.60423 3.695854 3.6491339e-9 
sqare_sort(sqrt) 6709014 151 84.55585 3.728595 3.6805232e-9 
sqare_sort(sqrt) 6977374 145 84.75595 3.7281168 3.6849324e-9 
sqare_sort(sqrt) 7256468 139 84.48391 3.7069244 3.6751382e-9 
sqare_sort(sqrt) 7546726 134 84.71409 3.7078185 3.6665289e-9 
sqare_sort(sqrt) 7848595 129 84.80034 3.7024243 3.6568282e-9 
sqare_sort(sqrt) 8162538 124 85.035515 3.7035427 3.659068e-9 
sqare_sort(sqrt) 8489039 119 84.07672 3.6527827 3.615916e-9 
sqare_sort(sqrt) 8828600 115 85.68119 3.7133617 3.6574428e-9 
sqare_sort(sqrt) 9181744 110 85.19696 3.683343 3.646904e-9 
sqare_sort(sqrt) 9549013 106 85.302376 3.6789007 3.6345758e-9 
sqare_sort(sqrt) 9930973 102 84.70576 3.6442766 3.5976537e-9 
sqare_sort(sqrt) 10328211 98 85.90697 3.6869805 3.6426686e-9 
sqare_sort(sqrt) 10741339 95 85.395164 3.656136 3.5829464e-9 
sqare_sort(sqrt) 11170992 91 85.469986 3.6504958 3.5910275e-9 
sqare_sort(sqrt) 11617831 88 85.04621 3.6236386 3.5443546e-9 
sqare_sort(sqrt) 12082544 84 85.421616 3.6308804 3.5774557e-9 
sqare_sort(sqrt) 12565845 81 84.84121 3.5975573 3.5345245e-9 
sqare_sort(sqrt) 13068478 78 84.75128 3.5851421 3.5171164e-9 
sqare_sort(sqrt) 13591217 75 84.858536 3.5811076 3.5131587e-9 
sqare_sort(sqrt) 14134865 72 84.88265 3.573592 3.511404e-9 
sqare_sort(sqrt) 14700259 70 85.93529 3.6093104 3.5075283e-9 
sqare_sort(sqrt) 15288269 67 85.90161 3.5993419 3.5139047e-9 
sqare_sort(sqrt) 15899799 64 86.30366 3.6076348 3.5452834e-9 
sqare_sort(sqrt) 16535790 62 85.33159 3.5585835 3.4710472e-9 
sqare_sort(sqrt) 17197221 60 85.61434 3.56197 3.452079e-9 
sqare_sort(sqrt) 17885109 57 85.620125 3.5538445 3.4860368e-9 
sqare_sort(sqrt) 18600513 55 84.67198 3.5062547 3.4273293e-9 
sqare_sort(sqrt) 19344533 53 84.832 3.5046692 3.4183216e-9 
sqare_sort(sqrt) 20118314 51 86.53371 3.5666344 3.4761367e-9 
sqare_sort(sqrt) 20923046 49 86.146515 3.542414 3.4552408e-9 
sqare_sort(sqrt) 21759967 47 84.88268 3.4823418 3.4049856e-9 
sqare_sort(sqrt) 22630365 46 86.24349 3.529975 3.3909566e-9 
sqare_sort(sqrt) 23535579 44 86.452576 3.5303566 3.40911e-9 
sqare_sort(sqrt) 24477002 42 86.942116 3.542163 3.4455694e-9 
sqare_sort(sqrt) 25456082 41 86.27886 3.507056 3.3602163e-9 
sqare_sort(sqrt) 26474325 39 87.40243 3.544574 3.4330059e-9 
sqare_sort(sqrt) 27533298 38 86.26096 3.4902732 3.3359349e-9 
sqare_sort(sqrt) 28634629 36 87.3704 3.5270877 3.4215446e-9 
sqare_sort(sqrt) 29780014 35 87.722 3.533211 3.3898198e-9 
sqare_sort(sqrt) 30971214 34 87.18372 3.503546 3.3271368e-9 
sqare_sort(sqrt) 32210062 33 87.486946 3.507755 3.3000747e-9 
sqare_sort(sqrt) 33498464 31 87.55534 3.5025513 3.3728569e-9 
sqare_sort(sqrt) 34838402 30 86.63519 3.4579146 3.3085275e-9 
sqare_sort(sqrt) 36231938 29 87.23792 3.4741254 3.306404e-9 
sqare_sort(sqrt) 37681215 28 88.38813 3.512017 3.3286922e-9 
sqare_sort(sqrt) 39188463 27 87.87077 3.4836278 3.2923786e-9 
sqare_sort(sqrt) 40756001 26 88.08503 3.4843059 3.288148e-9 
sqare_sort(sqrt) 42386241 25 89.12978 3.5177588 3.3197178e-9 
sqare_sort(sqrt) 44081690 24 89.45073 3.5225592 3.329575e-9 
sqare_sort(sqrt) 45844957 23 87.77589 3.448919 3.2708722e-9 
sqare_sort(sqrt) 47678755 22 89.55741 3.511113 3.34732e-9 
sqare_sort(sqrt) 49585905 22 88.41129 3.458507 3.1703542e-9 
sqare_sort(sqrt) 51569341 21 88.955666 3.4721167 3.2061471e-9 
sqare_sort(sqrt) 53632114 20 89.66297 3.492012 3.2555232e-9 
sqare_sort(sqrt) 55777398 19 89.09227 3.4621558 3.2668919e-9 
sqare_sort(sqrt) 58008493 19 88.81955 3.443985 3.1247556e-9 
sqare_sort(sqrt) 60328832 18 89.43175 3.4601314 3.1863625e-9 
sqare_sort(sqrt) 62741985 17 89.12443 3.4407086 3.2258243e-9 
sqare_sort(sqrt) 65251664 17 89.04306 3.4300747 3.0921676e-9 
sqare_sort(sqrt) 67861730 16 89.11702 3.4254572 3.1548133e-9 
sqare_sort(sqrt) 70576199 16 89.496635 3.432583 3.0397846e-9 
sqare_sort(sqrt) 73399246 15 89.8086 3.4370892 3.1218206e-9 
sqare_sort(sqrt) 76335215 15 88.99689 3.3986638 2.9681921e-9 
sqare_sort(sqrt) 79388623 14 89.73784 3.4195704 3.0767007e-9 
sqare_sort(sqrt) 82564167 14 89.71639 3.4113977 2.9512954e-9 
sqare_sort(sqrt) 85866733 13 89.49074 3.3955119 3.041844e-9 
sqare_sort(sqrt) 89301402 13 89.95314 3.4057446 2.9336644e-9 
sqare_sort(sqrt) 92873458 12 90.53992 3.4206326 3.0692593e-9 
sqare_sort(sqrt) 96588396 12 89.37443 3.3693972 2.9070066e-9 
sqare_sort(sqrt) 100451931 19 89.23609 3.3570209 1.7589039e-9 
sqare_sort(sqrt) 104470008 19 89.15254 3.3467536 1.6860814e-9 
sqare_sort(sqrt) 108648808 18 89.98788 3.3709514 1.7236735e-9 
sqare_sort(sqrt) 112994760 17 90.687614 3.3899782 1.7647763e-9 
sqare_sort(sqrt) 117514550 17 90.47033 3.374718 1.6892616e-9 
sqare_sort(sqrt) 122215132 16 90.65957 3.3746543 1.7257755e-9 
sqare_sort(sqrt) 127103737 15 90.84767 3.3745484 1.7699707e-9 
sqare_sort(sqrt) 132187886 15 90.832634 3.3669133 1.6980444e-9 
sqare_sort(sqrt) 137475401 14 90.694496 3.3547566 1.7430425e-9 
sqare_sort(sqrt) 142974417 13 91.5087 3.3778038 1.8173256e-9 
sqare_sort(sqrt) 148693393 13 90.490005 3.3332396 1.7243741e-9 
sqare_sort(sqrt) 154641128 12 90.08995 3.311601 1.7845624e-9 
sqare_sort(sqrt) 160826773 12 91.65943 3.3623 1.7421954e-9 
sqare_sort(sqrt) 167259843 11 90.13246 3.2994385 1.793311e-9 
sqare_sort(sqrt) 173950236 11 91.3101 3.3356383 1.7432563e-9 
sqare_sort(sqrt) 180908245 11 90.72863 3.30756 1.6620982e-9 
sqare_sort(sqrt) 188144574 10 91.85591 3.3417623 1.7761672e-9 
sqare_sort(sqrt) 195670356 10 91.34542 3.3163636 1.6948727e-9 
sqare_sort(sqrt) 203497170 9 91.08049 3.2999659 1.8018083e-9 
sqare_sort(sqrt) 211637056 9 91.91051 3.3232257 1.7447195e-9 
sqare_sort(sqrt) 220102538 9 92.00403 3.3198152 1.6758932e-9 
sqare_sort(sqrt) 228906639 8 91.447624 3.2930148 1.7982302e-9 
sqare_sort(sqrt) 238062904 8 91.7303 3.296477 1.7308854e-9 
sqare_sort(sqrt) 247585420 8 92.11926 3.3037372 1.6679785e-9 
sqare_sort(sqrt) 257488836 7 92.59336 3.3140152 1.8386456e-9 
sqare_sort(sqrt) 267788389 7 92.08231 3.289063 1.7546172e-9 
sqare_sort(sqrt) 278499924 7 92.54281 3.298844 1.6921492e-9 
sqare_sort(sqrt) 289639920 6 92.7065 3.2980268 1.8977742e-9 
sqare_sort(sqrt) 301225516 6 91.667305 3.2545063 1.8007031e-9 
sqare_sort(sqrt) 313274536 6 92.30018 3.2704058 1.739904e-9 
sqare_sort(sqrt) 325805517 6 92.05632 3.2552388 1.665226e-9 
sqare_sort(sqrt) 338837737 5 92.23686 3.25511 1.9213386e-9 
sqare_sort(sqrt) 352391246 5 92.637245 3.2627246 1.8517625e-9 
sqare_sort(sqrt) 366486895 5 91.71121 3.2236848 1.7592362e-9 
sqare_sort(sqrt) 381146370 5 92.696594 3.2518537 1.7063544e-9 
sqare_sort(sqrt) 396392224 5 93.00446 3.2561905 1.6429135e-9 
sqare_sort(sqrt) 412247912 4 93.93417 3.2822385 1.9904518e-9 
sqare_sort(sqrt) 428737828 4 93.62954 3.2651384 1.9039248e-9 
sqare_sort(sqrt) 445887341 4 93.861664 3.266787 1.8316214e-9 
sqare_sort(sqrt) 463722834 4 94.11074 3.2690182 1.7623771e-9 
sqare_sort(sqrt) 482271747 4 94.137505 3.2635334 1.6917503e-9 
sqare_sort(sqrt) 501562616 3 94.78328 3.2794876 2.1795135e-9 
sqare_sort(sqrt) 521625120 3 94.658226 3.2687614 2.0888316e-9 
sqare_sort(sqrt) 542490124 3 94.441475 3.2549164 1.999985e-9 
sqare_sort(sqrt) 564189728 3 95.14134 3.2726552 1.9335429e-9 
sqare_sort(sqrt) 586757317 3 93.67082 3.2158134 1.8268844e-9 
sqare_sort(sqrt) 610227609 3 95.18111 3.2613277 1.7814815e-9 
sqare_sort(sqrt) 634636713 3 94.53414 3.2328918 1.6980275e-9 
sqare_sort(sqrt) 660022181 3 93.9161 3.205553 1.6189118e-9 
sqare_sort(sqrt) 686423068 2 95.46793 3.2522392 2.368976e-9 
sqare_sort(sqrt) 713879990 2 94.42185 3.210415 2.2485676e-9 
sqare_sort(sqrt) 742435189 2 95.06809 3.2261808 2.1727018e-9 
sqare_sort(sqrt) 772132596 2 95.61147 3.2384024 2.0970505e-9 
sqare_sort(sqrt) 803017899 2 94.9833 3.2109718 1.9993152e-9 
sqare_sort(sqrt) 835138614 2 94.80203 3.1987255 1.9150865e-9 
sqare_sort(sqrt) 868544158 2 95.413734 3.2132304 1.8497796e-9 
sqare_sort(sqrt) 903285924 2 95.09445 3.196387 1.7693107e-9 
sqare_sort(sqrt) 939417360 2 95.287865 3.1968079 1.7014844e-9 
sqare_sort(sqrt) 976994054 2 96.08597 3.2174757 1.6466198e-9 
sqare_sort(sqrt) 1016073816 1 96.191536 3.2149193 3.1640608e-9 
sqare_sort(sqrt) 1056716768 1 96.52255 3.2198932 3.0470728e-9 
sqare_sort(sqrt) 1098985438 1 96.4514 3.2114577 2.9222023e-9 
sqare_sort(sqrt) 1142944855 1 95.760414 3.1824548 2.7844342e-9 
sqare_sort(sqrt) 1188662649 1 96.79769 3.2108893 2.7012619e-9 
sqare_sort(sqrt) 1236209154 1 95.20832 3.1522515 2.5499336e-9 
sqare_sort(sqrt) 1285657520 1 96.45817 3.187661 2.4794014e-9 
sqare_sort(sqrt) 1337083820 1 96.26769 3.1754284 2.3748912e-9 
sqare_sort(sqrt) 1390567172 1 96.206535 3.1674993 2.277847e-9 
sqare_sort(sqrt) 1446189858 1 96.98846 3.1873055 2.203933e-9 
sqare_sort(sqrt) 1504037452 1 97.167175 3.1872518 2.1191306e-9 
sqare_sort(sqrt) 1564198950 1 97.629 3.1964676 2.0435174e-9 
sqare_sort(sqrt) 1626766908 1 97.73436 3.1940002 1.9634037e-9 
sqare_sort(sqrt) 1691837584 1 98.1902 3.2029743 1.8931925e-9 
sqare_sort(sqrt) 1759511087 1 98.09032 3.193821 1.8151753e-9 
sqare_sort(sqrt) 1829891530 1 97.86018 3.1804683 1.7380637e-9 
sqare_sort(sqrt) 1903087191 1 98.66862 3.2008562 1.6819283e-9 
sqare_sort(sqrt) 1979210678 1 98.97798 3.205009 1.619337e-9 


==> mereni-final-tables-mereni-2023-06-09-NUCfunnel_sort-binary-div.csv <==
type size times time div norm 
funnel_sort(binary) 1000 249999 65.048904 6.527224 2.6109001e-8 
funnel_sort(binary) 1020 245098 64.27323 6.4309545 2.5723823e-8 
funnel_sort(binary) 1040 240384 69.14944 6.8995113 2.7598116e-8 
funnel_sort(binary) 1060 235849 72.70143 7.234082 2.8936336e-8 
funnel_sort(binary) 1081 231267 73.78326 7.3211107 2.9284484e-8 
funnel_sort(binary) 1102 226860 77.51694 7.6704574 3.0681864e-8 
funnel_sort(binary) 1124 222419 80.70425 7.963376 3.1853638e-8 
funnel_sort(binary) 1146 218150 83.277794 8.194704 3.277883e-8 
funnel_sort(binary) 1168 214041 83.04948 8.150236 3.260096e-8 
funnel_sort(binary) 1191 209907 82.76619 8.100072 3.240039e-8 
funnel_sort(binary) 1214 205930 81.96558 8.0001135 3.2000578e-8 
funnel_sort(binary) 1238 201938 83.211365 8.09938 3.2397615e-8 
funnel_sort(binary) 1262 198098 82.28019 7.9872074 3.1948872e-8 
funnel_sort(binary) 1287 194250 82.57262 7.993634 3.197457e-8 
funnel_sort(binary) 1312 190548 80.61012 7.782739 3.1131083e-8 
funnel_sort(binary) 1338 186846 79.52641 7.6571794 3.0628723e-8 
funnel_sort(binary) 1364 183284 79.815414 7.664516 3.065814e-8 
funnel_sort(binary) 1391 179726 78.95951 7.5617905 3.02473e-8 
funnel_sort(binary) 1418 176304 78.906746 7.536719 3.0146985e-8 
funnel_sort(binary) 1446 172890 78.7601 7.502497 3.0010114e-8 
funnel_sort(binary) 1474 169606 78.466095 7.4548416 2.9819457e-8 
funnel_sort(binary) 1503 166333 77.45312 7.339003 2.935619e-8 
funnel_sort(binary) 1533 163078 76.1655 7.1975503 2.8790364e-8 
funnel_sort(binary) 1563 159948 76.36988 7.1978464 2.8791533e-8 
funnel_sort(binary) 1594 156838 75.1335 7.062457 2.8249852e-8 
funnel_sort(binary) 1625 153846 75.123665 7.043136 2.8172574e-8 
funnel_sort(binary) 1657 150875 74.04286 6.9235444 2.769419e-8 
funnel_sort(binary) 1690 147928 74.471275 6.945128 2.7780699e-8 
funnel_sort(binary) 1723 145095 73.70622 6.8559422 2.7423912e-8 
funnel_sort(binary) 1757 142287 73.456635 6.8148556 2.7259613e-8 
funnel_sort(binary) 1792 139508 72.19276 6.6799655 2.672004e-8 
funnel_sort(binary) 1827 136836 73.10471 6.746927 2.6987776e-8 
funnel_sort(binary) 1863 134192 72.76259 6.69795 2.6791831e-8 
funnel_sort(binary) 1900 131578 71.83962 6.5957627 2.638324e-8 
funnel_sort(binary) 1938 128998 71.50827 6.548165 2.6192856e-8 
funnel_sort(binary) 1976 126518 71.1779 6.5012345 2.6004983e-8 
funnel_sort(binary) 2015 124069 70.58785 6.4307785 2.5723212e-8 
funnel_sort(binary) 2055 121654 75.444916 6.855561 2.7422354e-8 
funnel_sort(binary) 2096 119274 75.18226 6.8140464 2.7256371e-8 
funnel_sort(binary) 2137 116986 75.08712 6.788229 2.7153014e-8 
funnel_sort(binary) 2179 114731 81.53663 7.35263 2.9410655e-8 
funnel_sort(binary) 2222 112511 82.46023 7.41706 2.9668307e-8 
funnel_sort(binary) 2266 110326 84.22482 7.5565524 3.0226364e-8 
funnel_sort(binary) 2311 108178 83.739204 7.49391 2.9975716e-8 
funnel_sort(binary) 2357 106067 83.36397 7.441394 2.9765586e-8 
funnel_sort(binary) 2404 103993 84.6556 7.537524 3.0150197e-8 
funnel_sort(binary) 2452 101957 85.44099 7.588182 3.0352904e-8 
funnel_sort(binary) 2501 99960 85.99288 7.6178846 3.0471544e-8 
funnel_sort(binary) 2551 98000 83.96865 7.419792 2.9679406e-8 
funnel_sort(binary) 2602 96079 85.25739 7.5147066 3.005912e-8 
funnel_sort(binary) 2654 94197 83.70028 7.358944 2.9435911e-8 
funnel_sort(binary) 2707 92353 84.33239 7.39597 2.958393e-8 
funnel_sort(binary) 2761 90546 82.68015 7.232992 2.8932257e-8 
funnel_sort(binary) 2816 88778 80.80847 7.0516996 2.8206928e-8 
funnel_sort(binary) 2872 87047 82.73618 7.2020664 2.8808381e-8 
funnel_sort(binary) 2929 85353 81.212555 7.052032 2.8208246e-8 
funnel_sort(binary) 2987 83696 81.455795 7.055821 2.822329e-8 
funnel_sort(binary) 3046 82074 79.68079 6.8852377 2.7541237e-8 
funnel_sort(binary) 3106 80489 80.502556 6.9393716 2.7757615e-8 
funnel_sort(binary) 3168 78914 79.34967 6.823221 2.7292934e-8 
funnel_sort(binary) 3231 77375 79.026474 6.7788696 2.7115629e-8 
funnel_sort(binary) 3295 75872 77.79613 6.6571717 2.6628875e-8 
funnel_sort(binary) 3360 74404 78.990204 6.743089 2.6972632e-8 
funnel_sort(binary) 3427 72950 77.8251 6.6275134 2.6510092e-8 
funnel_sort(binary) 3495 71530 77.79964 6.60939 2.643784e-8 
funnel_sort(binary) 3564 70145 76.40175 6.4751186 2.5900807e-8 
funnel_sort(binary) 3635 68775 77.1687 6.5243826 2.6097831e-8 
funnel_sort(binary) 3707 67439 76.07196 6.4163065 2.56656e-8 
funnel_sort(binary) 3781 66120 75.50114 6.3528805 2.5411552e-8 
funnel_sort(binary) 3856 64834 76.13645 6.3910985 2.5564404e-8 
funnel_sort(binary) 3933 63564 75.002655 6.280885 2.5123821e-8 
funnel_sort(binary) 4011 62328 74.755844 6.245399 2.4981837e-8 
funnel_sort(binary) 4091 61109 73.27665 6.1072845 2.442944e-8 
funnel_sort(binary) 4172 59923 78.83795 6.55534 2.6221493e-8 
funnel_sort(binary) 4255 58754 78.699 6.528359 2.6113616e-8 
funnel_sort(binary) 4340 57603 79.92031 6.614015 2.6456375e-8 
funnel_sort(binary) 4426 56484 84.93823 7.0128565 2.8051632e-8 
funnel_sort(binary) 4514 55383 87.17878 7.1810055 2.8724154e-8 
funnel_sort(binary) 4604 54300 91.65539 7.532078 3.012865e-8 
funnel_sort(binary) 4696 53236 89.32195 7.323142 2.9293007e-8 
funnel_sort(binary) 4789 52202 89.68551 7.3359327 2.9344273e-8 
funnel_sort(binary) 4884 51187 88.63264 7.2330456 2.8932494e-8 
funnel_sort(binary) 4981 50190 88.87395 7.235984 2.8944354e-8 
funnel_sort(binary) 5080 49212 89.555756 7.274679 2.9099068e-8 
funnel_sort(binary) 5181 48253 88.531166 7.174897 2.8699725e-8 
funnel_sort(binary) 5284 47312 87.65553 7.08762 2.8350865e-8 
funnel_sort(binary) 5389 46390 87.997406 7.0989685 2.8396363e-8 
funnel_sort(binary) 5496 45487 86.16917 6.9356093 2.774282e-8 
funnel_sort(binary) 5605 44603 84.88801 6.816946 2.7267804e-8 
funnel_sort(binary) 5717 43729 86.22278 6.908299 2.7633343e-8 
funnel_sort(binary) 5831 42874 86.85025 6.9427285 2.7771103e-8 
funnel_sort(binary) 5947 42038 84.89069 6.7707014 2.7082807e-8 
funnel_sort(binary) 6065 41220 83.71296 6.6617074 2.6646903e-8 
funnel_sort(binary) 6186 40413 84.29418 6.692781 2.677168e-8 
funnel_sort(binary) 6309 39625 83.02951 6.577535 2.6310758e-8 
funnel_sort(binary) 6435 38850 82.99333 6.559843 2.62394e-8 
funnel_sort(binary) 6563 38092 81.3419 6.414906 2.5659851e-8 
funnel_sort(binary) 6694 37346 82.553734 6.495868 2.5984084e-8 
funnel_sort(binary) 6827 36619 81.39541 6.3904514 2.5562018e-8 
funnel_sort(binary) 6963 35904 81.133026 6.3556514 2.542265e-8 
funnel_sort(binary) 7102 35201 80.21821 6.269982 2.5080178e-8 
funnel_sort(binary) 7244 34511 80.780846 6.299895 2.5199812e-8 
funnel_sort(binary) 7388 33838 79.69076 6.201148 2.4805074e-8 
funnel_sort(binary) 7535 33178 79.14605 6.1451697 2.458105e-8 
funnel_sort(binary) 7685 32530 79.6793 6.172943 2.469246e-8 
funnel_sort(binary) 7838 31895 78.63496 6.0786424 2.4315248e-8 
funnel_sort(binary) 7994 31273 80.17791 6.184324 2.4737652e-8 
funnel_sort(binary) 8153 30663 76.72961 5.905405 2.362205e-8 
funnel_sort(binary) 8316 30062 83.47269 6.4102883 2.5641606e-8 
funnel_sort(binary) 8482 29474 82.92684 6.354455 2.5417977e-8 
funnel_sort(binary) 8651 28898 84.12877 6.432526 2.5730456e-8 
funnel_sort(binary) 8824 28331 90.12635 6.876086 2.7505143e-8 
funnel_sort(binary) 9000 27777 91.68023 6.979465 2.7918643e-8 
funnel_sort(binary) 9180 27233 95.81993 7.278784 2.9115258e-8 
funnel_sort(binary) 9363 26700 91.906815 6.966461 2.7866726e-8 
funnel_sort(binary) 9550 26178 94.66918 7.160362 2.8641457e-8 
funnel_sort(binary) 9741 25664 91.69564 6.9205017 2.7682779e-8 
funnel_sort(binary) 9935 25163 93.64069 7.0521574 2.8209262e-8 
funnel_sort(binary) 10133 24671 92.11743 6.922597 2.7691355e-8 
funnel_sort(binary) 10335 24189 93.9284 7.043617 2.817522e-8 
funnel_sort(binary) 10541 23716 92.331345 6.909103 2.7637478e-8 
funnel_sort(binary) 10751 23253 92.341125 6.895151 2.7581375e-8 
funnel_sort(binary) 10966 22797 91.02287 6.7822495 2.7129877e-8 
funnel_sort(binary) 11185 22351 89.71462 6.6705904 2.6682795e-8 
funnel_sort(binary) 11408 21914 93.027954 6.9023314 2.7609886e-8 
funnel_sort(binary) 11636 21485 89.47381 6.624594 2.6498434e-8 
funnel_sort(binary) 11868 21065 91.78406 6.781344 2.7125438e-8 
funnel_sort(binary) 12105 20652 88.27992 6.5087276 2.6035694e-8 
funnel_sort(binary) 12347 20247 88.850815 6.5370545 2.6149294e-8 
funnel_sort(binary) 12593 19852 87.75177 6.442703 2.5771199e-8 
funnel_sort(binary) 12844 19464 89.627945 6.566724 2.6267356e-8 
funnel_sort(binary) 13100 19083 86.3707 6.3149033 2.5260897e-8 
funnel_sort(binary) 13362 18709 86.964005 6.345029 2.5381166e-8 
funnel_sort(binary) 13629 18343 85.93452 6.2568855 2.5027866e-8 
funnel_sort(binary) 13901 17984 85.740944 6.22986 2.491988e-8 
funnel_sort(binary) 14179 17631 84.57393 6.1323366 2.4530332e-8 
funnel_sort(binary) 14462 17286 84.86933 6.1410604 2.4565212e-8 
funnel_sort(binary) 14751 16948 83.87477 6.0565853 2.4226345e-8 
funnel_sort(binary) 15046 16615 83.51881 6.018466 2.4074893e-8 
funnel_sort(binary) 15346 16290 82.19842 5.9111843 2.364603e-8 
funnel_sort(binary) 15652 15972 83.0514 5.960316 2.3841862e-8 
funnel_sort(binary) 15965 15659 82.54195 5.9116354 2.3646926e-8 
funnel_sort(binary) 16284 15352 81.5798 5.8308077 2.332398e-8 
funnel_sort(binary) 16609 15052 86.35145 6.1593037 2.4637346e-8 
funnel_sort(binary) 16941 14757 89.54701 6.374255 2.5497192e-8 
funnel_sort(binary) 17279 14468 90.60941 6.436822 2.5748053e-8 
funnel_sort(binary) 17624 14185 94.852394 6.724614 2.6898839e-8 
funnel_sort(binary) 17976 13907 97.86261 6.9240203 2.7696943e-8 
funnel_sort(binary) 18335 13635 100.523544 7.097961 2.8392101e-8 
funnel_sort(binary) 18701 13368 103.2344 7.2747273 2.9099494e-8 
funnel_sort(binary) 19075 13106 100.75836 7.0859804 2.834427e-8 
funnel_sort(binary) 19456 12849 101.19826 7.102665 2.8411781e-8 
funnel_sort(binary) 19845 12597 100.14825 7.014908 2.8061038e-8 
funnel_sort(binary) 20241 12351 101.12659 7.069321 2.827767e-8 
funnel_sort(binary) 20645 12109 98.9829 6.905701 2.7623877e-8 
funnel_sort(binary) 21057 11872 100.435936 6.993166 2.7973927e-8 
funnel_sort(binary) 21478 11639 96.198944 6.6848593 2.6741313e-8 
funnel_sort(binary) 21907 11411 96.98452 6.7261124 2.690652e-8 
funnel_sort(binary) 22345 11188 97.72244 6.763892 2.7056018e-8 
funnel_sort(binary) 22791 10969 95.677536 6.60931 2.6437823e-8 
funnel_sort(binary) 23246 10754 95.1708 6.561379 2.624683e-8 
funnel_sort(binary) 23710 10544 95.21735 6.5517087 2.6207019e-8 
funnel_sort(binary) 24184 10337 96.38127 6.61879 2.6476219e-8 
funnel_sort(binary) 24667 10134 96.84308 6.6375 2.6552614e-8 
funnel_sort(binary) 25160 9936 93.59961 6.4026685 2.5611723e-8 
funnel_sort(binary) 25663 9741 93.112404 6.356923 2.5429392e-8 
funnel_sort(binary) 26176 9550 94.13918 6.4145174 2.5660041e-8 
funnel_sort(binary) 26699 9363 92.10506 6.2637334 2.5056664e-8 
funnel_sort(binary) 27232 9180 93.91188 6.374247 2.5498032e-8 
funnel_sort(binary) 27776 9000 91.28929 6.1842613 2.473863e-8 
funnel_sort(binary) 28331 8824 90.3779 6.110705 2.4443528e-8 
funnel_sort(binary) 28897 8651 92.46128 6.2395287 2.4959318e-8 
funnel_sort(binary) 29474 8482 89.901344 6.0551224 2.422064e-8 
funnel_sort(binary) 30063 8315 91.5223 6.1524696 2.4612454e-8 
funnel_sort(binary) 30664 8152 87.98031 5.9030313 2.3614684e-8 
funnel_sort(binary) 31277 7993 88.6701 5.937936 2.3752024e-8 
funnel_sort(binary) 31902 7836 88.08129 5.887252 2.3550509e-8 
funnel_sort(binary) 32540 7682 87.06797 5.808432 2.3236305e-8 
funnel_sort(binary) 33190 7532 90.359535 6.0165644 2.40675e-8 
funnel_sort(binary) 33853 7384 96.0646 6.384304 2.5540224e-8 
funnel_sort(binary) 34530 7240 94.8076 6.288827 2.515559e-8 
funnel_sort(binary) 35220 7098 99.03639 6.556918 2.6228559e-8 
funnel_sort(binary) 35924 6959 104.90791 6.9325495 2.7730739e-8 
funnel_sort(binary) 36642 6822 106.57611 7.029525 2.812128e-8 
funnel_sort(binary) 37374 6689 104.67618 6.8912387 2.7565541e-8 
funnel_sort(binary) 38121 6558 104.08346 6.8393626 2.7357721e-8 
funnel_sort(binary) 38883 6429 105.598656 6.925932 2.7706077e-8 
funnel_sort(binary) 39660 6303 104.28837 6.8272114 2.7311362e-8 
funnel_sort(binary) 40453 6180 103.376335 6.754875 2.7019551e-8 
funnel_sort(binary) 41262 6058 105.53184 6.8828735 2.7535327e-8 
funnel_sort(binary) 42087 5940 102.53096 6.6747203 2.6699226e-8 
funnel_sort(binary) 42928 5823 100.55351 6.5338483 2.6138556e-8 
funnel_sort(binary) 43786 5709 103.406265 6.706774 2.6829857e-8 
funnel_sort(binary) 44661 5597 99.86798 6.4653163 2.5864615e-8 
funnel_sort(binary) 45554 5487 102.380936 6.6157684 2.6467859e-8 
funnel_sort(binary) 46465 5380 99.47901 6.4164042 2.5667497e-8 
funnel_sort(binary) 47394 5274 101.7836 6.552979 2.6216535e-8 
funnel_sort(binary) 48341 5171 98.60366 6.336605 2.534933e-8 
funnel_sort(binary) 49307 5070 101.03558 6.481 2.59254e-8 
funnel_sort(binary) 50293 4970 99.98613 6.401952 2.5612295e-8 
funnel_sort(binary) 51298 4873 97.4386 6.2274556 2.4912298e-8 
funnel_sort(binary) 52323 4778 96.21818 6.138259 2.4553104e-8 
funnel_sort(binary) 53369 4684 98.65764 6.2824397 2.513173e-8 
funnel_sort(binary) 54436 4592 95.963936 6.099814 2.4402173e-8 
funnel_sort(binary) 55524 4502 95.62875 6.067497 2.4272993e-8 
funnel_sort(binary) 56634 4414 94.516464 5.986078 2.394599e-8 
funnel_sort(binary) 57766 4327 94.771286 5.9913826 2.396999e-8 
funnel_sort(binary) 58921 4242 94.48832 5.962727 2.3856357e-8 
funnel_sort(binary) 60099 4159 93.62237 5.8974524 2.3594364e-8 
funnel_sort(binary) 61300 4078 94.735115 5.956835 2.3829111e-8 
funnel_sort(binary) 62526 3998 92.90223 5.83111 2.3326406e-8 
funnel_sort(binary) 63776 3919 92.51471 5.796397 2.3191328e-8 
funnel_sort(binary) 65051 3843 91.47536 5.7210417 2.2884992e-8 
funnel_sort(binary) 66352 3767 97.3708 6.0788918 2.4320627e-8 
funnel_sort(binary) 67679 3693 96.24301 5.9977865 2.3997046e-8 
funnel_sort(binary) 69032 3621 97.69519 6.07747 2.4313296e-8 
funnel_sort(binary) 70412 3550 106.27487 6.5994754 2.6401853e-8 
funnel_sort(binary) 71820 3480 107.11446 6.639835 2.6566395e-8 
funnel_sort(binary) 73256 3412 109.25782 6.760728 2.7048378e-8 
funnel_sort(binary) 74721 3345 103.249855 6.3776894 2.5516703e-8 
funnel_sort(binary) 76215 3280 108.972984 6.71935 2.6878991e-8 
funnel_sort(binary) 77739 3215 108.50212 6.678553 2.6721601e-8 
funnel_sort(binary) 79293 3152 109.8114 6.7472835 2.6996526e-8 
funnel_sort(binary) 80878 3091 108.26618 6.640688 2.6563399e-8 
funnel_sort(binary) 82495 3030 109.56925 6.708861 2.6839754e-8 
funnel_sort(binary) 84144 2971 106.24829 6.494167 2.5977519e-8 
funnel_sort(binary) 85826 2912 106.17383 6.4783087 2.592098e-8 
funnel_sort(binary) 87542 2855 106.918106 6.512373 2.6056535e-8 
funnel_sort(binary) 89292 2799 105.20978 6.397192 2.559611e-8 
funnel_sort(binary) 91077 2744 106.84529 6.485378 2.5950303e-8 
funnel_sort(binary) 92898 2691 103.61581 6.278467 2.5115021e-8 
funnel_sort(binary) 94755 2638 103.38084 6.2534103 2.5017272e-8 
funnel_sort(binary) 96650 2586 104.01337 6.2808175 2.5129612e-8 
funnel_sort(binary) 98583 2535 104.43048 6.2951446 2.5189857e-8 
funnel_sort(binary) 100554 2486 102.60335 6.174374 2.4699744e-8 
funnel_sort(binary) 102565 2437 100.91204 6.0621743 2.425346e-8 
funnel_sort(binary) 104616 2389 101.83938 6.107403 2.4436686e-8 
funnel_sort(binary) 106708 2342 102.50331 6.1367073 2.4555655e-8 
funnel_sort(binary) 108842 2296 101.6714 6.0765095 2.4315643e-8 
funnel_sort(binary) 111018 2251 99.32656 5.926253 2.3714351e-8 
funnel_sort(binary) 113238 2207 100.14041 5.9646444 2.3866571e-8 
funnel_sort(binary) 115502 2164 100.77134 5.9920316 2.3973273e-8 
funnel_sort(binary) 117812 2122 97.41519 5.782646 2.3130857e-8 
funnel_sort(binary) 120168 2080 99.170685 5.8768883 2.3512307e-8 
funnel_sort(binary) 122571 2039 97.78778 5.7851443 2.3147773e-8 
funnel_sort(binary) 125022 1999 98.44055 5.813937 2.326329e-8 
funnel_sort(binary) 127522 1960 95.89476 5.654043 2.262132e-8 
funnel_sort(binary) 130072 1922 94.4465 5.55929 2.2237304e-8 
funnel_sort(binary) 132673 1884 102.534035 6.025206 2.4105073e-8 
funnel_sort(binary) 135326 1847 101.31771 5.943754 2.3780048e-8 
funnel_sort(binary) 138032 1811 100.76854 5.901648 2.3608862e-8 
funnel_sort(binary) 140792 1775 109.12002 6.380091 2.5529985e-8 
funnel_sort(binary) 143607 1740 108.043 6.306588 2.5238853e-8 
funnel_sort(binary) 146479 1706 112.13768 6.534703 2.6149985e-8 
funnel_sort(binary) 149408 1673 108.3617 6.304168 2.5220748e-8 
funnel_sort(binary) 152396 1640 112.12893 6.5125103 2.6057396e-8 
funnel_sort(binary) 155443 1608 113.91515 6.6052985 2.6426228e-8 
funnel_sort(binary) 158551 1576 112.73871 6.526275 2.6118013e-8 
funnel_sort(binary) 161722 1545 111.124016 6.422182 2.570307e-8 
funnel_sort(binary) 164956 1515 112.22904 6.475354 2.5910918e-8 
funnel_sort(binary) 168255 1485 111.08107 6.398572 2.5608767e-8 
funnel_sort(binary) 171620 1456 106.712524 6.136833 2.4559245e-8 
funnel_sort(binary) 175052 1428 108.049385 6.203523 2.4816648e-8 
funnel_sort(binary) 178553 1400 108.11159 6.1969295 2.4790273e-8 
funnel_sort(binary) 182124 1372 109.44749 6.2632465 2.5065605e-8 
funnel_sort(binary) 185766 1345 108.17806 6.1804996 2.473632e-8 
funnel_sort(binary) 189481 1319 106.14867 6.0546722 2.4225914e-8 
funnel_sort(binary) 193270 1293 104.68932 5.9617186 2.3856597e-8 
funnel_sort(binary) 197135 1268 107.35458 6.1035676 2.4417476e-8 
funnel_sort(binary) 201077 1243 106.10424 6.0227 2.4096709e-8 
funnel_sort(binary) 205098 1218 103.71239 5.8774033 2.3527555e-8 
funnel_sort(binary) 209199 1195 104.72783 5.9253573 2.370211e-8 
funnel_sort(binary) 213382 1171 103.20423 5.8297334 2.3331035e-8 
funnel_sort(binary) 217649 1148 104.51801 5.8944345 2.359085e-8 
funnel_sort(binary) 222001 1126 102.31941 5.7611613 2.3047123e-8 
funnel_sort(binary) 226441 1104 102.95103 5.7874146 2.3150504e-8 
funnel_sort(binary) 230969 1082 103.6922 5.8197355 2.328747e-8 
funnel_sort(binary) 235588 1061 100.399536 5.6259136 2.250736e-8 
funnel_sort(binary) 240299 1040 102.12622 5.713524 2.2862238e-8 
funnel_sort(binary) 245104 1019 100.73708 5.6268163 2.2528805e-8 
funnel_sort(binary) 250006 999 101.14765 5.640748 2.2585034e-8 
funnel_sort(binary) 255006 980 99.12852 5.519353 2.2085725e-8 
funnel_sort(binary) 260106 961 97.40263 5.4146442 2.1661881e-8 
funnel_sort(binary) 265308 942 106.44453 5.9079037 2.3639165e-8 
funnel_sort(binary) 270614 923 105.30083 5.8351736 2.3361558e-8 
funnel_sort(binary) 276026 905 106.821846 5.9101043 2.3659007e-8 
funnel_sort(binary) 281546 887 115.463264 6.378125 2.553995e-8 
funnel_sort(binary) 287176 870 114.14996 6.2956448 2.5198393e-8 
funnel_sort(binary) 292919 853 115.99989 6.387609 2.5564763e-8 
funnel_sort(binary) 298777 836 112.34837 6.1768193 2.472928e-8 
funnel_sort(binary) 304752 820 115.584724 6.3447866 2.5389644e-8 
funnel_sort(binary) 310847 804 115.62009 6.3367896 2.535517e-8 
funnel_sort(binary) 317063 788 116.772804 6.389963 2.5575641e-8 
funnel_sort(binary) 323404 773 115.15232 6.2914524 2.5166687e-8 
funnel_sort(binary) 329872 757 117.29555 6.3985624 2.5623654e-8 
funnel_sort(binary) 336469 743 115.07453 6.2676373 2.5070905e-8 
funnel_sort(binary) 343198 728 113.05661 6.148163 2.46076e-8 
funnel_sort(binary) 350061 714 116.10541 6.3041677 2.5222366e-8 
funnel_sort(binary) 357062 700 112.17039 6.0810757 2.4329811e-8 
funnel_sort(binary) 364203 686 113.73313 6.1562614 2.4640494e-8 
funnel_sort(binary) 371487 672 112.301865 6.069402 2.4312692e-8 
funnel_sort(binary) 378916 659 112.49774 6.0706162 2.431109e-8 
funnel_sort(binary) 386494 646 110.985016 5.979768 2.3950195e-8 
funnel_sort(binary) 394223 634 111.4801 5.997213 2.3994863e-8 
funnel_sort(binary) 402107 621 110.32497 5.9259634 2.373153e-8 
funnel_sort(binary) 410149 609 112.44921 6.0308104 2.4144416e-8 
funnel_sort(binary) 418351 597 108.87046 5.829945 2.3342606e-8 
funnel_sort(binary) 426718 585 109.64284 5.862337 2.3484102e-8 
funnel_sort(binary) 435252 574 108.67764 5.8018684 2.3222832e-8 
funnel_sort(binary) 443957 563 108.49717 5.7834125 2.3138481e-8 
funnel_sort(binary) 452836 552 109.53041 5.8296113 2.3321668e-8 
funnel_sort(binary) 461892 541 107.67778 5.7223077 2.2899894e-8 
funnel_sort(binary) 471129 530 106.82257 5.6682544 2.2700405e-8 
funnel_sort(binary) 480551 520 106.26263 5.6300077 2.2530257e-8 
funnel_sort(binary) 490162 510 107.2149 5.671876 2.2689079e-8 
funnel_sort(binary) 499965 500 105.35874 5.565271 2.2262643e-8 
funnel_sort(binary) 509964 490 105.375565 5.5577726 2.2241554e-8 
funnel_sort(binary) 520163 480 103.885475 5.470938 2.1911953e-8 
funnel_sort(binary) 530566 471 110.214134 5.795506 2.3191616e-8 
funnel_sort(binary) 541177 461 112.260895 5.8942785 2.3626011e-8 
funnel_sort(binary) 552000 452 110.99452 5.819059 2.3322507e-8 
funnel_sort(binary) 563040 444 116.652435 6.106537 2.442715e-8 
funnel_sort(binary) 574300 435 120.20357 6.2830367 2.5150205e-8 
funnel_sort(binary) 585786 426 120.247375 6.2759542 2.5149605e-8 
funnel_sort(binary) 597501 418 116.988625 6.096783 2.4411015e-8 
funnel_sort(binary) 609451 410 121.249626 6.3094482 2.5250428e-8 
funnel_sort(binary) 621640 402 119.57835 6.2132435 2.4862992e-8 
funnel_sort(binary) 634072 394 120.454155 6.249474 2.501547e-8 
funnel_sort(binary) 646753 386 119.312096 6.18106 2.4759231e-8 
funnel_sort(binary) 659688 378 122.605286 6.342279 2.5434016e-8 
funnel_sort(binary) 672881 371 118.948555 6.1440396 2.4611712e-8 
funnel_sort(binary) 686338 364 119.57504 6.167299 2.4686276e-8 
funnel_sort(binary) 700064 357 118.11412 6.0829864 2.4339457e-8 
funnel_sort(binary) 714065 350 116.56034 5.994146 2.3983995e-8 
funnel_sort(binary) 728346 343 117.7826 6.0481157 2.4209635e-8 
funnel_sort(binary) 742912 336 117.55434 6.027552 2.4147063e-8 
funnel_sort(binary) 757770 329 114.223976 5.8482223 2.3457979e-8 
funnel_sort(binary) 772925 323 115.27506 5.8934174 2.3606269e-8 
funnel_sort(binary) 788383 317 115.66096 5.9045224 2.3625894e-8 
funnel_sort(binary) 804150 310 114.69217 5.846539 2.3453092e-8 
funnel_sort(binary) 820233 304 114.192314 5.8125935 2.3310905e-8 
funnel_sort(binary) 836637 298 113.173485 5.7523685 2.3072431e-8 
funnel_sort(binary) 853369 292 114.15644 5.7939167 2.3251582e-8 
funnel_sort(binary) 870436 287 112.94947 5.7243576 2.2914374e-8 
funnel_sort(binary) 887844 281 114.93081 5.8163524 2.3313513e-8 
funnel_sort(binary) 905600 276 111.62419 5.640857 2.2568342e-8 
funnel_sort(binary) 923712 270 111.808044 5.642003 2.2622102e-8 
funnel_sort(binary) 942186 265 113.16671 5.702343 2.2838668e-8 
funnel_sort(binary) 961029 260 109.83907 5.526711 2.2118565e-8 
funnel_sort(binary) 980249 255 109.02095 5.477672 2.191389e-8 
funnel_sort(binary) 999853 250 109.85485 5.5116596 2.204988e-8 
funnel_sort(binary) 1019850 245 109.37597 5.479779 2.1931111e-8 
funnel_sort(binary) 1040247 240 108.38209 5.4222236 2.1718494e-8 
funnel_sort(binary) 1061051 235 112.66684 5.62854 2.257312e-8 
funnel_sort(binary) 1082272 230 118.51702 5.9123616 2.3751811e-8 
funnel_sort(binary) 1103917 226 117.276794 5.8421655 2.3416877e-8 
funnel_sort(binary) 1125995 222 121.33773 6.035871 2.4146296e-8 
funnel_sort(binary) 1148514 217 126.64913 6.291144 2.5242572e-8 
funnel_sort(binary) 1171484 213 126.790665 6.2892485 2.5204775e-8 
funnel_sort(binary) 1194913 209 129.83064 6.4309287 2.5750824e-8 
funnel_sort(binary) 1218811 205 126.87301 6.2755475 2.511663e-8 
funnel_sort(binary) 1243187 201 127.98217 6.3214774 2.5297991e-8 
funnel_sort(binary) 1268050 197 129.19005 6.3721466 2.5508397e-8 
funnel_sort(binary) 1293411 193 125.874985 6.1998982 2.483652e-8 
funnel_sort(binary) 1319279 189 127.987206 6.295077 2.5246582e-8 
funnel_sort(binary) 1345664 185 127.31374 6.2531657 2.5118378e-8 
funnel_sort(binary) 1372577 182 123.15702 6.040527 2.4180583e-8 
funnel_sort(binary) 1400028 178 125.75463 6.1593027 2.4715806e-8 
funnel_sort(binary) 1428028 175 123.44253 6.0376105 2.4159633e-8 
funnel_sort(binary) 1456588 171 122.69663 5.992755 2.4059894e-8 
funnel_sort(binary) 1485719 168 124.30119 6.0626655 2.4289447e-8 
funnel_sort(binary) 1515433 164 122.0124 5.942751 2.3911506e-8 
funnel_sort(binary) 1545741 161 122.21503 5.944349 2.3885903e-8 
funnel_sort(binary) 1576655 158 121.38522 5.8957963 2.36673e-8 
funnel_sort(binary) 1608188 155 120.4983 5.8446074 2.3446976e-8 
funnel_sort(binary) 1640351 152 121.92266 5.9055114 2.3685205e-8 
funnel_sort(binary) 1673158 149 118.91577 5.7519083 2.3072184e-8 
funnel_sort(binary) 1706621 146 118.854 5.740987 2.304075e-8 
funnel_sort(binary) 1740753 143 118.49733 5.7158713 2.2961977e-8 
funnel_sort(binary) 1775568 140 118.18229 5.6928296 2.2901443e-8 
funnel_sort(binary) 1811079 138 119.29994 5.7387695 2.2961608e-8 
funnel_sort(binary) 1847300 135 116.853676 5.613381 2.250885e-8 
funnel_sort(binary) 1884246 132 118.65416 5.69206 2.288537e-8 
funnel_sort(binary) 1921930 130 115.831726 5.549058 2.2209477e-8 
funnel_sort(binary) 1960368 127 114.84033 5.494045 2.2067386e-8 
funnel_sort(binary) 1999575 125 117.57456 5.617175 2.2473476e-8 
funnel_sort(binary) 2039566 122 114.743454 5.4744453 2.2001005e-8 
funnel_sort(binary) 2080357 120 115.99515 5.5266314 2.2138153e-8 
funnel_sort(binary) 2121964 117 116.36926 5.536919 2.2302027e-8 
funnel_sort(binary) 2164403 115 122.41171 5.8165164 2.336829e-8 
funnel_sort(binary) 2207691 113 121.0324 5.7431808 2.3021613e-8 
funnel_sort(binary) 2251844 111 127.60181 6.046712 2.4191232e-8 
funnel_sort(binary) 2296880 108 130.72566 6.1863685 2.4938695e-8 
funnel_sort(binary) 2342817 106 130.34396 6.159977 2.480475e-8 
funnel_sort(binary) 2389673 104 131.76906 6.21893 2.502326e-8 
funnel_sort(binary) 2437466 102 133.10599 6.273568 2.5233405e-8 
funnel_sort(binary) 2486215 100 129.71565 6.105553 2.4557623e-8 
funnel_sort(binary) 2535939 98 130.75574 6.146244 2.4731184e-8 
funnel_sort(binary) 2586657 96 131.89487 6.1914744 2.4933543e-8 
funnel_sort(binary) 2638390 94 129.60161 6.0756755 2.4497837e-8 
funnel_sort(binary) 2691157 92 128.85658 6.0326695 2.4365912e-8 
funnel_sort(binary) 2744980 91 129.14053 6.037887 2.4171545e-8 
funnel_sort(binary) 2799879 89 127.13214 5.936057 2.3821485e-8 
funnel_sort(binary) 2855876 87 128.52043 5.9928856 2.4120004e-8 
funnel_sort(binary) 2912993 85 128.80405 5.9981194 2.4224608e-8 
funnel_sort(binary) 2971252 84 125.79035 5.8499956 2.3438876e-8 
funnel_sort(binary) 3030677 82 128.19789 5.95405 2.3958464e-8 
funnel_sort(binary) 3091290 80 124.69127 5.7835135 2.3386328e-8 
funnel_sort(binary) 3153115 79 125.2463 5.80157 2.3290491e-8 
funnel_sort(binary) 3216177 77 126.437836 5.8490233 2.361852e-8 
funnel_sort(binary) 3280500 76 123.49229 5.7052217 2.2883311e-8 
funnel_sort(binary) 3346110 74 124.82272 5.759085 2.3258492e-8 
funnel_sort(binary) 3413032 73 123.25648 5.6793356 2.2794723e-8 
funnel_sort(binary) 3481292 71 122.08601 5.618008 2.272917e-8 
funnel_sort(binary) 3550917 70 121.8798 5.6011553 2.2534039e-8 
funnel_sort(binary) 3621935 69 120.93602 5.550495 2.2209663e-8 
funnel_sort(binary) 3694373 67 122.96735 5.636335 2.2770955e-8 
funnel_sort(binary) 3768260 66 120.27159 5.505563 2.2136906e-8 
funnel_sort(binary) 3843625 65 122.10908 5.582375 2.234419e-8 
funnel_sort(binary) 3920497 63 118.75718 5.422057 2.1952422e-8 
funnel_sort(binary) 3998906 62 121.63611 5.5462656 2.2370092e-8 
funnel_sort(binary) 4078884 61 118.79587 5.409711 2.174217e-8 
funnel_sort(binary) 4160461 60 119.945274 5.454956 2.185237e-8 
funnel_sort(binary) 4243670 58 120.77439 5.4855356 2.2286889e-8 
funnel_sort(binary) 4328543 57 124.34433 5.6403623 2.2860748e-8 
funnel_sort(binary) 4415113 56 127.56307 5.7788787 2.3372959e-8 
funnel_sort(binary) 4503415 55 129.37592 5.8534284 2.363228e-8 
funnel_sort(binary) 4593483 54 134.8869 6.0948873 2.4571394e-8 
funnel_sort(binary) 4685352 53 136.80571 6.1736193 2.4861182e-8 
funnel_sort(binary) 4779059 52 135.07385 6.0876174 2.4496362e-8 
funnel_sort(binary) 4874640 51 137.15369 6.1734047 2.4832017e-8 
funnel_sort(binary) 4972132 50 136.08911 6.11762 2.4607635e-8 
funnel_sort(binary) 5071574 49 137.14188 6.1570377 2.4776105e-8 
funnel_sort(binary) 5173005 48 133.83269 6.000774 2.4167022e-8 
funnel_sort(binary) 5276465 47 136.25462 6.1015525 2.4603644e-8 
funnel_sort(binary) 5381994 46 135.05403 6.040062 2.439722e-8 
funnel_sort(binary) 5489633 45 133.40489 5.9586935 2.4120995e-8 
funnel_sort(binary) 5599425 44 131.33691 5.8588486 2.3780236e-8 
funnel_sort(binary) 5711413 43 132.67697 5.9110947 2.406888e-8 
funnel_sort(binary) 5825641 42 130.82274 5.821074 2.3790859e-8 
funnel_sort(binary) 5942153 42 130.01738 5.7778945 2.3151356e-8 
funnel_sort(binary) 6060996 41 132.37932 5.8753977 2.3643373e-8 
funnel_sort(binary) 6182215 40 129.09781 5.7224984 2.314097e-8 
funnel_sort(binary) 6305859 39 129.57414 5.7363486 2.332527e-8 
funnel_sort(binary) 6431976 38 128.46321 5.6799827 2.3239085e-8 
funnel_sort(binary) 6560615 38 127.77054 5.6422296 2.2631982e-8 
funnel_sort(binary) 6691827 37 128.96587 5.687838 2.2972104e-8 
funnel_sort(binary) 6825663 36 127.15256 5.600808 2.2793097e-8 
funnel_sort(binary) 6962176 35 129.06453 5.6778812 2.3300931e-8 
funnel_sort(binary) 7101419 35 126.28799 5.5487604 2.2324553e-8 
funnel_sort(binary) 7243447 34 126.14961 5.535732 2.2477646e-8 
funnel_sort(binary) 7388315 33 125.63223 5.506125 2.2583265e-8 
funnel_sort(binary) 7536081 33 124.62416 5.455114 2.1935337e-8 
funnel_sort(binary) 7686802 32 126.430626 5.527275 2.2470637e-8 
funnel_sort(binary) 7840538 31 123.01295 5.371153 2.2098357e-8 
funnel_sort(binary) 7997348 31 125.78842 5.485497 2.2126272e-8 
funnel_sort(binary) 8157294 30 123.11598 5.3622737 2.191198e-8 
funnel_sort(binary) 8320439 30 124.38058 5.4106207 2.1676023e-8 
funnel_sort(binary) 8486847 29 127.63258 5.5451927 2.2530577e-8 
funnel_sort(binary) 8656583 28 127.17731 5.5185633 2.2767821e-8 
funnel_sort(binary) 8829714 28 130.79237 5.6684036 2.2927468e-8 
funnel_sort(binary) 9006308 27 134.70598 5.8307953 2.3978235e-8 
funnel_sort(binary) 9186434 27 138.14243 5.972158 2.4078009e-8 
funnel_sort(binary) 9370162 26 137.24611 5.9260893 2.4324713e-8 
funnel_sort(binary) 9557565 26 134.14598 5.785094 2.3280366e-8 
funnel_sort(binary) 9748716 25 137.51363 5.923027 2.4302798e-8 
funnel_sort(binary) 9943690 25 139.7373 6.011409 2.4181803e-8 
funnel_sort(binary) 10142563 24 138.41167 5.947072 2.443117e-8 
funnel_sort(binary) 10345414 24 136.91078 5.875372 2.3663349e-8 
funnel_sort(binary) 10552322 23 138.17543 5.922382 2.4401725e-8 
funnel_sort(binary) 10763368 23 136.79967 5.8562436 2.3656098e-8 
funnel_sort(binary) 10978635 22 135.02109 5.7730446 2.390198e-8 
funnel_sort(binary) 11198207 22 135.52608 5.787566 2.349226e-8 
funnel_sort(binary) 11422171 21 133.97452 5.7143364 2.3823077e-8 
funnel_sort(binary) 11650614 21 135.06142 5.753684 2.3516783e-8 
funnel_sort(binary) 11883626 21 133.87979 5.696413 2.2826178e-8 
funnel_sort(binary) 12121298 20 133.6868 5.681296 2.343518e-8 
funnel_sort(binary) 12363723 20 132.72653 5.633647 2.2782972e-8 
funnel_sort(binary) 12610997 19 133.02283 5.639385 2.3535787e-8 
funnel_sort(binary) 12863216 19 134.01237 5.6744633 2.3217831e-8 
funnel_sort(binary) 13120480 19 131.50221 5.5614486 2.230923e-8 
funnel_sort(binary) 13382889 18 130.53906 5.5140533 2.2890147e-8 
funnel_sort(binary) 13650546 18 131.3032 5.5396457 2.2545478e-8 
funnel_sort(binary) 13923556 17 129.97548 5.477028 2.313907e-8 
funnel_sort(binary) 14202027 17 130.26663 5.482696 2.2708837e-8 
funnel_sort(binary) 14486067 17 131.27101 5.5183334 2.2408281e-8 
funnel_sort(binary) 14775788 16 129.59283 5.4412518 2.3015913e-8 
funnel_sort(binary) 15071303 16 128.49332 5.3886223 2.2346368e-8 
funnel_sort(binary) 15372729 16 130.01431 5.4458833 2.2141005e-8 
funnel_sort(binary) 15680183 15 126.71431 5.301313 2.2539332e-8 
funnel_sort(binary) 15993786 15 127.10706 5.311396 2.2139416e-8 
funnel_sort(binary) 16313661 15 127.070366 5.303531 2.167317e-8 
funnel_sort(binary) 16639934 15 129.21474 5.386608 2.1581046e-8 
funnel_sort(binary) 16972732 14 132.68312 5.5246153 2.3249964e-8 
funnel_sort(binary) 17312186 14 132.13542 5.495274 2.267302e-8 
funnel_sort(binary) 17658429 14 135.83945 5.642613 2.2824443e-8 
funnel_sort(binary) 18011597 13 140.0545 5.8108063 2.4816515e-8 
funnel_sort(binary) 18371828 13 143.44487 5.944425 2.4889385e-8 
funnel_sort(binary) 18739264 13 144.81972 5.9943023 2.46061e-8 
funnel_sort(binary) 19114049 13 139.34076 5.7607083 2.3183546e-8 
funnel_sort(binary) 19496329 12 145.37431 6.0030603 2.5658935e-8 
funnel_sort(binary) 19886255 12 142.41467 5.873916 2.4614641e-8 
funnel_sort(binary) 20283980 12 145.83798 6.0080314 2.468299e-8 
funnel_sort(binary) 20689659 12 143.9494 5.9232574 2.385756e-8 
funnel_sort(binary) 21103452 11 143.33131 5.8908987 2.5376714e-8 
funnel_sort(binary) 21525521 11 141.84134 5.822824 2.4591628e-8 
funnel_sort(binary) 21956031 11 142.17406 5.8296456 2.4137686e-8 
funnel_sort(binary) 22395151 11 140.60208 5.758443 2.3375366e-8 
funnel_sort(binary) 22843054 10 139.12352 5.691229 2.4914483e-8 
funnel_sort(binary) 23299915 10 140.34694 5.734574 2.4611996e-8 
funnel_sort(binary) 23765913 10 141.4101 5.7712774 2.4283846e-8 
funnel_sort(binary) 24241231 10 141.4425 5.7658772 2.3785415e-8 
funnel_sort(binary) 24726055 10 137.69273 5.606489 2.267442e-8 
funnel_sort(binary) 25220576 9 140.55907 5.716549 2.518468e-8 
funnel_sort(binary) 25724987 9 136.85864 5.5595927 2.4012937e-8 
funnel_sort(binary) 26239486 9 138.99055 5.639652 2.3881107e-8 
funnel_sort(binary) 26764275 9 135.56424 5.4942575 2.280925e-8 
funnel_sort(binary) 27299560 9 138.37756 5.6017923 2.2799686e-8 
funnel_sort(binary) 27845551 8 135.27971 5.4700584 2.4555352e-8 
funnel_sort(binary) 28402462 8 137.6864 5.56095 2.447389e-8 
funnel_sort(binary) 28970511 8 133.9666 5.404476 2.3318867e-8 
funnel_sort(binary) 29549921 8 136.14049 5.4858527 2.320587e-8 
funnel_sort(binary) 30140919 8 135.69771 5.461723 2.265078e-8 
funnel_sort(binary) 30743737 8 132.60849 5.331254 2.1676179e-8 
funnel_sort(binary) 31358611 7 131.5878 5.28415 2.407245e-8 
funnel_sort(binary) 31985783 7 134.72752 5.4040318 2.4135865e-8 
funnel_sort(binary) 32625498 7 131.93405 5.285926 2.3145462e-8 
funnel_sort(binary) 33278007 7 130.64229 5.228187 2.244377e-8 
funnel_sort(binary) 33943567 7 135.90959 5.432769 2.286471e-8 
funnel_sort(binary) 34622438 7 135.00273 5.3903627 2.2241409e-8 
funnel_sort(binary) 35314886 7 138.82527 5.5366726 2.2397161e-8 
funnel_sort(binary) 36021183 6 145.94496 5.8139977 2.6900828e-8 
funnel_sort(binary) 36741606 6 143.65175 5.716138 2.592945e-8 
funnel_sort(binary) 37476438 6 148.0153 5.8830824 2.6163475e-8 
funnel_sort(binary) 38225966 6 142.8794 5.6725073 2.4732348e-8 
funnel_sort(binary) 38990485 6 148.24812 5.878985 2.513e-8 
funnel_sort(binary) 39770294 6 147.76903 5.8533545 2.4529843e-8 
funnel_sort(binary) 40565699 6 149.00554 5.8956623 2.422269e-8 
funnel_sort(binary) 41377012 6 146.95793 5.8080797 2.3394954e-8 
funnel_sort(binary) 42204552 5 146.19035 5.7712274 2.734884e-8 
funnel_sort(binary) 43048643 5 147.67389 5.823226 2.7054167e-8 
funnel_sort(binary) 43909615 5 145.86075 5.745256 2.6168555e-8 
funnel_sort(binary) 44787807 5 143.68718 5.6532803 2.5244727e-8 
funnel_sort(binary) 45683563 5 144.69757 5.6866417 2.4895789e-8 
funnel_sort(binary) 46597234 5 143.55367 5.6353583 2.4187523e-8 
funnel_sort(binary) 47529178 5 142.3739 5.5827847 2.3492031e-8 
funnel_sort(binary) 48479761 5 144.44408 5.6576223 2.3340142e-8 
funnel_sort(binary) 49449356 5 140.67555 5.503857 2.2260581e-8 
funnel_sort(binary) 50438343 4 141.74388 5.539463 2.7456608e-8 
funnel_sort(binary) 51447109 4 140.48381 5.4840956 2.6649193e-8 
funnel_sort(binary) 52476051 4 142.9179 5.5729003 2.654973e-8 
funnel_sort(binary) 53525572 4 138.76233 5.404838 2.5244187e-8 
funnel_sort(binary) 54596083 4 139.44978 5.4255776 2.484417e-8 
funnel_sort(binary) 55688004 4 138.2161 5.3716073 2.411474e-8 
funnel_sort(binary) 56801764 4 140.69313 5.46181 2.4038911e-8 
funnel_sort(binary) 57937799 4 137.37103 5.326936 2.2985581e-8 
funnel_sort(binary) 59096554 4 140.0488 5.4247637 2.2948733e-8 
funnel_sort(binary) 60278485 4 136.44032 5.279148 2.1894827e-8 
funnel_sort(binary) 61484054 4 136.35768 5.270125 2.1428827e-8 
funnel_sort(binary) 62713735 3 135.12439 5.216699 2.7727575e-8 
funnel_sort(binary) 63968009 3 135.61882 5.230019 2.7253305e-8 
funnel_sort(binary) 65247369 3 135.41212 5.2163005 2.6648841e-8 
funnel_sort(binary) 66552316 3 137.25418 5.2814474 2.645261e-8 
funnel_sort(binary) 67883362 3 140.23436 5.3901973 2.6467937e-8 
funnel_sort(binary) 69241029 3 139.52902 5.357203 2.579012e-8 
funnel_sort(binary) 70625849 3 143.48042 5.502881 2.5971985e-8 
funnel_sort(binary) 72038365 3 147.10115 5.635571 2.6076712e-8 
funnel_sort(binary) 73479132 3 150.4914 5.759151 2.6126017e-8 
funnel_sort(binary) 74948714 3 149.60513 5.7189817 2.5435087e-8 
funnel_sort(binary) 76447688 3 146.60062 5.598014 2.4408909e-8 
funnel_sort(binary) 77976641 3 152.3226 5.810172 2.4837234e-8 
funnel_sort(binary) 79536173 3 151.73743 5.781551 2.4230278e-8 
funnel_sort(binary) 81126896 3 153.16835 5.829726 2.3953119e-8 
funnel_sort(binary) 82749433 3 151.05264 5.742956 2.313392e-8 
funnel_sort(binary) 84404421 2 151.18207 5.7416406 3.4012675e-8 
funnel_sort(binary) 86092509 2 149.78197 5.6823015 3.3001136e-8 
funnel_sort(binary) 87814359 2 148.21062 5.6166015 3.1979972e-8 
funnel_sort(binary) 89570646 2 148.88773 5.636159 3.1462086e-8 
funnel_sort(binary) 91362058 2 146.8782 5.554082 3.0396e-8 
funnel_sort(binary) 93189299 2 148.12442 5.595162 3.0020413e-8 
funnel_sort(binary) 95053084 2 149.83363 5.6536236 2.9739294e-8 
funnel_sort(binary) 96954145 2 146.85603 5.5353036 2.8545987e-8 
funnel_sort(binary) 98893227 2 148.38918 5.5870748 2.8248015e-8 
funnel_sort(binary) 100871091 2 145.9336 5.488714 2.7206577e-8 
funnel_sort(binary) 102888512 2 144.77652 5.439351 2.6433227e-8 
funnel_sort(binary) 104946282 2 144.18298 5.411243 2.5781015e-8 
funnel_sort(binary) 107045207 2 145.46936 5.453674 2.5473696e-8 
funnel_sort(binary) 109186111 2 143.85764 5.38748 2.4671087e-8 
funnel_sort(binary) 111369833 2 145.01851 5.42515 2.4356462e-8 
funnel_sort(binary) 113597229 2 145.0569 5.4207926 2.3859704e-8 
funnel_sort(binary) 115869173 2 141.28143 5.274072 2.2758735e-8 
funnel_sort(binary) 118186556 2 143.93245 5.3673115 2.2706946e-8 
funnel_sort(binary) 120550287 2 140.44308 5.2316175 2.16989e-8 
funnel_sort(binary) 122961292 2 142.14935 5.2895484 2.1508995e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCfunnel_sort-full-div.csv <==
type size times time div norm 
funnel_sort(full) 1000 249999 102.22048 10.257144 4.102874e-8 
funnel_sort(full) 1020 245098 101.34287 10.140013 4.056006e-8 
funnel_sort(full) 1040 240384 104.95724 10.4723 4.1889308e-8 
funnel_sort(full) 1060 235849 109.765495 10.922105 4.3688427e-8 
funnel_sort(full) 1081 231267 111.89273 11.102506 4.441009e-8 
funnel_sort(full) 1102 226860 118.16701 11.692863 4.6771508e-8 
funnel_sort(full) 1124 222419 119.23103 11.764952 4.7060006e-8 
funnel_sort(full) 1146 218150 122.12537 12.017385 4.8069555e-8 
funnel_sort(full) 1168 214041 121.70099 11.943385 4.7773558e-8 
funnel_sort(full) 1191 209907 121.866776 11.926725 4.770705e-8 
funnel_sort(full) 1214 205930 121.86443 11.894373 4.757768e-8 
funnel_sort(full) 1238 201938 122.65288 11.938419 4.7753822e-8 
funnel_sort(full) 1262 198098 121.24551 11.769698 4.7078856e-8 
funnel_sort(full) 1287 194250 121.621185 11.773822 4.7095334e-8 
funnel_sort(full) 1312 190548 120.43966 11.628198 4.6512984e-8 
funnel_sort(full) 1338 186846 120.02362 11.556442 4.622578e-8 
funnel_sort(full) 1364 183284 120.06461 11.529567 4.611838e-8 
funnel_sort(full) 1391 179726 118.868645 11.383806 4.5535433e-8 
funnel_sort(full) 1418 176304 118.70719 11.338228 4.535308e-8 
funnel_sort(full) 1446 172890 118.36515 11.275179 4.5100904e-8 
funnel_sort(full) 1474 169606 117.98517 11.209437 4.4837886e-8 
funnel_sort(full) 1503 166333 117.339066 11.118361 4.4473715e-8 
funnel_sort(full) 1533 163078 115.88151 10.950666 4.3802917e-8 
funnel_sort(full) 1563 159948 116.22835 10.954499 4.3818222e-8 
funnel_sort(full) 1594 156838 115.65457 10.871388 4.3485592e-8 
funnel_sort(full) 1625 153846 115.43524 10.822503 4.3290058e-8 
funnel_sort(full) 1657 150875 114.37935 10.695298 4.2781213e-8 
funnel_sort(full) 1690 147928 114.2183 10.651902 4.2607894e-8 
funnel_sort(full) 1723 145095 113.6589 10.572226 4.2289123e-8 
funnel_sort(full) 1757 142287 113.498314 10.529676 4.2119e-8 
funnel_sort(full) 1792 139508 112.22379 10.38402 4.153636e-8 
funnel_sort(full) 1827 136836 112.6764 10.399048 4.1596298e-8 
funnel_sort(full) 1863 134192 112.51575 10.357312 4.14293e-8 
funnel_sort(full) 1900 131578 111.71362 10.256687 4.1027047e-8 
funnel_sort(full) 1938 128998 111.13394 10.176772 4.0707395e-8 
funnel_sort(full) 1976 126518 110.74005 10.114755 4.0459092e-8 
funnel_sort(full) 2015 124069 110.78193 10.0925865 4.03705e-8 
funnel_sort(full) 2055 121654 117.45339 10.672805 4.2691394e-8 
funnel_sort(full) 2096 119274 118.03864 10.698279 4.279341e-8 
funnel_sort(full) 2137 116986 118.76412 10.7368355 4.2947498e-8 
funnel_sort(full) 2179 114731 125.78043 11.34235 4.536961e-8 
funnel_sort(full) 2222 112511 126.92939 11.416933 4.5667836e-8 
funnel_sort(full) 2266 110326 129.23404 11.594727 4.6379142e-8 
funnel_sort(full) 2311 108178 128.93909 11.538895 4.6155694e-8 
funnel_sort(full) 2357 106067 128.95076 11.510649 4.604261e-8 
funnel_sort(full) 2404 103993 130.92955 11.657641 4.663072e-8 
funnel_sort(full) 2452 101957 130.44531 11.585105 4.6340688e-8 
funnel_sort(full) 2501 99960 131.44055 11.643974 4.6575906e-8 
funnel_sort(full) 2551 98000 129.41525 11.435628 4.574288e-8 
funnel_sort(full) 2602 96079 130.8208 11.530729 4.612337e-8 
funnel_sort(full) 2654 94197 130.06631 11.435454 4.574203e-8 
funnel_sort(full) 2707 92353 129.53091 11.35989 4.543964e-8 
funnel_sort(full) 2761 90546 128.25807 11.2202215 4.4881336e-8 
funnel_sort(full) 2816 88778 126.66183 11.053063 4.4212456e-8 
funnel_sort(full) 2872 87047 129.70358 11.290511 4.5162228e-8 
funnel_sort(full) 2929 85353 127.1064 11.0371895 4.4148944e-8 
funnel_sort(full) 2987 83696 126.782326 10.982072 4.39283e-8 
funnel_sort(full) 3046 82074 125.31645 10.828627 4.3314955e-8 
funnel_sort(full) 3106 80489 125.9691 10.858617 4.3434667e-8 
funnel_sort(full) 3168 78914 125.3788 10.781233 4.312501e-8 
funnel_sort(full) 3231 77375 124.73095 10.699388 4.2797787e-8 
funnel_sort(full) 3295 75872 124.07411 10.617272 4.246939e-8 
funnel_sort(full) 3360 74404 124.33233 10.613771 4.245552e-8 
funnel_sort(full) 3427 72950 123.68576 10.532965 4.2131916e-8 
funnel_sort(full) 3495 71530 123.291794 10.47413 4.1896968e-8 
funnel_sort(full) 3564 70145 122.138245 10.351329 4.1405848e-8 
funnel_sort(full) 3635 68775 122.44718 10.352543 4.1410647e-8 
funnel_sort(full) 3707 67439 121.652176 10.260779 4.1043716e-8 
funnel_sort(full) 3781 66120 121.34582 10.210382 4.0841577e-8 
funnel_sort(full) 3856 64834 121.28037 10.180601 4.072242e-8 
funnel_sort(full) 3933 63564 120.506805 10.091501 4.0366455e-8 
funnel_sort(full) 4011 62328 120.17856 10.040193 4.0161158e-8 
funnel_sort(full) 4091 61109 118.92775 9.912102 3.9648896e-8 
funnel_sort(full) 4172 59923 126.662766 10.531952 4.212802e-8 
funnel_sort(full) 4255 58754 127.972336 10.615756 4.2463316e-8 
funnel_sort(full) 4340 57603 130.07158 10.764415 4.3058172e-8 
funnel_sort(full) 4426 56484 135.02492 11.148224 4.459322e-8 
funnel_sort(full) 4514 55383 137.98392 11.365877 4.5463715e-8 
funnel_sort(full) 4604 54300 140.37492 11.535763 4.614357e-8 
funnel_sort(full) 4696 53236 140.35393 11.507045 4.6028873e-8 
funnel_sort(full) 4789 52202 141.144 11.545041 4.6181015e-8 
funnel_sort(full) 4884 51187 139.3962 11.375709 4.5503324e-8 
funnel_sort(full) 4981 50190 139.93459 11.393265 4.5573717e-8 
funnel_sort(full) 5080 49212 138.5265 11.252608 4.5010978e-8 
funnel_sort(full) 5181 48253 139.88109 11.336488 4.5346166e-8 
funnel_sort(full) 5284 47312 139.23419 11.258149 4.5033207e-8 
funnel_sort(full) 5389 46390 138.61737 11.182607 4.4731195e-8 
funnel_sort(full) 5496 45487 137.22188 11.044755 4.417963e-8 
funnel_sort(full) 5605 44603 136.0644 10.926676 4.3706734e-8 
funnel_sort(full) 5717 43729 136.96718 10.974017 4.38963e-8 
funnel_sort(full) 5831 42874 136.27724 10.893876 4.35758e-8 
funnel_sort(full) 5947 42038 135.57587 10.813243 4.3252975e-8 
funnel_sort(full) 6065 41220 134.79651 10.726832 4.2907452e-8 
funnel_sort(full) 6186 40413 134.97995 10.717125 4.2869388e-8 
funnel_sort(full) 6309 39625 134.47078 10.652674 4.2611696e-8 
funnel_sort(full) 6435 38850 134.08052 10.597806 4.2391267e-8 
funnel_sort(full) 6563 38092 133.19061 10.503876 4.2015877e-8 
funnel_sort(full) 6694 37346 133.4351 10.499548 4.199918e-8 
funnel_sort(full) 6827 36619 132.67223 10.416256 4.166537e-8 
funnel_sort(full) 6963 35904 132.14671 10.351869 4.140755e-8 
funnel_sort(full) 7102 35201 131.34111 10.265829 4.1063725e-8 
funnel_sort(full) 7244 34511 131.5334 10.257958 4.1032216e-8 
funnel_sort(full) 7388 33838 132.5406 10.313666 4.125547e-8 
funnel_sort(full) 7535 33178 130.00757 10.094232 4.037754e-8 
funnel_sort(full) 7685 32530 130.32498 10.096584 4.038746e-8 
funnel_sort(full) 7838 31895 129.54504 10.014095 4.00575e-8 
funnel_sort(full) 7994 31273 128.96465 9.947367 3.9790045e-8 
funnel_sort(full) 8153 30663 128.0234 9.853172 3.9413408e-8 
funnel_sort(full) 8316 30062 137.45265 10.555682 4.2223473e-8 
funnel_sort(full) 8482 29474 136.88156 10.488856 4.1955683e-8 
funnel_sort(full) 8651 28898 139.15125 10.639571 4.2558867e-8 
funnel_sort(full) 8824 28331 145.43665 11.0959215 4.4384972e-8 
funnel_sort(full) 9000 27777 147.00217 11.191033 4.476539e-8 
funnel_sort(full) 9180 27233 149.13351 11.328651 4.5314795e-8 
funnel_sort(full) 9363 26700 147.51323 11.181382 4.4726942e-8 
funnel_sort(full) 9550 26178 150.64233 11.393926 4.557572e-8 
funnel_sort(full) 9741 25664 146.88443 11.085739 4.4344194e-8 
funnel_sort(full) 9935 25163 149.43027 11.253716 4.5015874e-8 
funnel_sort(full) 10133 24671 147.72845 11.101748 4.4408544e-8 
funnel_sort(full) 10335 24189 149.14752 11.184456 4.4739018e-8 
funnel_sort(full) 10541 23716 148.33772 11.100029 4.440183e-8 
funnel_sort(full) 10751 23253 147.12865 10.986158 4.3945864e-8 
funnel_sort(full) 10966 22797 146.51251 10.916865 4.3668877e-8 
funnel_sort(full) 11185 22351 145.35503 10.807646 4.3231285e-8 
funnel_sort(full) 11408 21914 146.05986 10.837103 4.3349296e-8 
funnel_sort(full) 11636 21485 145.27744 10.756266 4.3025157e-8 
funnel_sort(full) 11868 21065 144.86646 10.703266 4.2813166e-8 
funnel_sort(full) 12105 20652 145.75438 10.746221 4.2986176e-8 
funnel_sort(full) 12347 20247 143.99535 10.594224 4.237864e-8 
funnel_sort(full) 12593 19852 143.52527 10.537573 4.2150926e-8 
funnel_sort(full) 12844 19464 142.95534 10.473834 4.1896072e-8 
funnel_sort(full) 13100 19083 142.44249 10.414534 4.1660254e-8 
funnel_sort(full) 13362 18709 142.36476 10.387154 4.1550337e-8 
funnel_sort(full) 13629 18343 141.65868 10.314157 4.1257163e-8 
funnel_sort(full) 13901 17984 141.34433 10.269952 4.1080533e-8 
funnel_sort(full) 14179 17631 140.43698 10.182888 4.0733187e-8 
funnel_sort(full) 14462 17286 140.2146 10.145789 4.058476e-8 
funnel_sort(full) 14751 16948 139.68953 10.086961 4.034785e-8 
funnel_sort(full) 15046 16615 139.12724 10.025677 4.0104425e-8 
funnel_sort(full) 15346 16290 138.08534 9.930215 3.972303e-8 
funnel_sort(full) 15652 15972 138.52858 9.941725 3.9767894e-8 
funnel_sort(full) 15965 15659 138.1171 9.891915 3.9568302e-8 
funnel_sort(full) 16284 15352 137.12181 9.800598 3.9203655e-8 
funnel_sort(full) 16609 15052 142.96011 10.197104 4.0788635e-8 
funnel_sort(full) 16941 14757 146.87326 10.454929 4.1819995e-8 
funnel_sort(full) 17279 14468 149.36784 10.610974 4.244516e-8 
funnel_sort(full) 17624 14185 154.08577 10.923998 4.3696613e-8 
funnel_sort(full) 17976 13907 157.35965 11.133582 4.4535714e-8 
funnel_sort(full) 18335 13635 159.81328 11.284406 4.513803e-8 
funnel_sort(full) 18701 13368 160.64877 11.320606 4.5283336e-8 
funnel_sort(full) 19075 13106 160.57826 11.292904 4.5172165e-8 
funnel_sort(full) 19456 12849 159.74539 11.211833 4.4849102e-8 
funnel_sort(full) 19845 12597 160.08116 11.212923 4.485394e-8 
funnel_sort(full) 20241 12351 158.77054 11.09896 4.4396444e-8 
funnel_sort(full) 20645 12109 158.81299 11.0798435 4.4321094e-8 
funnel_sort(full) 21057 11872 158.64351 11.04605 4.4186198e-8 
funnel_sort(full) 21478 11639 157.47449 10.942893 4.3774644e-8 
funnel_sort(full) 21907 11411 157.486 10.922037 4.3691507e-8 
funnel_sort(full) 22345 11188 156.0538 10.801317 4.3205986e-8 
funnel_sort(full) 22791 10969 156.03801 10.778952 4.311676e-8 
funnel_sort(full) 23246 10754 155.40631 10.714208 4.2858975e-8 
funnel_sort(full) 23710 10544 155.21997 10.680366 4.2721762e-8 
funnel_sort(full) 24184 10337 154.26971 10.594163 4.2378343e-8 
funnel_sort(full) 24667 10134 154.45824 10.586369 4.2349647e-8 
funnel_sort(full) 25160 9936 153.92564 10.529263 4.2118774e-8 
funnel_sort(full) 25663 9741 153.50801 10.480221 4.1923688e-8 
funnel_sort(full) 26176 9550 152.50452 10.391453 4.1569006e-8 
funnel_sort(full) 26699 9363 152.33028 10.359434 4.1440597e-8 
funnel_sort(full) 27232 9180 151.67632 10.294995 4.1181664e-8 
funnel_sort(full) 27776 9000 151.52582 10.264898 4.1062222e-8 
funnel_sort(full) 28331 8824 150.54721 10.178922 4.071687e-8 
funnel_sort(full) 28897 8651 150.43315 10.151622 4.0608445e-8 
funnel_sort(full) 29474 8482 150.33878 10.125763 4.0503302e-8 
funnel_sort(full) 30063 8315 149.59947 10.056633 4.023074e-8 
funnel_sort(full) 30664 8152 148.50447 9.963895 3.98599e-8 
funnel_sort(full) 31277 7993 148.66165 9.955367 3.9821938e-8 
funnel_sort(full) 31902 7836 148.48611 9.924641 3.9701092e-8 
funnel_sort(full) 32540 7682 149.73926 9.989326 3.9961733e-8 
funnel_sort(full) 33190 7532 151.1468 10.064067 4.025835e-8 
funnel_sort(full) 33853 7384 156.05531 10.371194 4.148966e-8 
funnel_sort(full) 34530 7240 158.19562 10.493513 4.1974523e-8 
funnel_sort(full) 35220 7098 162.57864 10.76387 4.3056936e-8 
funnel_sort(full) 35924 6959 166.40173 10.996199 4.398565e-8 
funnel_sort(full) 36642 6822 168.46597 11.111644 4.44516e-8 
funnel_sort(full) 37374 6689 168.74237 11.108965 4.4436803e-8 
funnel_sort(full) 38121 6558 168.32085 11.060425 4.424214e-8 
funnel_sort(full) 38883 6429 168.24034 11.034431 4.414147e-8 
funnel_sort(full) 39660 6303 168.90227 11.057144 4.423265e-8 
funnel_sort(full) 40453 6180 167.6561 10.95508 4.38204e-8 
funnel_sort(full) 41262 6058 167.61261 10.931832 4.373342e-8 
funnel_sort(full) 42087 5940 167.43028 10.899638 4.3599112e-8 
funnel_sort(full) 42928 5823 165.97464 10.784836 4.3144563e-8 
funnel_sort(full) 43786 5709 165.9419 10.76274 4.3055394e-8 
funnel_sort(full) 44661 5597 164.48096 10.648272 4.2598607e-8 
funnel_sort(full) 45554 5487 164.53017 10.631799 4.2534882e-8 
funnel_sort(full) 46465 5380 163.86914 10.569572 4.228139e-8 
funnel_sort(full) 47394 5274 166.06737 10.691664 4.277419e-8 
funnel_sort(full) 48341 5171 162.92082 10.469844 4.188418e-8 
funnel_sort(full) 49307 5070 166.8103 10.700167 4.2802977e-8 
funnel_sort(full) 50293 4970 162.18591 10.384504 4.1545295e-8 
funnel_sort(full) 51298 4873 164.12775 10.489665 4.1962828e-8 
funnel_sort(full) 52323 4778 160.82275 10.259722 4.1039e-8 
funnel_sort(full) 53369 4684 160.66347 10.230922 4.0926896e-8 
funnel_sort(full) 54436 4592 162.04549 10.300196 4.120571e-8 
funnel_sort(full) 55524 4502 159.75346 10.136111 4.0549462e-8 
funnel_sort(full) 56634 4414 160.93056 10.192328 4.077217e-8 
funnel_sort(full) 57766 4327 158.48991 10.019635 4.0085997e-8 
funnel_sort(full) 58921 4242 160.77235 10.14561 4.0591715e-8 
funnel_sort(full) 60099 4159 160.05637 10.082257 4.0336815e-8 
funnel_sort(full) 61300 4078 158.91263 9.992243 3.9971944e-8 
funnel_sort(full) 62526 3998 158.90077 9.97358 3.9897685e-8 
funnel_sort(full) 63776 3919 158.84178 9.95204 3.9818012e-8 
funnel_sort(full) 65051 3843 157.86987 9.87348 3.9495344e-8 
funnel_sort(full) 66352 3767 166.19737 10.375758 4.151167e-8 
funnel_sort(full) 67679 3693 164.87187 10.274682 4.1108834e-8 
funnel_sort(full) 69032 3621 165.69388 10.307565 4.1236056e-8 
funnel_sort(full) 70412 3550 176.60818 10.967046 4.387475e-8 
funnel_sort(full) 71820 3480 173.62859 10.762927 4.3063146e-8 
funnel_sort(full) 73256 3412 180.28313 11.155679 4.4631733e-8 
funnel_sort(full) 74721 3345 174.6413 10.787501 4.3160064e-8 
funnel_sort(full) 76215 3280 178.49348 11.006032 4.4026734e-8 
funnel_sort(full) 77739 3215 180.75127 11.125653 4.451492e-8 
funnel_sort(full) 79293 3152 178.78471 10.985299 4.3953232e-8 
funnel_sort(full) 80878 3091 177.44818 10.884082 4.3537387e-8 
funnel_sort(full) 82495 3030 178.26091 10.914811 4.3666255e-8 
funnel_sort(full) 84144 2971 177.45454 10.846475 4.338732e-8 
funnel_sort(full) 85826 2912 176.39922 10.7631855 4.3065608e-8 
funnel_sort(full) 87542 2855 176.0296 10.721948 4.2899387e-8 
funnel_sort(full) 89292 2799 174.29962 10.598142 4.240473e-8 
funnel_sort(full) 91077 2744 178.01825 10.805489 4.3236604e-8 
funnel_sort(full) 92898 2691 172.22218 10.435582 4.1744247e-8 
funnel_sort(full) 94755 2638 171.62717 10.381567 4.1532296e-8 
funnel_sort(full) 96650 2586 170.64597 10.304408 4.1228038e-8 
funnel_sort(full) 98583 2535 172.97604 10.42712 4.172385e-8 
funnel_sort(full) 100554 2486 170.06393 10.233958 4.0939558e-8 
funnel_sort(full) 102565 2437 171.956 10.330058 4.132835e-8 
funnel_sort(full) 104616 2389 173.69629 10.416729 4.1678984e-8 
funnel_sort(full) 106708 2342 171.21175 10.25017 4.1015422e-8 
funnel_sort(full) 108842 2296 170.55795 10.193594 4.079049e-8 
funnel_sort(full) 111018 2251 170.3653 10.164731 4.0674948e-8 
funnel_sort(full) 113238 2207 169.38138 10.088831 4.0368846e-8 
funnel_sort(full) 115502 2164 169.34158 10.069332 4.028598e-8 
funnel_sort(full) 117812 2122 166.23686 9.867957 3.9472294e-8 
funnel_sort(full) 120168 2080 168.15805 9.965103 3.9868475e-8 
funnel_sort(full) 122571 2039 166.89856 9.873752 3.9507288e-8 
funnel_sort(full) 125022 1999 165.26624 9.760689 3.905541e-8 
funnel_sort(full) 127522 1960 169.2322 9.978086 3.9921428e-8 
funnel_sort(full) 130072 1922 165.927 9.76676 3.906729e-8 
funnel_sort(full) 132673 1884 173.06744 10.16996 4.068701e-8 
funnel_sort(full) 135326 1847 175.25398 10.28119 4.113346e-8 
funnel_sort(full) 138032 1811 177.07892 10.370871 4.148747e-8 
funnel_sort(full) 140792 1775 185.69386 10.857254 4.344539e-8 
funnel_sort(full) 143607 1740 184.9076 10.793259 4.319443e-8 
funnel_sort(full) 146479 1706 189.22844 11.027084 4.4127194e-8 
funnel_sort(full) 149408 1673 183.60016 10.681322 4.2732196e-8 
funnel_sort(full) 152396 1640 186.61043 10.838437 4.336599e-8 
funnel_sort(full) 155443 1608 190.08237 11.021806 4.409563e-8 
funnel_sort(full) 158551 1576 189.86562 10.991036 4.3985892e-8 
funnel_sort(full) 161722 1545 186.2517 10.76403 4.308016e-8 
funnel_sort(full) 164956 1515 189.49113 10.933197 4.374883e-8 
funnel_sort(full) 168255 1485 186.25958 10.729059 4.2940513e-8 
funnel_sort(full) 171620 1456 185.14886 10.647557 4.2610896e-8 
funnel_sort(full) 175052 1428 185.37329 10.642981 4.2576307e-8 
funnel_sort(full) 178553 1400 183.22014 10.502132 4.2012864e-8 
funnel_sort(full) 182124 1372 183.76099 10.515914 4.2084842e-8 
funnel_sort(full) 185766 1345 183.21133 10.467349 4.1893653e-8 
funnel_sort(full) 189481 1319 182.94919 10.43534 4.175381e-8 
funnel_sort(full) 193270 1293 181.66026 10.344965 4.139673e-8 
funnel_sort(full) 197135 1268 182.10643 10.35353 4.1419558e-8 
funnel_sort(full) 201077 1243 181.30278 10.291127 4.1174605e-8 
funnel_sort(full) 205098 1218 181.10773 10.263413 4.1084984e-8 
funnel_sort(full) 209199 1195 180.3707 10.205128 4.0821682e-8 
funnel_sort(full) 213382 1171 180.22523 10.180446 4.0742915e-8 
funnel_sort(full) 217649 1148 182.04312 10.266568 4.108911e-8 
funnel_sort(full) 222001 1126 179.7783 10.122535 4.0494495e-8 
funnel_sort(full) 226441 1104 178.45657 10.031976 4.012937e-8 
funnel_sort(full) 230969 1082 178.40439 10.012965 4.006653e-8 
funnel_sort(full) 235588 1061 177.60251 9.952003 3.9814562e-8 
funnel_sort(full) 240299 1040 177.26933 9.917459 3.9683968e-8 
funnel_sort(full) 245104 1019 178.33705 9.961275 3.9883233e-8 
funnel_sort(full) 250006 999 178.61264 9.960774 3.988202e-8 
funnel_sort(full) 255006 980 176.23796 9.812711 3.9265625e-8 
funnel_sort(full) 260106 961 174.80608 9.717527 3.887604e-8 
funnel_sort(full) 265308 942 185.47739 10.2944 4.119076e-8 
funnel_sort(full) 270614 923 181.20903 10.0415745 4.0202206e-8 
funnel_sort(full) 276026 905 187.06451 10.349669 4.1431232e-8 
funnel_sort(full) 281546 887 191.36195 10.570725 4.2328395e-8 
funnel_sort(full) 287176 870 192.82057 10.634518 4.2564782e-8 
funnel_sort(full) 292919 853 195.80385 10.782065 4.3152443e-8 
funnel_sort(full) 298777 836 191.58688 10.533286 4.2170665e-8 
funnel_sort(full) 304752 820 197.49707 10.841197 4.3382727e-8 
funnel_sort(full) 310847 804 197.94528 10.848786 4.3408864e-8 
funnel_sort(full) 317063 788 197.80649 10.824234 4.332368e-8 
funnel_sort(full) 323404 773 196.58408 10.740551 4.2963702e-8 
funnel_sort(full) 329872 757 195.25365 10.651237 4.2653895e-8 
funnel_sort(full) 336469 743 196.55022 10.705283 4.282174e-8 
funnel_sort(full) 343198 728 193.24025 10.508652 4.2060158e-8 
funnel_sort(full) 350061 714 192.83795 10.47051 4.18915e-8 
funnel_sort(full) 357062 700 193.61044 10.496172 4.19942e-8 
funnel_sort(full) 364203 686 194.49834 10.528002 4.2138428e-8 
funnel_sort(full) 371487 672 191.33142 10.340589 4.1422126e-8 
funnel_sort(full) 378916 659 193.31898 10.431902 4.1776797e-8 
funnel_sort(full) 386494 646 190.11813 10.243385 4.102686e-8 
funnel_sort(full) 394223 634 190.18153 10.231056 4.093448e-8 
funnel_sort(full) 402107 621 189.45221 10.176182 4.075225e-8 
funnel_sort(full) 410149 609 191.22298 10.255559 4.1058243e-8 
funnel_sort(full) 418351 597 188.50465 10.094306 4.0416747e-8 
funnel_sort(full) 426718 585 186.23561 9.957567 3.98893e-8 
funnel_sort(full) 435252 574 187.59645 10.01503 4.0086633e-8 
funnel_sort(full) 443957 563 187.09044 9.972805 3.9899554e-8 
funnel_sort(full) 452836 552 188.64388 10.040321 4.0166835e-8 
funnel_sort(full) 461892 541 185.8598 9.877126 3.952691e-8 
funnel_sort(full) 471129 530 187.76591 9.963296 3.9901327e-8 
funnel_sort(full) 480551 520 185.17891 9.8111515 3.9262424e-8 
funnel_sort(full) 490162 510 184.26198 9.747816 3.899397e-8 
funnel_sort(full) 499965 500 186.58102 9.855603 3.9425174e-8 
funnel_sort(full) 509964 490 183.90828 9.699785 3.8817404e-8 
funnel_sort(full) 520163 480 183.37961 9.657351 3.8679186e-8 
funnel_sort(full) 530566 471 193.77452 10.18945 4.0774662e-8 
funnel_sort(full) 541177 461 191.44958 10.052094 4.0291766e-8 
funnel_sort(full) 552000 452 193.38426 10.138468 4.063449e-8 
funnel_sort(full) 563040 444 202.23367 10.586555 4.2347956e-8 
funnel_sort(full) 574300 435 200.85533 10.498702 4.2024983e-8 
funnel_sort(full) 585786 426 203.86696 10.640229 4.2638547e-8 
funnel_sort(full) 597501 418 200.3751 10.442413 4.181056e-8 
funnel_sort(full) 609451 410 205.05107 10.670212 4.270221e-8 
funnel_sort(full) 621640 402 206.44286 10.726689 4.292405e-8 
funnel_sort(full) 634072 394 203.9711 10.58255 4.2359957e-8 
funnel_sort(full) 646753 386 205.21379 10.631267 4.2585253e-8 
funnel_sort(full) 659688 378 201.7506 10.436406 4.185242e-8 
funnel_sort(full) 672881 371 202.77673 10.4740095 4.1956646e-8 
funnel_sort(full) 686338 364 202.00905 10.418982 4.170478e-8 
funnel_sort(full) 700064 357 201.52496 10.378721 4.1527706e-8 
funnel_sort(full) 714065 350 200.04684 10.287461 4.1162565e-8 
funnel_sort(full) 728346 343 201.01355 10.32201 4.131735e-8 
funnel_sort(full) 742912 336 202.2884 10.372258 4.155245e-8 
funnel_sort(full) 757770 329 199.51663 10.215173 4.097438e-8 
funnel_sort(full) 772925 323 201.1073 10.281575 4.1183174e-8 
funnel_sort(full) 788383 317 198.68262 10.1428 4.0584606e-8 
funnel_sort(full) 804150 310 200.06207 10.198348 4.091015e-8 
funnel_sort(full) 820233 304 197.43736 10.049915 4.030432e-8 
funnel_sort(full) 836637 298 197.07086 10.016694 4.0176406e-8 
funnel_sort(full) 853369 292 197.21071 10.009268 4.016822e-8 
funnel_sort(full) 870436 287 198.6382 10.067122 4.0298286e-8 
funnel_sort(full) 887844 281 195.35768 9.886549 3.9627963e-8 
funnel_sort(full) 905600 276 195.17313 9.862949 3.9460385e-8 
funnel_sort(full) 923712 270 192.97356 9.737738 3.9044306e-8 
funnel_sort(full) 942186 265 194.68051 9.8097315 3.9289326e-8 
funnel_sort(full) 961029 260 193.60504 9.741516 3.8986723e-8 
funnel_sort(full) 980249 255 192.60112 9.677093 3.8714024e-8 
funnel_sort(full) 999853 250 192.85007 9.675713 3.870854e-8 
funnel_sort(full) 1019850 245 192.82307 9.660511 3.866319e-8 
funnel_sort(full) 1040247 240 192.1463 9.612844 3.8503853e-8 
funnel_sort(full) 1061051 235 196.99043 9.8411255 3.9467594e-8 
funnel_sort(full) 1082272 230 199.37747 9.94618 3.995693e-8 
funnel_sort(full) 1103917 226 201.57416 10.041454 4.024869e-8 
funnel_sort(full) 1125995 222 208.3289 10.3631935 4.14576e-8 
funnel_sort(full) 1148514 217 211.6793 10.514915 4.2190027e-8 
funnel_sort(full) 1171484 213 214.33449 10.631721 4.2607653e-8 
funnel_sort(full) 1194913 209 215.01862 10.650562 4.2647148e-8 
funnel_sort(full) 1218811 205 214.90193 10.629741 4.2543427e-8 
funnel_sort(full) 1243187 201 214.68193 10.603875 4.243577e-8 
funnel_sort(full) 1268050 197 217.42503 10.724234 4.293027e-8 
funnel_sort(full) 1293411 193 213.59169 10.520333 4.214399e-8 
funnel_sort(full) 1319279 189 213.45212 10.498686 4.2105274e-8 
funnel_sort(full) 1345664 185 213.0811 10.465732 4.2039858e-8 
funnel_sort(full) 1372577 182 212.43816 10.419531 4.1709992e-8 
funnel_sort(full) 1400028 178 212.3228 10.399302 4.172991e-8 
funnel_sort(full) 1428028 175 208.59938 10.202658 4.082616e-8 
funnel_sort(full) 1456588 171 210.49135 10.280828 4.1275783e-8 
funnel_sort(full) 1485719 168 210.30522 10.257425 4.1095323e-8 
funnel_sort(full) 1515433 164 208.03053 10.13236 4.0769e-8 
funnel_sort(full) 1545741 161 213.54105 10.386305 4.173481e-8 
funnel_sort(full) 1576655 158 209.40036 10.170775 4.0828205e-8 
funnel_sort(full) 1608188 155 206.49129 10.015581 4.017979e-8 
funnel_sort(full) 1640351 152 208.3026 10.089456 4.0465732e-8 
funnel_sort(full) 1673158 149 207.53949 10.038602 4.0267068e-8 
funnel_sort(full) 1706621 146 207.27486 10.011967 4.0181806e-8 
funnel_sort(full) 1740753 143 204.26581 9.8530245 3.9581877e-8 
funnel_sort(full) 1775568 140 204.66559 9.858722 3.9660232e-8 
funnel_sort(full) 1811079 138 203.2405 9.776622 3.9117612e-8 
funnel_sort(full) 1847300 135 207.37901 9.962009 3.9946222e-8 
funnel_sort(full) 1884246 132 202.27676 9.703591 3.9014044e-8 
funnel_sort(full) 1921930 130 204.17816 9.7814 3.9148947e-8 
funnel_sort(full) 1960368 127 203.32428 9.727181 3.9070205e-8 
funnel_sort(full) 1999575 125 201.1079 9.608016 3.844023e-8 
funnel_sort(full) 2039566 122 203.28813 9.698939 3.8978634e-8 
funnel_sort(full) 2080357 120 200.43893 9.549987 3.8254598e-8 
funnel_sort(full) 2121964 117 205.7439 9.789418 3.9430564e-8 
funnel_sort(full) 2164403 115 210.66528 10.009974 4.021582e-8 
funnel_sort(full) 2207691 113 215.05153 10.204538 4.0905025e-8 
funnel_sort(full) 2251844 111 217.55945 10.3095665 4.124574e-8 
funnel_sort(full) 2296880 108 222.99826 10.553011 4.2541654e-8 
funnel_sort(full) 2342817 106 225.56577 10.660102 4.2925674e-8 
funnel_sort(full) 2389673 104 223.61261 10.553549 4.246457e-8 
funnel_sort(full) 2437466 102 223.81804 10.54902 4.243003e-8 
funnel_sort(full) 2486215 100 223.2997 10.510437 4.2274852e-8 
funnel_sort(full) 2535939 98 221.74213 10.423108 4.1940382e-8 
funnel_sort(full) 2586657 96 224.44753 10.536128 4.2429793e-8 
funnel_sort(full) 2638390 94 224.8024 10.538653 4.2493088e-8 
funnel_sort(full) 2691157 92 222.84117 10.432739 4.2137764e-8 
funnel_sort(full) 2744980 91 221.14377 10.339442 4.1392013e-8 
funnel_sort(full) 2799879 89 221.34354 10.334978 4.147442e-8 
funnel_sort(full) 2855876 87 222.17406 10.359938 4.16964e-8 
funnel_sort(full) 2912993 85 220.05057 10.247268 4.1385647e-8 
funnel_sort(full) 2971252 84 221.45146 10.298803 4.1263682e-8 
funnel_sort(full) 3030677 82 218.77707 10.160929 4.0886494e-8 
funnel_sort(full) 3091290 80 220.24158 10.215391 4.1307157e-8 
funnel_sort(full) 3153115 79 217.7562 10.086747 4.04934e-8 
funnel_sort(full) 3216177 77 217.64877 10.068447 4.0656676e-8 
funnel_sort(full) 3280500 76 217.23972 10.03626 4.0254854e-8 
funnel_sort(full) 3346110 74 218.68254 10.089601 4.07476e-8 
funnel_sort(full) 3413032 73 216.29134 9.966138 4.0000337e-8 
funnel_sort(full) 3481292 71 215.6231 9.922286 4.0143288e-8 
funnel_sort(full) 3550917 70 215.29327 9.894101 3.9805013e-8 
funnel_sort(full) 3621935 69 213.61394 9.804052 3.9229782e-8 
funnel_sort(full) 3694373 67 212.07532 9.720691 3.927187e-8 
funnel_sort(full) 3768260 66 213.91553 9.792216 3.937279e-8 
funnel_sort(full) 3843625 65 213.3123 9.751849 3.9033058e-8 
funnel_sort(full) 3920497 63 212.68631 9.710548 3.9315346e-8 
funnel_sort(full) 3998906 62 212.71361 9.699144 3.912015e-8 
funnel_sort(full) 4078884 61 212.53136 9.6782255 3.889776e-8 
funnel_sort(full) 4160461 60 211.56139 9.621538 3.8543558e-8 
funnel_sort(full) 4243670 58 214.98866 9.764719 3.9672553e-8 
funnel_sort(full) 4328543 57 219.82597 9.971489 4.041508e-8 
funnel_sort(full) 4415113 56 221.92664 10.053749 4.0662883e-8 
funnel_sort(full) 4503415 55 225.8871 10.219938 4.126137e-8 
funnel_sort(full) 4593483 54 229.55806 10.372619 4.181697e-8 
funnel_sort(full) 4685352 53 231.81212 10.460965 4.2126334e-8 
funnel_sort(full) 4779059 52 234.49619 10.568463 4.252713e-8 
funnel_sort(full) 4874640 51 232.29094 10.455613 4.2056854e-8 
funnel_sort(full) 4972132 50 234.30295 10.532631 4.236666e-8 
funnel_sort(full) 5071574 49 232.73157 10.448574 4.2045375e-8 
funnel_sort(full) 5173005 48 233.25014 10.458442 4.2119467e-8 
funnel_sort(full) 5276465 47 231.30585 10.357995 4.1767144e-8 
funnel_sort(full) 5381994 46 232.83539 10.413167 4.2061213e-8 
funnel_sort(full) 5489633 45 229.46973 10.249547 4.1490516e-8 
funnel_sort(full) 5599425 44 231.96773 10.347919 4.200074e-8 
funnel_sort(full) 5711413 43 228.16113 10.165155 4.1390628e-8 
funnel_sort(full) 5825641 42 228.53067 10.168675 4.1559602e-8 
funnel_sort(full) 5942153 42 227.12837 10.093449 4.0443286e-8 
funnel_sort(full) 6060996 41 227.52597 10.098296 4.063687e-8 
funnel_sort(full) 6182215 40 228.811 10.14247 4.1014708e-8 
funnel_sort(full) 6305859 39 228.48285 10.115115 4.1130306e-8 
funnel_sort(full) 6431976 38 228.19463 10.089593 4.128057e-8 
funnel_sort(full) 6560615 38 227.24397 10.034884 4.02517e-8 
funnel_sort(full) 6691827 37 226.82396 10.003716 4.0403123e-8 
funnel_sort(full) 6825663 36 226.59315 9.980962 4.061861e-8 
funnel_sort(full) 6962176 35 225.23 9.908448 4.066236e-8 
funnel_sort(full) 7101419 35 227.72849 10.005788 4.0256694e-8 
funnel_sort(full) 7243447 34 226.94582 9.958899 4.043776e-8 
funnel_sort(full) 7388315 33 224.66344 9.846398 4.038481e-8 
funnel_sort(full) 7536081 33 223.69778 9.791816 3.9373475e-8 
funnel_sort(full) 7686802 32 223.64331 9.7772045 3.974834e-8 
funnel_sort(full) 7840538 31 222.90057 9.732578 4.0042423e-8 
funnel_sort(full) 7997348 31 222.43195 9.700017 3.9125936e-8 
funnel_sort(full) 8157294 30 220.28152 9.594285 3.9205343e-8 
funnel_sort(full) 8320439 30 218.72327 9.514577 3.811729e-8 
funnel_sort(full) 8486847 29 227.0092 9.862762 4.0073214e-8 
funnel_sort(full) 8656583 28 228.53197 9.916613 4.0912763e-8 
funnel_sort(full) 8829714 28 229.48659 9.945706 4.0228233e-8 
funnel_sort(full) 9006308 27 238.30098 10.314941 4.2418584e-8 
funnel_sort(full) 9186434 27 235.65948 10.1880045 4.107508e-8 
funnel_sort(full) 9370162 26 241.7526 10.438528 4.2846843e-8 
funnel_sort(full) 9557565 26 236.67653 10.20676 4.107403e-8 
funnel_sort(full) 9748716 25 242.25412 10.434441 4.2813596e-8 
funnel_sort(full) 9943690 25 242.08362 10.414282 4.1893028e-8 
funnel_sort(full) 10142563 24 241.25177 10.365757 4.258357e-8 
funnel_sort(full) 10345414 24 241.30147 10.355181 4.1706e-8 
funnel_sort(full) 10552322 23 242.2572 10.383465 4.2782524e-8 
funnel_sort(full) 10763368 23 241.37434 10.332971 4.1739685e-8 
funnel_sort(full) 10978635 22 237.99988 10.176068 4.2131703e-8 
funnel_sort(full) 11198207 22 241.62206 10.3183365 4.188307e-8 
funnel_sort(full) 11422171 21 238.4271 10.169491 4.239662e-8 
funnel_sort(full) 11650614 21 241.7901 10.30038 4.2100293e-8 
funnel_sort(full) 11883626 21 240.96144 10.2526 4.108334e-8 
funnel_sort(full) 12121298 20 237.91095 10.110516 4.1705583e-8 
funnel_sort(full) 12363723 20 236.95097 10.057508 4.067346e-8 
funnel_sort(full) 12610997 19 239.17793 10.139737 4.2317858e-8 
funnel_sort(full) 12863216 19 236.34628 10.00757 4.0947324e-8 
funnel_sort(full) 13120480 19 238.20233 10.073975 4.0410807e-8 
funnel_sort(full) 13382889 18 237.96146 10.051643 4.1726764e-8 
funnel_sort(full) 13650546 18 236.32391 9.97044 4.0578108e-8 
funnel_sort(full) 13923556 17 234.92754 9.899595 4.182331e-8 
funnel_sort(full) 14202027 17 231.87071 9.759035 4.042105e-8 
funnel_sort(full) 14486067 17 235.92906 9.917919 4.0273665e-8 
funnel_sort(full) 14775788 16 233.5414 9.80577 4.1477357e-8 
funnel_sort(full) 15071303 16 235.39761 9.871866 4.0938176e-8 
funnel_sort(full) 15372729 16 231.7932 9.709075 3.9473612e-8 
funnel_sort(full) 15680183 15 233.69173 9.776898 4.156796e-8 
funnel_sort(full) 15993786 15 231.5837 9.677139 4.033708e-8 
funnel_sort(full) 16313661 15 233.48634 9.745011 3.9823522e-8 
funnel_sort(full) 16639934 15 231.09258 9.6336155 3.859637e-8 
funnel_sort(full) 16972732 14 238.4076 9.926736 4.1775984e-8 
funnel_sort(full) 17312186 14 240.03532 9.982636 4.1187487e-8 
funnel_sort(full) 17658429 14 240.50572 9.990329 4.041101e-8 
funnel_sort(full) 18011597 13 248.46643 10.308774 4.4026223e-8 
funnel_sort(full) 18371828 13 250.71486 10.389746 4.3502e-8 
funnel_sort(full) 18739264 13 252.61627 10.4561615 4.2921652e-8 
funnel_sort(full) 19114049 13 247.81505 10.2453165 4.123152e-8 
funnel_sort(full) 19496329 12 253.68518 10.47563 4.4776076e-8 
funnel_sort(full) 19886255 12 254.13504 10.481841 4.3924143e-8 
funnel_sort(full) 20283980 12 253.68939 10.451144 4.2936776e-8 
funnel_sort(full) 20689659 12 254.21408 10.460449 4.2132356e-8 
funnel_sort(full) 21103452 11 255.2087 10.489044 4.5184528e-8 
funnel_sort(full) 21525521 11 252.53133 10.366833 4.3782418e-8 
funnel_sort(full) 21956031 11 249.62143 10.235373 4.237963e-8 
funnel_sort(full) 22395151 11 249.29678 10.2101 4.1446068e-8 
funnel_sort(full) 22843054 10 249.9094 10.223228 4.4754213e-8 
funnel_sort(full) 23299915 10 248.15976 10.139804 4.3518632e-8 
funnel_sort(full) 23765913 10 249.13379 10.167734 4.2782847e-8 
funnel_sort(full) 24241231 10 246.64009 10.054237 4.1475772e-8 
funnel_sort(full) 24726055 10 243.41849 9.911366 4.0084707e-8 
funnel_sort(full) 25220576 9 244.52762 9.944959 4.381325e-8 
funnel_sort(full) 25724987 9 245.30354 9.964937 4.304046e-8 
funnel_sort(full) 26239486 9 245.00693 9.94135 4.2096648e-8 
funnel_sort(full) 26764275 9 242.05644 9.81026 4.072701e-8 
funnel_sort(full) 27299560 9 242.32274 9.809694 3.9926142e-8 
funnel_sort(full) 27845551 8 242.51042 9.805951 4.4019377e-8 
funnel_sort(full) 28402462 8 240.70587 9.721753 4.2785697e-8 
funnel_sort(full) 28970511 8 241.8553 9.756919 4.209849e-8 
funnel_sort(full) 29549921 8 241.96985 9.750302 4.1245045e-8 
funnel_sort(full) 30140919 8 241.15764 9.7064 4.0254246e-8 
funnel_sort(full) 30743737 8 239.64163 9.634303 3.9171812e-8 
funnel_sort(full) 31358611 7 239.07271 9.600404 4.3735557e-8 
funnel_sort(full) 31985783 7 237.30847 9.518638 4.2512806e-8 
funnel_sort(full) 32625498 7 239.82443 9.608544 4.2072895e-8 
funnel_sort(full) 33278007 7 236.16983 9.451305 4.0572935e-8 
funnel_sort(full) 33943567 7 244.15302 9.759627 4.1075012e-8 
funnel_sort(full) 34622438 7 246.37173 9.837082 4.058921e-8 
funnel_sort(full) 35314886 7 249.57198 9.953507 4.026431e-8 
funnel_sort(full) 36021183 6 258.70618 10.306057 4.768517e-8 
funnel_sort(full) 36741606 6 262.6843 10.452638 4.741508e-8 
funnel_sort(full) 37476438 6 264.49872 10.512884 4.675331e-8 
funnel_sort(full) 38225966 6 261.1933 10.369731 4.5212424e-8 
funnel_sort(full) 38990485 6 264.7922 10.500702 4.488575e-8 
funnel_sort(full) 39770294 6 264.83423 10.490483 4.396281e-8 
funnel_sort(full) 40565699 6 265.27542 10.496081 4.3123794e-8 
funnel_sort(full) 41377012 6 262.49042 10.374162 4.1787136e-8 
funnel_sort(full) 42204552 5 265.5091 10.481631 4.967062e-8 
funnel_sort(full) 43048643 5 262.4328 10.348515 4.8078242e-8 
funnel_sort(full) 43909615 5 260.6884 10.26816 4.676953e-8 
funnel_sort(full) 44787807 5 262.73987 10.337332 4.6161365e-8 
funnel_sort(full) 45683563 5 261.22974 10.266377 4.4945608e-8 
funnel_sort(full) 46597234 5 259.43726 10.184498 4.371288e-8 
funnel_sort(full) 47529178 5 259.68454 10.182785 4.2848566e-8 
funnel_sort(full) 48479761 5 260.40094 10.1994505 4.2077147e-8 
funnel_sort(full) 49449356 5 259.0249 10.134213 4.098825e-8 
funnel_sort(full) 50438343 4 258.16315 10.08922 5.0007692e-8 
funnel_sort(full) 51447109 4 260.2958 10.1612215 4.937703e-8 
funnel_sort(full) 52476051 4 256.52185 10.002741 4.7653838e-8 
funnel_sort(full) 53525572 4 259.00208 10.088216 4.711867e-8 
funnel_sort(full) 54596083 4 256.4124 9.976247 4.568206e-8 
funnel_sort(full) 55688004 4 257.1768 9.994876 4.4869967e-8 
funnel_sort(full) 56801764 4 254.40244 9.876089 4.346735e-8 
funnel_sort(full) 57937799 4 252.4497 9.789425 4.2241098e-8 
funnel_sort(full) 59096554 4 255.28711 9.888498 4.183196e-8 
funnel_sort(full) 60278485 4 254.22322 9.836403 4.0795662e-8 
funnel_sort(full) 61484054 4 254.89012 9.851317 4.005639e-8 
funnel_sort(full) 62713735 3 255.6211 9.868672 5.2453544e-8 
funnel_sort(full) 63968009 3 253.20744 9.764719 5.0883347e-8 
funnel_sort(full) 65247369 3 251.79233 9.69946 4.9552238e-8 
funnel_sort(full) 66552316 3 251.10728 9.662437 4.8395197e-8 
funnel_sort(full) 67883362 3 260.34262 10.006806 4.913726e-8 
funnel_sort(full) 69241029 3 257.86426 9.900673 4.7662844e-8 
funnel_sort(full) 70625849 3 260.45795 9.989301 4.714657e-8 
funnel_sort(full) 72038365 3 269.0051 10.305816 4.76867e-8 
funnel_sort(full) 73479132 3 270.42206 10.348774 4.6946546e-8 
funnel_sort(full) 74948714 3 271.45297 10.376881 4.6151026e-8 
funnel_sort(full) 76447688 3 269.0034 10.272021 4.478889e-8 
funnel_sort(full) 77976641 3 272.8964 10.409322 4.4497607e-8 
funnel_sort(full) 79536173 3 273.03662 10.403334 4.360001e-8 
funnel_sort(full) 81126896 3 273.76907 10.419899 4.2813173e-8 
funnel_sort(full) 82749433 3 273.62524 10.403113 4.190608e-8 
funnel_sort(full) 84404421 2 272.16492 10.336366 6.1231184e-8 
funnel_sort(full) 86092509 2 271.54102 10.301493 5.982805e-8 
funnel_sort(full) 87814359 2 270.69476 10.25827 5.8408848e-8 
funnel_sort(full) 89570646 2 269.35867 10.196598 5.691931e-8 
funnel_sort(full) 91362058 2 271.573 10.269316 5.620121e-8 
funnel_sort(full) 93189299 2 268.61215 10.146392 5.443969e-8 
funnel_sort(full) 95053084 2 271.85764 10.2579155 5.3958875e-8 
funnel_sort(full) 96954145 2 266.65448 10.050752 5.18325e-8 
funnel_sort(full) 98893227 2 269.6736 10.153616 5.1336254e-8 
funnel_sort(full) 100871091 2 265.93454 10.002074 4.95785e-8 
funnel_sort(full) 102888512 2 267.998 10.068864 4.8930943e-8 
funnel_sort(full) 104946282 2 268.32568 10.070366 4.7978673e-8 
funnel_sort(full) 107045207 2 266.9948 10.009686 4.6754483e-8 
funnel_sort(full) 109186111 2 264.21307 9.8948 4.5311626e-8 
funnel_sort(full) 111369833 2 265.82712 9.944607 4.464677e-8 
funnel_sort(full) 113597229 2 265.2674 9.913073 4.3632543e-8 
funnel_sort(full) 115869173 2 264.4268 9.8711195 4.2595968e-8 
funnel_sort(full) 118186556 2 263.86584 9.839686 4.162777e-8 
funnel_sort(full) 120550287 2 263.14285 9.802282 4.0656403e-8 
funnel_sort(full) 122961292 2 262.9913 9.786222 3.9793914e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCfunnel_sort-perm-div.csv <==
type size times time div norm 
funnel_sort(perm) 1000 249999 100.00575 10.03491 4.0139803e-8 
funnel_sort(perm) 1020 245098 99.07416 9.913013 3.965206e-8 
funnel_sort(perm) 1040 240384 105.6726 10.543676 4.2174815e-8 
funnel_sort(perm) 1060 235849 109.823395 10.927866 4.3711474e-8 
funnel_sort(perm) 1081 231267 111.85542 11.098804 4.4395282e-8 
funnel_sort(perm) 1102 226860 116.16561 11.494822 4.5979338e-8 
funnel_sort(perm) 1124 222419 119.28666 11.77044 4.7081958e-8 
funnel_sort(perm) 1146 218150 121.98055 12.003135 4.8012556e-8 
funnel_sort(perm) 1168 214041 122.05796 11.978416 4.7913687e-8 
funnel_sort(perm) 1191 209907 121.98537 11.938332 4.7753478e-8 
funnel_sort(perm) 1214 205930 121.87729 11.895628 4.75827e-8 
funnel_sort(perm) 1238 201938 122.64111 11.937275 4.7749243e-8 
funnel_sort(perm) 1262 198098 121.27556 11.772615 4.7090523e-8 
funnel_sort(perm) 1287 194250 121.65057 11.776667 4.7106713e-8 
funnel_sort(perm) 1312 190548 120.48081 11.632171 4.6528875e-8 
funnel_sort(perm) 1338 186846 119.84391 11.539139 4.6156565e-8 
funnel_sort(perm) 1364 183284 119.76879 11.50116 4.600475e-8 
funnel_sort(perm) 1391 179726 118.6037 11.358433 4.543394e-8 
funnel_sort(perm) 1418 176304 118.36467 11.305513 4.522222e-8 
funnel_sort(perm) 1446 172890 118.068115 11.246883 4.4987726e-8 
funnel_sort(perm) 1474 169606 117.69191 11.181576 4.4726438e-8 
funnel_sort(perm) 1503 166333 117.01654 11.087801 4.4351474e-8 
funnel_sort(perm) 1533 163078 115.6152 10.925501 4.370225e-8 
funnel_sort(perm) 1563 159948 115.967094 10.929876 4.371973e-8 
funnel_sort(perm) 1594 156838 115.34235 10.842039 4.3368196e-8 
funnel_sort(perm) 1625 153846 115.2107 10.801452 4.320585e-8 
funnel_sort(perm) 1657 150875 114.17946 10.676607 4.270645e-8 
funnel_sort(perm) 1690 147928 114.07841 10.638856 4.255571e-8 
funnel_sort(perm) 1723 145095 113.31759 10.540478 4.2162135e-8 
funnel_sort(perm) 1757 142287 113.23295 10.505057 4.2020524e-8 
funnel_sort(perm) 1792 139508 111.97575 10.36107 4.1444554e-8 
funnel_sort(perm) 1827 136836 112.42667 10.375999 4.1504105e-8 
funnel_sort(perm) 1863 134192 112.26288 10.334035 4.133619e-8 
funnel_sort(perm) 1900 131578 111.41244 10.229035 4.0916433e-8 
funnel_sort(perm) 1938 128998 110.904274 10.155741 4.062327e-8 
funnel_sort(perm) 1976 126518 110.497345 10.0925865 4.0370416e-8 
funnel_sort(perm) 2015 124069 110.406105 10.058348 4.0233548e-8 
funnel_sort(perm) 2055 121654 116.786125 10.612171 4.2448857e-8 
funnel_sort(perm) 2096 119274 117.04451 10.608177 4.2432998e-8 
funnel_sort(perm) 2137 116986 118.243744 10.689791 4.2759318e-8 
funnel_sort(perm) 2179 114731 125.29524 11.298597 4.5194597e-8 
funnel_sort(perm) 2222 112511 126.5171 11.3798485 4.5519496e-8 
funnel_sort(perm) 2266 110326 128.8713 11.562183 4.6248967e-8 
funnel_sort(perm) 2311 108178 128.22893 11.475342 4.5901484e-8 
funnel_sort(perm) 2357 106067 128.63098 11.482104 4.5928434e-8 
funnel_sort(perm) 2404 103993 130.42757 11.6129465 4.6451937e-8 
funnel_sort(perm) 2452 101957 129.93687 11.539949 4.6160064e-8 
funnel_sort(perm) 2501 99960 131.06174 11.610416 4.6441674e-8 
funnel_sort(perm) 2551 98000 128.98601 11.397698 4.5591158e-8 
funnel_sort(perm) 2602 96079 130.42232 11.495606 4.5982876e-8 
funnel_sort(perm) 2654 94197 129.68301 11.401754 4.560723e-8 
funnel_sort(perm) 2707 92353 129.13676 11.325323 4.5301373e-8 
funnel_sort(perm) 2761 90546 127.87352 11.186581 4.474677e-8 
funnel_sort(perm) 2816 88778 126.276215 11.019413 4.4077854e-8 
funnel_sort(perm) 2872 87047 127.69073 11.115295 4.446136e-8 
funnel_sort(perm) 2929 85353 126.74112 11.005471 4.402207e-8 
funnel_sort(perm) 2987 83696 126.40473 10.949365 4.3797467e-8 
funnel_sort(perm) 3046 82074 124.96462 10.798224 4.319335e-8 
funnel_sort(perm) 3106 80489 125.61816 10.828365 4.3313662e-8 
funnel_sort(perm) 3168 78914 124.995605 10.748282 4.2993207e-8 
funnel_sort(perm) 3231 77375 124.359825 10.667553 4.2670443e-8 
funnel_sort(perm) 3295 75872 123.73836 10.588541 4.2354465e-8 
funnel_sort(perm) 3360 74404 123.98228 10.583889 4.233599e-8 
funnel_sort(perm) 3427 72950 123.31203 10.501138 4.2004608e-8 
funnel_sort(perm) 3495 71530 122.90718 10.441456 4.1766267e-8 
funnel_sort(perm) 3564 70145 121.76769 10.319923 4.1280227e-8 
funnel_sort(perm) 3635 68775 122.07354 10.320952 4.1284284e-8 
funnel_sort(perm) 3707 67439 121.32199 10.23293 4.0932317e-8 
funnel_sort(perm) 3781 66120 120.98022 10.17962 4.0718525e-8 
funnel_sort(perm) 3856 64834 120.894745 10.148231 4.0592937e-8 
funnel_sort(perm) 3933 63564 120.157005 10.062208 4.0249283e-8 
funnel_sort(perm) 4011 62328 119.88032 10.015276 4.006149e-8 
funnel_sort(perm) 4091 61109 118.62897 9.887199 3.954929e-8 
funnel_sort(perm) 4172 59923 126.90354 10.551972 4.22081e-8 
funnel_sort(perm) 4255 58754 128.17616 10.632665 4.253095e-8 
funnel_sort(perm) 4340 57603 130.43768 10.794713 4.3179366e-8 
funnel_sort(perm) 4426 56484 135.40408 11.179529 4.4718444e-8 
funnel_sort(perm) 4514 55383 138.35936 11.396803 4.558742e-8 
funnel_sort(perm) 4604 54300 140.7156 11.56376 4.6255558e-8 
funnel_sort(perm) 4696 53236 140.77422 11.541503 4.6166704e-8 
funnel_sort(perm) 4789 52202 141.51114 11.575071 4.6301142e-8 
funnel_sort(perm) 4884 51187 139.71196 11.401477 4.56064e-8 
funnel_sort(perm) 4981 50190 140.26274 11.419983 4.5680594e-8 
funnel_sort(perm) 5080 49212 138.82321 11.2767105 4.5107388e-8 
funnel_sort(perm) 5181 48253 140.13213 11.3568325 4.5427544e-8 
funnel_sort(perm) 5284 47312 139.44461 11.275163 4.5101263e-8 
funnel_sort(perm) 5389 46390 138.82939 11.199711 4.4799613e-8 
funnel_sort(perm) 5496 45487 137.45848 11.063799 4.4255806e-8 
funnel_sort(perm) 5605 44603 136.21669 10.938905 4.375565e-8 
funnel_sort(perm) 5717 43729 137.22699 10.994834 4.397957e-8 
funnel_sort(perm) 5831 42874 136.45709 10.908254 4.363331e-8 
funnel_sort(perm) 5947 42038 135.83679 10.834054 4.3336218e-8 
funnel_sort(perm) 6065 41220 135.01817 10.7444725 4.297801e-8 
funnel_sort(perm) 6186 40413 135.1832 10.733262 4.2933937e-8 
funnel_sort(perm) 6309 39625 134.6896 10.670009 4.2681037e-8 
funnel_sort(perm) 6435 38850 134.32512 10.617139 4.24686e-8 
funnel_sort(perm) 6563 38092 133.38203 10.518972 4.2076262e-8 
funnel_sort(perm) 6694 37346 133.66492 10.517631 4.2071512e-8 
funnel_sort(perm) 6827 36619 132.88103 10.43265 4.1730946e-8 
funnel_sort(perm) 6963 35904 132.32649 10.3659525 4.146388e-8 
funnel_sort(perm) 7102 35201 131.59256 10.285482 4.114234e-8 
funnel_sort(perm) 7244 34511 131.74086 10.2741375 4.1096932e-8 
funnel_sort(perm) 7388 33838 130.86757 10.183479 4.0734708e-8 
funnel_sort(perm) 7535 33178 130.2867 10.115905 4.046423e-8 
funnel_sort(perm) 7685 32530 130.5829 10.116566 4.0467388e-8 
funnel_sort(perm) 7838 31895 129.81924 10.035292 4.014229e-8 
funnel_sort(perm) 7994 31273 129.09435 9.957371 3.9830063e-8 
funnel_sort(perm) 8153 30663 128.1177 9.86043 3.944244e-8 
funnel_sort(perm) 8316 30062 137.6295 10.569263 4.22778e-8 
funnel_sort(perm) 8482 29474 136.58397 10.466053 4.1864467e-8 
funnel_sort(perm) 8651 28898 139.2194 10.644783 4.2579714e-8 
funnel_sort(perm) 8824 28331 146.17323 11.152119 4.4609767e-8 
funnel_sort(perm) 9000 27777 147.09018 11.197734 4.479219e-8 
funnel_sort(perm) 9180 27233 149.26657 11.338758 4.5355225e-8 
funnel_sort(perm) 9363 26700 147.69177 11.194916 4.478108e-8 
funnel_sort(perm) 9550 26178 150.78076 11.404395 4.56176e-8 
funnel_sort(perm) 9741 25664 147.20102 11.109633 4.4439773e-8 
funnel_sort(perm) 9935 25163 149.54318 11.26222 4.504989e-8 
funnel_sort(perm) 10133 24671 147.73463 11.102213 4.4410402e-8 
funnel_sort(perm) 10335 24189 149.26794 11.193486 4.4775142e-8 
funnel_sort(perm) 10541 23716 148.48749 11.111236 4.4446658e-8 
funnel_sort(perm) 10751 23253 147.30692 10.99947 4.3999112e-8 
funnel_sort(perm) 10966 22797 146.71704 10.932105 4.3729838e-8 
funnel_sort(perm) 11185 22351 145.56715 10.823418 4.3294374e-8 
funnel_sort(perm) 11408 21914 146.23364 10.8499975 4.340087e-8 
funnel_sort(perm) 11636 21485 145.48752 10.77182 4.3087375e-8 
funnel_sort(perm) 11868 21065 145.01534 10.714267 4.2857163e-8 
funnel_sort(perm) 12105 20652 144.1164 10.625455 4.25031e-8 
funnel_sort(perm) 12347 20247 144.16383 10.60662 4.2428226e-8 
funnel_sort(perm) 12593 19852 143.73349 10.55286 4.2212076e-8 
funnel_sort(perm) 12844 19464 143.11914 10.485835 4.1944077e-8 
funnel_sort(perm) 13100 19083 142.64162 10.429092 4.1718494e-8 
funnel_sort(perm) 13362 18709 142.56981 10.402115 4.1610182e-8 
funnel_sort(perm) 13629 18343 141.88548 10.33067 4.132322e-8 
funnel_sort(perm) 13901 17984 141.42943 10.2761345 4.1105263e-8 
funnel_sort(perm) 14179 17631 140.56563 10.192216 4.07705e-8 
funnel_sort(perm) 14462 17286 140.34738 10.155397 4.0623192e-8 
funnel_sort(perm) 14751 16948 139.90108 10.102237 4.0408953e-8 
funnel_sort(perm) 15046 16615 139.27786 10.0365305 4.0147842e-8 
funnel_sort(perm) 15346 16290 138.23268 9.94081 3.9765414e-8 
funnel_sort(perm) 15652 15972 138.67525 9.9522505 3.9809997e-8 
funnel_sort(perm) 15965 15659 138.28957 9.904267 3.9617714e-8 
funnel_sort(perm) 16284 15352 137.24475 9.809385 3.9238802e-8 
funnel_sort(perm) 16609 15052 142.9051 10.193181 4.0772942e-8 
funnel_sort(perm) 16941 14757 147.17262 10.476238 4.1905235e-8 
funnel_sort(perm) 17279 14468 149.5385 10.623097 4.2493653e-8 
funnel_sort(perm) 17624 14185 154.18147 10.930783 4.372375e-8 
funnel_sort(perm) 17976 13907 157.44588 11.139683 4.456012e-8 
funnel_sort(perm) 18335 13635 160.03079 11.299765 4.5199467e-8 
funnel_sort(perm) 18701 13368 160.79114 11.330639 4.5323468e-8 
funnel_sort(perm) 19075 13106 160.76578 11.30609 4.5224915e-8 
funnel_sort(perm) 19456 12849 159.8652 11.2202425 4.488274e-8 
funnel_sort(perm) 19845 12597 160.31053 11.228989 4.491821e-8 
funnel_sort(perm) 20241 12351 158.91805 11.109271 4.443769e-8 
funnel_sort(perm) 20645 12109 159.02628 11.094724 4.4380617e-8 
funnel_sort(perm) 21057 11872 158.9826 11.069661 4.4280643e-8 
funnel_sort(perm) 21478 11639 157.60675 10.952085 4.381141e-8 
funnel_sort(perm) 21907 11411 157.58064 10.928601 4.3717765e-8 
funnel_sort(perm) 22345 11188 156.24976 10.81488 4.3260236e-8 
funnel_sort(perm) 22791 10969 156.23526 10.792578 4.3171266e-8 
funnel_sort(perm) 23246 10754 155.54633 10.723861 4.289759e-8 
funnel_sort(perm) 23710 10544 155.4263 10.694563 4.2778552e-8 
funnel_sort(perm) 24184 10337 154.84485 10.633658 4.2536335e-8 
funnel_sort(perm) 24667 10134 154.61647 10.597214 4.239303e-8 
funnel_sort(perm) 25160 9936 154.1234 10.542789 4.2172886e-8 
funnel_sort(perm) 25663 9741 153.71327 10.494235 4.1979746e-8 
funnel_sort(perm) 26176 9550 152.69035 10.404116 4.161966e-8 
funnel_sort(perm) 26699 9363 152.5051 10.371323 4.1488157e-8 
funnel_sort(perm) 27232 9180 152.05545 10.320728 4.1284604e-8 
funnel_sort(perm) 27776 9000 151.76189 10.28089 4.1126196e-8 
funnel_sort(perm) 28331 8824 150.8325 10.198211 4.0794028e-8 
funnel_sort(perm) 28897 8651 150.61288 10.163751 4.0656964e-8 
funnel_sort(perm) 29474 8482 150.39938 10.129845 4.051963e-8 
funnel_sort(perm) 30063 8315 149.828 10.071996 4.02922e-8 
funnel_sort(perm) 30664 8152 148.71996 9.9783535 3.9917733e-8 
funnel_sort(perm) 31277 7993 148.84764 9.967822 3.9871757e-8 
funnel_sort(perm) 31902 7836 148.67308 9.937138 3.9751082e-8 
funnel_sort(perm) 32540 7682 147.91548 9.867659 3.947501e-8 
funnel_sort(perm) 33190 7532 151.18152 10.066379 4.0267597e-8 
funnel_sort(perm) 33853 7384 155.82507 10.355892 4.1428446e-8 
funnel_sort(perm) 34530 7240 158.01294 10.481396 4.1926054e-8 
funnel_sort(perm) 35220 7098 162.61449 10.766243 4.306643e-8 
funnel_sort(perm) 35924 6959 166.10136 10.97635 4.3906255e-8 
funnel_sort(perm) 36642 6822 168.4923 11.1133795 4.4458545e-8 
funnel_sort(perm) 37374 6689 168.86029 11.116728 4.4467857e-8 
funnel_sort(perm) 38121 6558 168.41167 11.066393 4.426601e-8 
funnel_sort(perm) 38883 6429 168.3621 11.042418 4.417342e-8 
funnel_sort(perm) 39660 6303 168.885 11.056013 4.4228127e-8 
funnel_sort(perm) 40453 6180 167.61292 10.952258 4.3809113e-8 
funnel_sort(perm) 41262 6058 167.39786 10.917827 4.3677385e-8 
funnel_sort(perm) 42087 5940 166.70798 10.852616 4.3411024e-8 
funnel_sort(perm) 42928 5823 165.90132 10.780071 4.3125503e-8 
funnel_sort(perm) 43786 5709 165.81078 10.754236 4.3021373e-8 
funnel_sort(perm) 44661 5597 164.41418 10.6439495 4.2581313e-8 
funnel_sort(perm) 45554 5487 164.56538 10.634074 4.2543988e-8 
funnel_sort(perm) 46465 5380 163.78934 10.564425 4.2260798e-8 
funnel_sort(perm) 47394 5274 163.68643 10.538375 4.2160927e-8 
funnel_sort(perm) 48341 5171 162.73657 10.458003 4.1836817e-8 
funnel_sort(perm) 49307 5070 162.29237 10.41036 4.164369e-8 
funnel_sort(perm) 50293 4970 162.03654 10.374941 4.1507036e-8 
funnel_sort(perm) 51298 4873 161.75163 10.337804 4.1355324e-8 
funnel_sort(perm) 52323 4778 160.55144 10.242413 4.0969766e-8 
funnel_sort(perm) 53369 4684 160.40686 10.214581 4.086153e-8 
funnel_sort(perm) 54436 4592 159.82172 10.158845 4.0640238e-8 
funnel_sort(perm) 55524 4502 159.28381 10.106313 4.0430255e-8 
funnel_sort(perm) 56634 4414 158.55508 10.041881 4.0170338e-8 
funnel_sort(perm) 57766 4327 158.40778 10.014442 4.0065224e-8 
funnel_sort(perm) 58921 4242 158.1175 9.978074 3.9921417e-8 
funnel_sort(perm) 60099 4159 157.38763 9.914148 3.966425e-8 
funnel_sort(perm) 61300 4078 156.56804 9.844817 3.93822e-8 
funnel_sort(perm) 62526 3998 156.51334 9.82373 3.9298232e-8 
funnel_sort(perm) 63776 3919 156.34502 9.7956085 3.919213e-8 
funnel_sort(perm) 65051 3843 155.50487 9.725568 3.8903675e-8 
funnel_sort(perm) 66352 3767 164.00735 10.239035 4.096466e-8 
funnel_sort(perm) 67679 3693 162.6094 10.133687 4.0544712e-8 
funnel_sort(perm) 69032 3621 165.54892 10.298548 4.119998e-8 
funnel_sort(perm) 70412 3550 172.28503 10.698586 4.280075e-8 
funnel_sort(perm) 71820 3480 173.70552 10.767696 4.3082228e-8 
funnel_sort(perm) 73256 3412 175.80168 10.878373 4.3522288e-8 
funnel_sort(perm) 74721 3345 172.40761 10.649528 4.260804e-8 
funnel_sort(perm) 76215 3280 176.3162 10.8717785 4.348969e-8 
funnel_sort(perm) 77739 3215 176.31288 10.85246 4.3421846e-8 
funnel_sort(perm) 79293 3152 176.58362 10.850055 4.3412104e-8 
funnel_sort(perm) 80878 3091 175.37857 10.757138 4.30296e-8 
funnel_sort(perm) 82495 3030 176.11754 10.783574 4.314122e-8 
funnel_sort(perm) 84144 2971 175.1182 10.703671 4.2816087e-8 
funnel_sort(perm) 85826 2912 174.15465 10.62623 4.2517623e-8 
funnel_sort(perm) 87542 2855 173.80122 10.586218 4.235632e-8 
funnel_sort(perm) 89292 2799 172.0668 10.462378 4.1861515e-8 
funnel_sort(perm) 91077 2744 173.53528 10.533378 4.2147793e-8 
funnel_sort(perm) 92898 2691 172.30894 10.44084 4.1765276e-8 
funnel_sort(perm) 94755 2638 171.71889 10.387115 4.1554493e-8 
funnel_sort(perm) 96650 2586 170.7421 10.310213 4.1251262e-8 
funnel_sort(perm) 98583 2535 170.85489 10.299255 4.1212207e-8 
funnel_sort(perm) 100554 2486 170.16385 10.239971 4.096361e-8 
funnel_sort(perm) 102565 2437 169.91476 10.207434 4.0837755e-8 
funnel_sort(perm) 104616 2389 169.3121 10.153806 4.0626983e-8 
funnel_sort(perm) 106708 2342 168.96922 10.115913 4.0478206e-8 
funnel_sort(perm) 108842 2296 168.50998 10.071195 4.0300698e-8 
funnel_sort(perm) 111018 2251 168.24637 10.038306 4.016905e-8 
funnel_sort(perm) 113238 2207 167.36626 9.968804 3.988858e-8 
funnel_sort(perm) 115502 2164 167.10176 9.936149 3.975313e-8 
funnel_sort(perm) 117812 2122 165.97086 9.852167 3.9409134e-8 
funnel_sort(perm) 120168 2080 165.60269 9.813671 3.9262623e-8 
funnel_sort(perm) 122571 2039 164.79025 9.749023 3.900822e-8 
funnel_sort(perm) 125022 1999 165.14542 9.753552 3.902686e-8 
funnel_sort(perm) 127522 1960 164.22365 9.682777 3.8739923e-8 
funnel_sort(perm) 130072 1922 163.50156 9.623994 3.8496225e-8 
funnel_sort(perm) 132673 1884 173.21732 10.178766 4.0722245e-8 
funnel_sort(perm) 135326 1847 171.04774 10.034433 4.0146222e-8 
funnel_sort(perm) 138032 1811 174.60545 10.226008 4.090797e-8 
funnel_sort(perm) 140792 1775 181.18213 10.59346 4.2389814e-8 
funnel_sort(perm) 143607 1740 182.71736 10.665412 4.268279e-8 
funnel_sort(perm) 146479 1706 184.29456 10.739567 4.2976634e-8 
funnel_sort(perm) 149408 1673 181.25238 10.544735 4.218576e-8 
funnel_sort(perm) 152396 1640 185.26271 10.760161 4.3052797e-8 
funnel_sort(perm) 155443 1608 185.3549 10.747687 4.299894e-8 
funnel_sort(perm) 158551 1576 185.39816 10.732422 4.2950923e-8 
funnel_sort(perm) 161722 1545 184.13153 10.6414995 4.2589765e-8 
funnel_sort(perm) 164956 1515 184.80902 10.66305 4.2667846e-8 
funnel_sort(perm) 168255 1485 184.0918 10.604189 4.244075e-8 
funnel_sort(perm) 171620 1456 183.03087 10.525755 4.2123453e-8 
funnel_sort(perm) 175052 1428 182.8465 10.497908 4.1995957e-8 
funnel_sort(perm) 178553 1400 180.95062 10.372045 4.1492456e-8 
funnel_sort(perm) 182124 1372 181.70758 10.398406 4.1614573e-8 
funnel_sort(perm) 185766 1345 181.10535 10.347029 4.1412093e-8 
funnel_sort(perm) 189481 1319 180.6017 10.30144 4.121805e-8 
funnel_sort(perm) 193270 1293 179.61435 10.2284565 4.0930505e-8 
funnel_sort(perm) 197135 1268 179.66115 10.214505 4.0863387e-8 
funnel_sort(perm) 201077 1243 178.79727 10.14891 4.0605592e-8 
funnel_sort(perm) 205098 1218 178.57013 10.119608 4.050932e-8 
funnel_sort(perm) 209199 1195 178.0112 10.0716305 4.028768e-8 
funnel_sort(perm) 213382 1171 177.63716 10.034252 4.015784e-8 
funnel_sort(perm) 217649 1148 177.51068 10.010955 4.0066087e-8 
funnel_sort(perm) 222001 1126 177.45049 9.991466 3.997016e-8 
funnel_sort(perm) 226441 1104 175.96236 9.891763 3.9568494e-8 
funnel_sort(perm) 230969 1082 175.59314 9.855184 3.943517e-8 
funnel_sort(perm) 235588 1061 175.18712 9.816655 3.9273083e-8 
funnel_sort(perm) 240299 1040 174.50287 9.762687 3.906466e-8 
funnel_sort(perm) 245104 1019 173.89058 9.712911 3.8888825e-8 
funnel_sort(perm) 250006 999 174.1341 9.711017 3.8882014e-8 
funnel_sort(perm) 255006 980 173.81924 9.67804 3.872674e-8 
funnel_sort(perm) 260106 961 172.58601 9.594113 3.8382307e-8 
funnel_sort(perm) 265308 942 180.70447 10.029492 4.013079e-8 
funnel_sort(perm) 270614 923 179.14368 9.927125 3.9743995e-8 
funnel_sort(perm) 276026 905 182.56483 10.100717 4.043464e-8 
funnel_sort(perm) 281546 887 189.10828 10.446234 4.1829892e-8 
funnel_sort(perm) 287176 870 190.73575 10.519535 4.210456e-8 
funnel_sort(perm) 292919 853 192.48328 10.5992155 4.2420638e-8 
funnel_sort(perm) 298777 836 189.06131 10.394432 4.1614754e-8 
funnel_sort(perm) 304752 820 192.88919 10.588257 4.2370548e-8 
funnel_sort(perm) 310847 804 193.11658 10.58414 4.2349942e-8 
funnel_sort(perm) 317063 788 193.19724 10.572009 4.231416e-8 
funnel_sort(perm) 323404 773 191.7423 10.476016 4.1905523e-8 
funnel_sort(perm) 329872 757 192.99266 10.527899 4.2159975e-8 
funnel_sort(perm) 336469 743 191.91696 10.4529295 4.181231e-8 
funnel_sort(perm) 343198 728 190.7232 10.371772 4.1512305e-8 
funnel_sort(perm) 350061 714 192.89586 10.473654 4.190408e-8 
funnel_sort(perm) 357062 700 188.86745 10.239041 4.096544e-8 
funnel_sort(perm) 364203 686 190.40018 10.306172 4.125055e-8 
funnel_sort(perm) 371487 672 189.31659 10.231696 4.0985928e-8 
funnel_sort(perm) 378916 659 193.32834 10.432406 4.177882e-8 
funnel_sort(perm) 386494 646 187.49025 10.101798 4.0459767e-8 
funnel_sort(perm) 394223 634 187.96895 10.112027 4.0458247e-8 
funnel_sort(perm) 402107 621 187.00851 10.044922 4.02266e-8 
funnel_sort(perm) 410149 609 186.97096 10.027517 4.0145277e-8 
funnel_sort(perm) 418351 597 186.04073 9.962364 3.9888462e-8 
funnel_sort(perm) 426718 585 185.98613 9.944228 3.9835864e-8 
funnel_sort(perm) 435252 574 185.24011 9.889235 3.9583117e-8 
funnel_sort(perm) 443957 563 184.87373 9.854645 3.9426812e-8 
funnel_sort(perm) 452836 552 184.21068 9.80437 3.92229e-8 
funnel_sort(perm) 461892 541 183.75392 9.765213 3.907905e-8 
funnel_sort(perm) 471129 530 183.26334 9.72438 3.8944503e-8 
funnel_sort(perm) 480551 520 182.79411 9.6848 3.8756788e-8 
funnel_sort(perm) 490162 510 182.00847 9.628601 3.851708e-8 
funnel_sort(perm) 499965 500 184.00787 9.719684 3.888146e-8 
funnel_sort(perm) 509964 490 181.65625 9.581008 3.8342073e-8 
funnel_sort(perm) 520163 480 180.37152 9.498936 3.8044707e-8 
funnel_sort(perm) 530566 471 189.21188 9.949528 3.981458e-8 
funnel_sort(perm) 541177 461 189.1599 9.931874 3.9809887e-8 
funnel_sort(perm) 552000 452 190.91425 10.008973 4.011548e-8 
funnel_sort(perm) 563040 444 197.74847 10.351763 4.140875e-8 
funnel_sort(perm) 574300 435 198.68599 10.38531 4.157109e-8 
funnel_sort(perm) 585786 426 201.43784 10.513449 4.21305e-8 
funnel_sort(perm) 597501 418 198.21387 10.3297825 4.135959e-8 
funnel_sort(perm) 609451 410 202.50684 10.537817 4.217237e-8 
funnel_sort(perm) 621640 402 202.09369 10.500709 4.2019764e-8 
funnel_sort(perm) 634072 394 201.72086 10.465801 4.1892637e-8 
funnel_sort(perm) 646753 386 200.83301 10.404317 4.1676167e-8 
funnel_sort(perm) 659688 378 201.55646 10.426363 4.1812147e-8 
funnel_sort(perm) 672881 371 200.16888 10.339307 4.1417056e-8 
funnel_sort(perm) 686338 364 199.94693 10.312624 4.127906e-8 
funnel_sort(perm) 700064 357 199.21683 10.2598505 4.1052072e-8 
funnel_sort(perm) 714065 350 198.05623 10.185093 4.0752965e-8 
funnel_sort(perm) 728346 343 198.80731 10.20872 4.0863867e-8 
funnel_sort(perm) 742912 336 197.80913 10.142585 4.0632354e-8 
funnel_sort(perm) 757770 329 196.93307 10.082895 4.04438e-8 
funnel_sort(perm) 772925 323 196.17369 10.0293455 4.017286e-8 
funnel_sort(perm) 788383 317 196.67647 10.040385 4.0174815e-8 
funnel_sort(perm) 804150 310 195.9553 9.989002 4.0070372e-8 
funnel_sort(perm) 820233 304 195.28648 9.940432 3.9865245e-8 
funnel_sort(perm) 836637 298 194.86221 9.904433 3.972613e-8 
funnel_sort(perm) 853369 292 195.16808 9.905596 3.9752173e-8 
funnel_sort(perm) 870436 287 194.19527 9.841951 3.9396937e-8 
funnel_sort(perm) 887844 281 193.71266 9.803299 3.9294275e-8 
funnel_sort(perm) 905600 276 192.93532 9.749864 3.9007944e-8 
funnel_sort(perm) 923712 270 192.7297 9.725432 3.899497e-8 
funnel_sort(perm) 942186 265 191.82333 9.665761 3.8712706e-8 
funnel_sort(perm) 961029 260 191.24599 9.622817 3.8511676e-8 
funnel_sort(perm) 980249 255 190.51353 9.572204 3.8294406e-8 
funnel_sort(perm) 999853 250 190.8896 9.577352 3.8315036e-8 
funnel_sort(perm) 1019850 245 190.19505 9.528846 3.8136246e-8 
funnel_sort(perm) 1040247 240 189.8687 9.498899 3.804745e-8 
funnel_sort(perm) 1061051 235 194.10463 9.696959 3.8889414e-8 
funnel_sort(perm) 1082272 230 199.41379 9.947992 3.9964206e-8 
funnel_sort(perm) 1103917 226 201.48256 10.036891 4.02304e-8 
funnel_sort(perm) 1125995 222 205.92172 10.24345 4.097857e-8 
funnel_sort(perm) 1148514 217 209.4979 10.406557 4.1755246e-8 
funnel_sort(perm) 1171484 213 212.0345 10.517633 4.2150436e-8 
funnel_sort(perm) 1194913 209 212.5237 10.526981 4.21523e-8 
funnel_sort(perm) 1218811 205 212.20126 10.496158 4.2008782e-8 
funnel_sort(perm) 1243187 201 211.76152 10.459626 4.1858495e-8 
funnel_sort(perm) 1268050 197 212.59163 10.485831 4.1975923e-8 
funnel_sort(perm) 1293411 193 210.85779 10.385676 4.160456e-8 
funnel_sort(perm) 1319279 189 211.20894 10.388354 4.1662787e-8 
funnel_sort(perm) 1345664 185 210.52745 10.340306 4.1536033e-8 
funnel_sort(perm) 1372577 182 209.86029 10.293094 4.1203855e-8 
funnel_sort(perm) 1400028 178 209.60356 10.266117 4.119547e-8 
funnel_sort(perm) 1428028 175 208.34767 10.190347 4.0776897e-8 
funnel_sort(perm) 1456588 171 208.3992 10.178644 4.0865526e-8 
funnel_sort(perm) 1485719 168 207.8137 10.135904 4.060846e-8 
funnel_sort(perm) 1515433 164 207.99217 10.130492 4.076148e-8 
funnel_sort(perm) 1545741 161 206.43689 10.04077 4.034636e-8 
funnel_sort(perm) 1576655 158 207.12201 10.060114 4.038398e-8 
funnel_sort(perm) 1608188 155 206.5321 10.017561 4.018773e-8 
funnel_sort(perm) 1640351 152 205.9602 9.975999 4.001069e-8 
funnel_sort(perm) 1673158 149 204.82484 9.907295 3.9740367e-8 
funnel_sort(perm) 1706621 146 204.43124 9.874612 3.963055e-8 
funnel_sort(perm) 1740753 143 204.0227 9.841298 3.953477e-8 
funnel_sort(perm) 1775568 140 203.49545 9.802357 3.9433484e-8 
funnel_sort(perm) 1811079 138 202.82588 9.756678 3.903781e-8 
funnel_sort(perm) 1847300 135 201.78464 9.693269 3.8868613e-8 
funnel_sort(perm) 1884246 132 201.83914 9.682598 3.8929638e-8 
funnel_sort(perm) 1921930 130 201.61412 9.658566 3.865732e-8 
funnel_sort(perm) 1960368 127 200.91524 9.611931 3.860729e-8 
funnel_sort(perm) 1999575 125 200.90572 9.598357 3.8401588e-8 
funnel_sort(perm) 2039566 122 200.43658 9.562891 3.8431878e-8 
funnel_sort(perm) 2080357 120 199.74396 9.516874 3.812196e-8 
funnel_sort(perm) 2121964 117 203.0046 9.6590805 3.890558e-8 
funnel_sort(perm) 2164403 115 207.98459 9.882598 3.970408e-8 
funnel_sort(perm) 2207691 113 210.26062 9.977202 3.9993743e-8 
funnel_sort(perm) 2251844 111 215.55637 10.214645 4.0865988e-8 
funnel_sort(perm) 2296880 108 218.66454 10.347925 4.17149e-8 
funnel_sort(perm) 2342817 106 220.82942 10.436265 4.202434e-8 
funnel_sort(perm) 2389673 104 221.09187 10.434581 4.1985874e-8 
funnel_sort(perm) 2437466 102 220.81064 10.407274 4.1859906e-8 
funnel_sort(perm) 2486215 100 220.1269 10.361098 4.167418e-8 
funnel_sort(perm) 2535939 98 221.2165 10.398401 4.1840966e-8 
funnel_sort(perm) 2586657 96 219.62505 10.309749 4.151815e-8 
funnel_sort(perm) 2638390 94 219.81764 10.30497 4.1550848e-8 
funnel_sort(perm) 2691157 92 219.87534 10.293888 4.1576943e-8 
funnel_sort(perm) 2744980 91 218.3413 10.208414 4.0867466e-8 
funnel_sort(perm) 2799879 89 218.0446 10.180944 4.085628e-8 
funnel_sort(perm) 2855876 87 216.92133 10.115004 4.0710596e-8 
funnel_sort(perm) 2912993 85 217.70901 10.138227 4.0945263e-8 
funnel_sort(perm) 2971252 84 216.9399 10.088989 4.0423032e-8 
funnel_sort(perm) 3030677 82 217.09477 10.082796 4.0572097e-8 
funnel_sort(perm) 3091290 80 216.03505 10.020282 4.0518206e-8 
funnel_sort(perm) 3153115 79 215.10051 9.963733 3.9999556e-8 
funnel_sort(perm) 3216177 77 214.71896 9.932915 4.0109388e-8 
funnel_sort(perm) 3280500 76 214.54646 9.911835 3.975579e-8 
funnel_sort(perm) 3346110 74 213.56194 9.853346 3.9793466e-8 
funnel_sort(perm) 3413032 73 213.42036 9.833851 3.9469388e-8 
funnel_sort(perm) 3481292 71 212.87085 9.795636 3.9630894e-8 
funnel_sort(perm) 3550917 70 212.50105 9.765781 3.9288768e-8 
funnel_sort(perm) 3621935 69 211.51373 9.707662 3.884408e-8 
funnel_sort(perm) 3694373 67 211.11198 9.676536 3.9093482e-8 
funnel_sort(perm) 3768260 66 211.12566 9.664507 3.885929e-8 
funnel_sort(perm) 3843625 65 211.05804 9.648792 3.8620563e-8 
funnel_sort(perm) 3920497 63 209.49203 9.564709 3.8724878e-8 
funnel_sort(perm) 3998906 62 210.24007 9.586357 3.866524e-8 
funnel_sort(perm) 4078884 61 209.77376 9.55265 3.8393058e-8 
funnel_sort(perm) 4160461 60 208.97011 9.503691 3.8071462e-8 
funnel_sort(perm) 4243670 58 212.66939 9.659378 3.924457e-8 
funnel_sort(perm) 4328543 57 217.52992 9.867338 3.999295e-8 
funnel_sort(perm) 4415113 56 219.59412 9.948081 4.0235502e-8 
funnel_sort(perm) 4503415 55 223.97295 10.133335 4.0911722e-8 
funnel_sort(perm) 4593483 54 227.11336 10.262155 4.137164e-8 
funnel_sort(perm) 4685352 53 229.65332 10.363545 4.1734022e-8 
funnel_sort(perm) 4779059 52 230.18434 10.374134 4.1745157e-8 
funnel_sort(perm) 4874640 51 230.10535 10.357238 4.166115e-8 
funnel_sort(perm) 4972132 50 229.81918 10.331072 4.1555907e-8 
funnel_sort(perm) 5071574 49 230.48357 10.34765 4.163925e-8 
funnel_sort(perm) 5173005 48 228.08127 10.226681 4.118609e-8 
funnel_sort(perm) 5276465 47 228.68454 10.240612 4.1293813e-8 
funnel_sort(perm) 5381994 46 227.30386 10.165779 4.1061956e-8 
funnel_sort(perm) 5489633 45 227.21606 10.148885 4.108303e-8 
funnel_sort(perm) 5599425 44 226.71037 10.113393 4.104883e-8 
funnel_sort(perm) 5711413 43 225.65678 10.05358 4.0936314e-8 
funnel_sort(perm) 5825641 42 225.46822 10.032409 4.100268e-8 
funnel_sort(perm) 5942153 42 225.34583 10.014234 4.012588e-8 
funnel_sort(perm) 6060996 41 225.00632 9.986466 4.0186855e-8 
funnel_sort(perm) 6182215 40 223.45593 9.905097 4.0054804e-8 
funnel_sort(perm) 6305859 39 223.80453 9.908002 4.0288143e-8 
funnel_sort(perm) 6431976 38 223.40933 9.878013 4.0414903e-8 
funnel_sort(perm) 6560615 38 222.64369 9.83174 3.9436852e-8 
funnel_sort(perm) 6691827 37 222.26112 9.80248 3.9590365e-8 
funnel_sort(perm) 6825663 36 221.92453 9.775318 3.978172e-8 
funnel_sort(perm) 6962176 35 221.13252 9.728189 3.9922615e-8 
funnel_sort(perm) 7101419 35 220.60243 9.692688 3.8996987e-8 
funnel_sort(perm) 7243447 34 219.42899 9.629043 3.9098396e-8 
funnel_sort(perm) 7388315 33 219.80879 9.633632 3.951215e-8 
funnel_sort(perm) 7536081 33 219.47656 9.607042 3.863049e-8 
funnel_sort(perm) 7686802 32 218.97118 9.572948 3.8917957e-8 
funnel_sort(perm) 7840538 31 217.94751 9.516311 3.9152642e-8 
funnel_sort(perm) 7997348 31 218.10786 9.511448 3.836533e-8 
funnel_sort(perm) 8157294 30 218.03946 9.496633 3.8806302e-8 
funnel_sort(perm) 8320439 30 216.7295 9.427848 3.7769833e-8 
funnel_sort(perm) 8486847 29 224.69875 9.762381 3.966536e-8 
funnel_sort(perm) 8656583 28 224.03435 9.721449 4.010758e-8 
funnel_sort(perm) 8829714 28 226.48087 9.815442 3.970134e-8 
funnel_sort(perm) 9006308 27 232.9843 10.084806 4.1472195e-8 
funnel_sort(perm) 9186434 27 234.79335 10.15056 4.0924114e-8 
funnel_sort(perm) 9370162 26 236.52937 10.212997 4.1921112e-8 
funnel_sort(perm) 9557565 26 234.01709 10.092072 4.06125e-8 
funnel_sort(perm) 9748716 25 237.32135 10.221974 4.1941828e-8 
funnel_sort(perm) 9943690 25 238.05545 10.240993 4.1195943e-8 
funnel_sort(perm) 10142563 24 237.84946 10.219571 4.1983025e-8 
funnel_sort(perm) 10345414 24 236.72285 10.158694 4.0914642e-8 
funnel_sort(perm) 10552322 23 236.69911 10.145238 4.180097e-8 
funnel_sort(perm) 10763368 23 236.62077 10.129476 4.0917673e-8 
funnel_sort(perm) 10978635 22 235.91551 10.086948 4.176272e-8 
funnel_sort(perm) 11198207 22 235.1882 10.043582 4.076782e-8 
funnel_sort(perm) 11422171 21 233.59271 9.963292 4.1536982e-8 
funnel_sort(perm) 11650614 21 234.3634 9.983998 4.0807166e-8 
funnel_sort(perm) 11883626 21 233.09612 9.91794 3.974232e-8 
funnel_sort(perm) 12121298 20 233.30914 9.914952 4.089889e-8 
funnel_sort(perm) 12363723 20 231.26613 9.816212 3.9697635e-8 
funnel_sort(perm) 12610997 19 232.35284 9.850393 4.111029e-8 
funnel_sort(perm) 12863216 19 231.30917 9.794285 4.007464e-8 
funnel_sort(perm) 13120480 19 230.82971 9.762175 3.916005e-8 
funnel_sort(perm) 13382889 18 230.97818 9.756665 4.050224e-8 
funnel_sort(perm) 13650546 18 230.79152 9.73703 3.9628166e-8 
funnel_sort(perm) 13923556 17 230.01836 9.692728 4.0949345e-8 
funnel_sort(perm) 14202027 17 229.7441 9.66953 4.0050327e-8 
funnel_sort(perm) 14486067 17 228.9223 9.623371 3.9077594e-8 
funnel_sort(perm) 14775788 16 228.63129 9.599607 4.0605315e-8 
funnel_sort(perm) 15071303 16 227.55363 9.542913 3.9574022e-8 
funnel_sort(perm) 15372729 16 227.66623 9.536209 3.8770803e-8 
funnel_sort(perm) 15680183 15 226.457 9.474221 4.0281083e-8 
funnel_sort(perm) 15993786 15 226.68436 9.472412 3.9483716e-8 
funnel_sort(perm) 16313661 15 225.66353 9.41851 3.8489258e-8 
funnel_sort(perm) 16639934 15 226.50812 9.442502 3.7830688e-8 
funnel_sort(perm) 16972732 14 235.33945 9.7989855 4.1238355e-8 
funnel_sort(perm) 17312186 14 234.74649 9.762683 4.027998e-8 
funnel_sort(perm) 17658429 14 237.71252 9.874303 3.9941682e-8 
funnel_sort(perm) 18011597 13 244.40773 10.14038 4.3307054e-8 
funnel_sort(perm) 18371828 13 246.09396 10.198254 4.270022e-8 
funnel_sort(perm) 18739264 13 247.68546 10.252068 4.208386e-8 
funnel_sort(perm) 19114049 13 244.86131 10.123201 4.0740076e-8 
funnel_sort(perm) 19496329 12 248.61827 10.266397 4.3881755e-8 
funnel_sort(perm) 19886255 12 248.5312 10.25071 4.295559e-8 
funnel_sort(perm) 20283980 12 248.39543 10.233051 4.2040778e-8 
funnel_sort(perm) 20689659 12 247.22261 10.172763 4.097362e-8 
funnel_sort(perm) 21103452 11 247.71971 10.181249 4.385861e-8 
funnel_sort(perm) 21525521 11 247.55888 10.162705 4.2920323e-8 
funnel_sort(perm) 21956031 11 246.56625 10.1101 4.1860932e-8 
funnel_sort(perm) 22395151 11 246.1263 10.080251 4.091897e-8 
funnel_sort(perm) 22843054 10 244.55026 10.003999 4.379449e-8 
funnel_sort(perm) 23299915 10 245.37276 10.025928 4.302989e-8 
funnel_sort(perm) 23765913 10 245.65558 10.025781 4.2185547e-8 
funnel_sort(perm) 24241231 10 243.98027 9.94581 4.1028485e-8 
funnel_sort(perm) 24726055 10 243.14793 9.900351 4.0040156e-8 
funnel_sort(perm) 25220576 9 243.9124 9.919937 4.3703018e-8 
funnel_sort(perm) 25724987 9 242.29492 9.842718 4.251257e-8 
funnel_sort(perm) 26239486 9 242.17812 9.826569 4.161061e-8 
funnel_sort(perm) 26764275 9 241.86475 9.80249 4.0694754e-8 
funnel_sort(perm) 27299560 9 241.8206 9.789367 3.9843407e-8 
funnel_sort(perm) 27845551 8 240.50964 9.725049 4.3656204e-8 
funnel_sort(perm) 28402462 8 240.24849 9.70328 4.27044e-8 
funnel_sort(perm) 28970511 8 239.64394 9.667707 4.171357e-8 
funnel_sort(perm) 29549921 8 239.24002 9.640303 4.077973e-8 
funnel_sort(perm) 30140919 8 238.5372 9.600929 3.981684e-8 
funnel_sort(perm) 30743737 8 239.00034 9.608521 3.906699e-8 
funnel_sort(perm) 31358611 7 236.72115 9.505973 4.3305366e-8 
funnel_sort(perm) 31985783 7 237.1704 9.5131 4.248807e-8 
funnel_sort(perm) 32625498 7 237.12637 9.500446 4.159957e-8 
funnel_sort(perm) 33278007 7 236.16597 9.451151 4.057227e-8 
funnel_sort(perm) 33943567 7 244.28195 9.764781 4.10967e-8 
funnel_sort(perm) 34622438 7 243.73857 9.731946 4.0155403e-8 
funnel_sort(perm) 35314886 7 246.96829 9.849667 3.984425e-8 
funnel_sort(perm) 36021183 6 253.32243 10.091585 4.669283e-8 
funnel_sort(perm) 36741606 6 254.25047 10.117042 4.5892758e-8 
funnel_sort(perm) 37476438 6 256.50766 10.195269 4.5340794e-8 
funnel_sort(perm) 38225966 6 253.59541 10.068085 4.3897234e-8 
funnel_sort(perm) 38990485 6 257.34525 10.205382 4.362339e-8 
funnel_sort(perm) 39770294 6 257.43863 10.197533 4.2735135e-8 
funnel_sort(perm) 40565699 6 258.48853 10.227546 4.2020503e-8 
funnel_sort(perm) 41377012 6 256.7686 10.148023 4.0876248e-8 
funnel_sort(perm) 42204552 5 257.67618 10.172407 4.8205262e-8 
funnel_sort(perm) 43048643 5 255.05424 10.057556 4.6726477e-8 
funnel_sort(perm) 43909615 5 255.4249 10.060839 4.5825217e-8 
funnel_sort(perm) 44787807 5 254.98972 10.032408 4.4799723e-8 
funnel_sort(perm) 45683563 5 252.90863 9.939357 4.351393e-8 
funnel_sort(perm) 46597234 5 254.28036 9.982058 4.2843993e-8 
funnel_sort(perm) 47529178 5 254.79027 9.99087 4.2041e-8 
funnel_sort(perm) 48479761 5 252.84639 9.903552 4.085644e-8 
funnel_sort(perm) 49449356 5 251.899 9.855416 3.9860645e-8 
funnel_sort(perm) 50438343 4 251.81308 9.841054 4.8777647e-8 
funnel_sort(perm) 51447109 4 250.8052 9.790735 4.75767e-8 
funnel_sort(perm) 52476051 4 251.09937 9.791299 4.6646505e-8 
funnel_sort(perm) 53525572 4 250.1997 9.74536 4.551731e-8 
funnel_sort(perm) 54596083 4 251.3533 9.779411 4.4780737e-8 
funnel_sort(perm) 55688004 4 248.87143 9.672098 4.342092e-8 
funnel_sort(perm) 56801764 4 248.63318 9.652122 4.2481613e-8 
funnel_sort(perm) 57937799 4 247.88791 9.612529 4.1477794e-8 
funnel_sort(perm) 59096554 4 248.36769 9.620476 4.0698126e-8 
funnel_sort(perm) 60278485 4 247.99167 9.595292 3.9795676e-8 
funnel_sort(perm) 61484054 4 247.32957 9.559108 3.8868237e-8 
funnel_sort(perm) 62713735 3 245.76917 9.488322 5.043192e-8 
funnel_sort(perm) 63968009 3 246.6943 9.513546 4.95745e-8 
funnel_sort(perm) 65247369 3 246.34088 9.489461 4.8479404e-8 
funnel_sort(perm) 66552316 3 244.30037 9.400512 4.7083322e-8 
funnel_sort(perm) 67883362 3 251.27705 9.658353 4.7426216e-8 
funnel_sort(perm) 69241029 3 251.43031 9.653643 4.6473613e-8 
funnel_sort(perm) 70625849 3 254.23868 9.750773 4.6020794e-8 
funnel_sort(perm) 72038365 3 260.21753 9.969156 4.6128925e-8 
funnel_sort(perm) 73479132 3 262.3361 10.039332 4.5542784e-8 
funnel_sort(perm) 74948714 3 264.47638 10.110185 4.49649e-8 
funnel_sort(perm) 76447688 3 260.3147 9.94024 4.334223e-8 
funnel_sort(perm) 77976641 3 264.60373 10.093007 4.3145434e-8 
funnel_sort(perm) 79536173 3 264.69296 10.085422 4.2267647e-8 
funnel_sort(perm) 81126896 3 263.62897 10.0339575 4.122742e-8 
funnel_sort(perm) 82749433 3 264.0445 10.038857 4.0438774e-8 
funnel_sort(perm) 84404421 2 265.15607 10.070181 5.965435e-8 
funnel_sort(perm) 86092509 2 263.9646 10.014066 5.815875e-8 
funnel_sort(perm) 87814359 2 263.20544 9.974455 5.679285e-8 
funnel_sort(perm) 89570646 2 262.71735 9.94519 5.55159e-8 
funnel_sort(perm) 91362058 2 261.03003 9.870642 5.4019374e-8 
funnel_sort(perm) 93189299 2 262.40424 9.911899 5.318153e-8 
funnel_sort(perm) 95053084 2 261.85678 9.880557 5.1973885e-8 
funnel_sort(perm) 96954145 2 261.27878 9.84813 5.0787566e-8 
funnel_sort(perm) 98893227 2 259.65674 9.776465 4.94294e-8 
funnel_sort(perm) 100871091 2 259.71057 9.767984 4.841816e-8 
funnel_sort(perm) 102888512 2 259.3215 9.742883 4.7346795e-8 
funnel_sort(perm) 104946282 2 259.62973 9.744004 4.642377e-8 
funnel_sort(perm) 107045207 2 259.31973 9.721946 4.541047e-8 
funnel_sort(perm) 109186111 2 258.23978 9.6711 4.4287226e-8 
funnel_sort(perm) 111369833 2 257.82074 9.645087 4.3302066e-8 
funnel_sort(perm) 113597229 2 256.8277 9.59768 4.224434e-8 
funnel_sort(perm) 115869173 2 256.20706 9.564276 4.127187e-8 
funnel_sort(perm) 118186556 2 255.04625 9.510799 4.0236383e-8 
funnel_sort(perm) 120550287 2 255.81174 9.529192 3.9523723e-8 
funnel_sort(perm) 122961292 2 254.96 9.487368 3.8578676e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCfunnel_sort-sqrt-div.csv <==
type size times time div norm 
funnel_sort(sqrt) 1000 249999 92.12512 9.244142 3.6976715e-8 
funnel_sort(sqrt) 1020 245098 91.21875 9.127028 3.6508123e-8 
funnel_sort(sqrt) 1040 240384 97.39569 9.717833 3.887143e-8 
funnel_sort(sqrt) 1060 235849 104.20165 10.36848 4.147393e-8 
funnel_sort(sqrt) 1081 231267 103.81842 10.301336 4.1205404e-8 
funnel_sort(sqrt) 1102 226860 108.15772 10.702425 4.2809745e-8 
funnel_sort(sqrt) 1124 222419 111.83561 11.035219 4.414106e-8 
funnel_sort(sqrt) 1146 218150 114.048004 11.222555 4.489024e-8 
funnel_sort(sqrt) 1168 214041 116.308334 11.4141655 4.565668e-8 
funnel_sort(sqrt) 1191 209907 113.70243 11.127707 4.4510966e-8 
funnel_sort(sqrt) 1214 205930 115.75935 11.298497 4.5194167e-8 
funnel_sort(sqrt) 1238 201938 114.33383 11.128685 4.4514874e-8 
funnel_sort(sqrt) 1262 198098 115.105316 11.17365 4.469466e-8 
funnel_sort(sqrt) 1287 194250 113.08693 10.947643 4.3790617e-8 
funnel_sort(sqrt) 1312 190548 114.21114 11.026848 4.4107573e-8 
funnel_sort(sqrt) 1338 186846 111.32328 10.718733 4.2874937e-8 
funnel_sort(sqrt) 1364 183284 110.93337 10.652712 4.2610953e-8 
funnel_sort(sqrt) 1391 179726 109.96517 10.531138 4.212475e-8 
funnel_sort(sqrt) 1418 176304 109.68752 10.476722 4.190704e-8 
funnel_sort(sqrt) 1446 172890 109.326675 10.414195 4.1656957e-8 
funnel_sort(sqrt) 1474 169606 106.720345 10.139198 4.0556916e-8 
funnel_sort(sqrt) 1503 166333 108.15336 10.247978 4.099216e-8 
funnel_sort(sqrt) 1533 163078 106.71374 10.084323 4.033752e-8 
funnel_sort(sqrt) 1563 159948 109.15314 10.287662 4.115086e-8 
funnel_sort(sqrt) 1594 156838 104.12331 9.787463 3.914989e-8 
funnel_sort(sqrt) 1625 153846 106.29599 9.965663 3.9862694e-8 
funnel_sort(sqrt) 1657 150875 104.99369 9.817672 3.9270702e-8 
funnel_sort(sqrt) 1690 147928 104.99748 9.791976 3.9168167e-8 
funnel_sort(sqrt) 1723 145095 104.1193 9.684879 3.873972e-8 
funnel_sort(sqrt) 1757 142287 103.847275 9.634313 3.853752e-8 
funnel_sort(sqrt) 1792 139508 102.599335 9.493473 3.7974146e-8 
funnel_sort(sqrt) 1827 136836 102.96089 9.502391 3.8009663e-8 
funnel_sort(sqrt) 1863 134192 102.56418 9.441249 3.776504e-8 
funnel_sort(sqrt) 1900 131578 104.094955 9.5572 3.8229075e-8 
funnel_sort(sqrt) 1938 128998 101.45769 9.290697 3.7163066e-8 
funnel_sort(sqrt) 1976 126518 100.93973 9.219615 3.6878525e-8 
funnel_sort(sqrt) 2015 124069 100.656746 9.170151 3.6680742e-8 
funnel_sort(sqrt) 2055 121654 106.90718 9.714487 3.8858108e-8 
funnel_sort(sqrt) 2096 119274 109.01471 9.880406 3.9521897e-8 
funnel_sort(sqrt) 2137 116986 108.157074 9.777908 3.9111775e-8 
funnel_sort(sqrt) 2179 114731 115.41933 10.40803 4.163231e-8 
funnel_sort(sqrt) 2222 112511 116.47363 10.476468 4.1905967e-8 
funnel_sort(sqrt) 2266 110326 121.02549 10.858265 4.3433282e-8 
funnel_sort(sqrt) 2311 108178 117.93148 10.553813 4.221536e-8 
funnel_sort(sqrt) 2357 106067 118.442085 10.572603 4.2290427e-8 
funnel_sort(sqrt) 2404 103993 120.26417 10.708022 4.283223e-8 
funnel_sort(sqrt) 2452 101957 119.74975 10.635211 4.254109e-8 
funnel_sort(sqrt) 2501 99960 120.654106 10.688432 4.2753733e-8 
funnel_sort(sqrt) 2551 98000 118.52617 10.473427 4.1894044e-8 
funnel_sort(sqrt) 2602 96079 119.911194 10.569141 4.227698e-8 
funnel_sort(sqrt) 2654 94197 119.093185 10.470695 4.1882974e-8 
funnel_sort(sqrt) 2707 92353 118.392525 10.383051 4.1532278e-8 
funnel_sort(sqrt) 2761 90546 119.36998 10.4426775 4.1771127e-8 
funnel_sort(sqrt) 2816 88778 115.52111 10.080876 4.0323688e-8 
funnel_sort(sqrt) 2872 87047 116.85947 10.172449 4.068996e-8 
funnel_sort(sqrt) 2929 85353 115.88904 10.063138 4.0252726e-8 
funnel_sort(sqrt) 2987 83696 115.402145 9.9963045 3.9985224e-8 
funnel_sort(sqrt) 3046 82074 113.8835 9.840702 3.936322e-8 
funnel_sort(sqrt) 3106 80489 114.43471 9.864345 3.945756e-8 
funnel_sort(sqrt) 3168 78914 113.91079 9.795107 3.91805e-8 
funnel_sort(sqrt) 3231 77375 113.16274 9.707069 3.8828492e-8 
funnel_sort(sqrt) 3295 75872 112.47403 9.62463 3.8498793e-8 
funnel_sort(sqrt) 3360 74404 112.58288 9.610766 3.844346e-8 
funnel_sort(sqrt) 3427 72950 111.62983 9.506292 3.8025224e-8 
funnel_sort(sqrt) 3495 71530 109.26857 9.282802 3.71316e-8 
funnel_sort(sqrt) 3564 70145 110.17155 9.33714 3.734904e-8 
funnel_sort(sqrt) 3635 68775 110.531296 9.34509 3.7380794e-8 
funnel_sort(sqrt) 3707 67439 109.588486 9.243265 3.69736e-8 
funnel_sort(sqrt) 3781 66120 106.85679 8.991234 3.596498e-8 
funnel_sort(sqrt) 3856 64834 109.10013 9.158158 3.6632645e-8 
funnel_sort(sqrt) 3933 63564 108.30002 9.069279 3.627752e-8 
funnel_sort(sqrt) 4011 62328 105.684135 8.829271 3.5317424e-8 
funnel_sort(sqrt) 4091 61109 106.470375 8.873835 3.5495777e-8 
funnel_sort(sqrt) 4172 59923 114.04732 9.482983 3.793212e-8 
funnel_sort(sqrt) 4255 58754 115.31311 9.565629 3.826278e-8 
funnel_sort(sqrt) 4340 57603 117.27748 9.7056055 3.8822883e-8 
funnel_sort(sqrt) 4426 56484 122.2259 10.091483 4.0366228e-8 
funnel_sort(sqrt) 4514 55383 127.33947 10.489083 4.1956525e-8 
funnel_sort(sqrt) 4604 54300 127.07794 10.443041 4.177263e-8 
funnel_sort(sqrt) 4696 53236 127.39198 10.444348 4.177802e-8 
funnel_sort(sqrt) 4789 52202 130.50793 10.675052 4.2700993e-8 
funnel_sort(sqrt) 4884 51187 126.193886 10.298307 4.1193672e-8 
funnel_sort(sqrt) 4981 50190 126.764 10.320935 4.1284338e-8 
funnel_sort(sqrt) 5080 49212 124.84779 10.141477 4.05664e-8 
funnel_sort(sqrt) 5181 48253 126.51129 10.252949 4.101199e-8 
funnel_sort(sqrt) 5284 47312 125.87878 10.178262 4.0713598e-8 
funnel_sort(sqrt) 5389 46390 125.245575 10.10387 4.0416175e-8 
funnel_sort(sqrt) 5496 45487 123.74933 9.960373 3.984204e-8 
funnel_sort(sqrt) 5605 44603 122.51057 9.838232 3.935296e-8 
funnel_sort(sqrt) 5717 43729 123.22571 9.87303 3.9492328e-8 
funnel_sort(sqrt) 5831 42874 123.960686 9.909302 3.9637477e-8 
funnel_sort(sqrt) 5947 42038 121.96891 9.727982 3.8911928e-8 
funnel_sort(sqrt) 6065 41220 120.97 9.626547 3.8506297e-8 
funnel_sort(sqrt) 6186 40413 121.14963 9.619026 3.84769e-8 
funnel_sort(sqrt) 6309 39625 120.52341 9.547773 3.819199e-8 
funnel_sort(sqrt) 6435 38850 120.14914 9.496661 3.7986684e-8 
funnel_sort(sqrt) 6563 38092 121.496056 9.581602 3.832675e-8 
funnel_sort(sqrt) 6694 37346 119.27468 9.385313 3.7542133e-8 
funnel_sort(sqrt) 6827 36619 118.63943 9.314524 3.7258406e-8 
funnel_sort(sqrt) 6963 35904 120.22301 9.417811 3.7671313e-8 
funnel_sort(sqrt) 7102 35201 117.11308 9.153744 3.661534e-8 
funnel_sort(sqrt) 7244 34511 117.07887 9.130687 3.6523083e-8 
funnel_sort(sqrt) 7388 33838 116.17572 9.040231 3.6161627e-8 
funnel_sort(sqrt) 7535 33178 115.54154 8.971041 3.5884703e-8 
funnel_sort(sqrt) 7685 32530 117.9536 9.138144 3.655359e-8 
funnel_sort(sqrt) 7838 31895 115.222824 8.906959 3.562883e-8 
funnel_sort(sqrt) 7994 31273 114.28529 8.815112 3.5260957e-8 
funnel_sort(sqrt) 8153 30663 113.259026 8.716849 3.486803e-8 
funnel_sort(sqrt) 8316 30062 124.85917 9.588565 3.8354937e-8 
funnel_sort(sqrt) 8482 29474 121.539856 9.313264 3.7253283e-8 
funnel_sort(sqrt) 8651 28898 124.01219 9.482032 3.7928647e-8 
funnel_sort(sqrt) 8824 28331 132.52968 10.111199 4.044597e-8 
funnel_sort(sqrt) 9000 27777 131.63719 10.021323 4.0086416e-8 
funnel_sort(sqrt) 9180 27233 133.83083 10.166211 4.0665014e-8 
funnel_sort(sqrt) 9363 26700 134.48796 10.1940775 4.07776e-8 
funnel_sort(sqrt) 9550 26178 137.51447 10.400991 4.160398e-8 
funnel_sort(sqrt) 9741 25664 131.39978 9.917074 3.9669402e-8 
funnel_sort(sqrt) 9935 25163 136.13931 10.252764 4.1011972e-8 
funnel_sort(sqrt) 10133 24671 134.41667 10.101372 4.04069e-8 
funnel_sort(sqrt) 10335 24189 133.56102 10.015636 4.0063615e-8 
funnel_sort(sqrt) 10541 23716 134.89885 10.094406 4.037918e-8 
funnel_sort(sqrt) 10751 23253 131.25822 9.801107 3.9205528e-8 
funnel_sort(sqrt) 10966 22797 133.00133 9.910127 3.964179e-8 
funnel_sort(sqrt) 11185 22351 129.5444 9.6320715 3.852891e-8 
funnel_sort(sqrt) 11408 21914 130.1538 9.656932 3.8628514e-8 
funnel_sort(sqrt) 11636 21485 129.2877 9.572394 3.828966e-8 
funnel_sort(sqrt) 11868 21065 128.74203 9.511935 3.8047826e-8 
funnel_sort(sqrt) 12105 20652 127.83185 9.424823 3.7700428e-8 
funnel_sort(sqrt) 12347 20247 127.84968 9.406332 3.762688e-8 
funnel_sort(sqrt) 12593 19852 129.55585 9.511943 3.8048345e-8 
funnel_sort(sqrt) 12844 19464 126.70063 9.282909 3.713229e-8 
funnel_sort(sqrt) 13100 19083 125.99699 9.212138 3.6850427e-8 
funnel_sort(sqrt) 13362 18709 125.937904 9.188625 3.675602e-8 
funnel_sort(sqrt) 13629 18343 125.1708 9.113676 3.6455177e-8 
funnel_sort(sqrt) 13901 17984 126.9268 9.222387 3.68902e-8 
funnel_sort(sqrt) 14179 17631 123.75436 8.973254 3.589446e-8 
funnel_sort(sqrt) 14462 17286 123.47689 8.934665 3.5740072e-8 
funnel_sort(sqrt) 14751 16948 122.88326 8.873383 3.5493535e-8 
funnel_sort(sqrt) 15046 16615 122.16548 8.803391 3.5215074e-8 
funnel_sort(sqrt) 15346 16290 120.88496 8.693273 3.477499e-8 
funnel_sort(sqrt) 15652 15972 123.505775 8.863589 3.5455244e-8 
funnel_sort(sqrt) 15965 15659 120.92628 8.660712 3.4643413e-8 
funnel_sort(sqrt) 16284 15352 122.07535 8.725173 3.4901813e-8 
funnel_sort(sqrt) 16609 15052 125.44696 8.947921 3.5791874e-8 
funnel_sort(sqrt) 16941 14757 129.64008 9.228213 3.69131e-8 
funnel_sort(sqrt) 17279 14468 134.01071 9.520016 3.8081197e-8 
funnel_sort(sqrt) 17624 14185 138.36496 9.809463 3.9238405e-8 
funnel_sort(sqrt) 17976 13907 141.79382 10.032262 4.0130296e-8 
funnel_sort(sqrt) 18335 13635 142.0032 10.026837 4.0107714e-8 
funnel_sort(sqrt) 18701 13368 142.73032 10.057928 4.023252e-8 
funnel_sort(sqrt) 19075 13106 144.8904 10.189631 4.0759023e-8 
funnel_sort(sqrt) 19456 12849 141.74316 9.948336 3.9794912e-8 
funnel_sort(sqrt) 19845 12597 144.15501 10.097372 4.0391512e-8 
funnel_sort(sqrt) 20241 12351 140.57872 9.827249 3.930953e-8 
funnel_sort(sqrt) 20645 12109 140.68364 9.815021 3.9261604e-8 
funnel_sort(sqrt) 21057 11872 142.71738 9.937143 3.975037e-8 
funnel_sort(sqrt) 21478 11639 136.7572 9.50325 3.801567e-8 
funnel_sort(sqrt) 21907 11411 141.46277 9.810787 3.9246167e-8 
funnel_sort(sqrt) 22345 11188 138.7656 9.604708 3.841947e-8 
funnel_sort(sqrt) 22791 10969 137.52525 9.500109 3.8001275e-8 
funnel_sort(sqrt) 23246 10754 139.04373 9.586119 3.8346396e-8 
funnel_sort(sqrt) 23710 10544 136.61319 9.400071 3.760055e-8 
funnel_sort(sqrt) 24184 10337 137.75874 9.460305 3.784273e-8 
funnel_sort(sqrt) 24667 10134 135.67668 9.299105 3.7200085e-8 
funnel_sort(sqrt) 25160 9936 137.14764 9.381566 3.75278e-8 
funnel_sort(sqrt) 25663 9741 137.4454 9.383603 3.753692e-8 
funnel_sort(sqrt) 26176 9550 133.43243 9.0919075 3.6370423e-8 
funnel_sort(sqrt) 26699 9363 133.293 9.064777 3.6261614e-8 
funnel_sort(sqrt) 27232 9180 134.81505 9.15054 3.660366e-8 
funnel_sort(sqrt) 27776 9000 132.26576 8.960154 3.584291e-8 
funnel_sort(sqrt) 28331 8824 133.54158 9.029123 3.611754e-8 
funnel_sort(sqrt) 28897 8651 131.03728 8.842738 3.5372654e-8 
funnel_sort(sqrt) 29474 8482 132.95456 8.954885 3.5819756e-8 
funnel_sort(sqrt) 30063 8315 130.06433 8.743408 3.4977294e-8 
funnel_sort(sqrt) 30664 8152 131.05795 8.793323 3.51771e-8 
funnel_sort(sqrt) 31277 7993 129.0904 8.644746 3.4579394e-8 
funnel_sort(sqrt) 31902 7836 128.66705 8.599957 3.4402024e-8 
funnel_sort(sqrt) 32540 7682 127.708176 8.5196 3.4082177e-8 
funnel_sort(sqrt) 33190 7532 132.11052 8.796541 3.5187984e-8 
funnel_sort(sqrt) 33853 7384 136.70166 9.08498 3.63442e-8 
funnel_sort(sqrt) 34530 7240 138.79599 9.206687 3.6827164e-8 
funnel_sort(sqrt) 35220 7098 145.65422 9.6433525 3.857471e-8 
funnel_sort(sqrt) 35924 6959 146.98613 9.713172 3.8853447e-8 
funnel_sort(sqrt) 36642 6822 149.42833 9.855963 3.9428308e-8 
funnel_sort(sqrt) 37374 6689 151.64964 9.983684 3.9935586e-8 
funnel_sort(sqrt) 38121 6558 148.94061 9.7869425 3.914816e-8 
funnel_sort(sqrt) 38883 6429 148.87354 9.7642145 3.9060172e-8 
funnel_sort(sqrt) 39660 6303 151.66206 9.928518 3.9717733e-8 
funnel_sort(sqrt) 40453 6180 147.94316 9.666986 3.8668016e-8 
funnel_sort(sqrt) 41262 6058 147.8471 9.64271 3.857621e-8 
funnel_sort(sqrt) 42087 5940 147.71387 9.616108 3.8464925e-8 
funnel_sort(sqrt) 42928 5823 148.58037 9.654576 3.862298e-8 
funnel_sort(sqrt) 43786 5709 146.39061 9.494674 3.7982606e-8 
funnel_sort(sqrt) 44661 5597 147.07947 9.521724 3.8091827e-8 
funnel_sort(sqrt) 45554 5487 146.97171 9.497186 3.7995612e-8 
funnel_sort(sqrt) 46465 5380 146.26508 9.434109 3.7739202e-8 
funnel_sort(sqrt) 47394 5274 143.9155 9.265493 3.7068503e-8 
funnel_sort(sqrt) 48341 5171 145.06233 9.322197 3.7293066e-8 
funnel_sort(sqrt) 49307 5070 145.10556 9.3079 3.723361e-8 
funnel_sort(sqrt) 50293 4970 144.33438 9.241499 3.6972477e-8 
funnel_sort(sqrt) 51298 4873 141.79382 9.062268 3.6252676e-8 
funnel_sort(sqrt) 52323 4778 142.88922 9.115648 3.6462694e-8 
funnel_sort(sqrt) 53369 4684 140.52802 8.948711 3.5797655e-8 
funnel_sort(sqrt) 54436 4592 139.81157 8.886928 3.555196e-8 
funnel_sort(sqrt) 55524 4502 141.70012 8.990654 3.596707e-8 
funnel_sort(sqrt) 56634 4414 140.67007 8.909157 3.5639125e-8 
funnel_sort(sqrt) 57766 4327 138.3141 8.744132 3.498304e-8 
funnel_sort(sqrt) 58921 4242 137.99503 8.708237 3.4840905e-8 
funnel_sort(sqrt) 60099 4159 137.28601 8.647908 3.4598315e-8 
funnel_sort(sqrt) 61300 4078 138.51085 8.709402 3.4840202e-8 
funnel_sort(sqrt) 62526 3998 136.248 8.551755 3.42099e-8 
funnel_sort(sqrt) 63776 3919 138.17844 8.657403 3.463818e-8 
funnel_sort(sqrt) 65051 3843 135.06877 8.447456 3.3791043e-8 
funnel_sort(sqrt) 66352 3767 143.41217 8.953271 3.5820534e-8 
funnel_sort(sqrt) 67679 3693 142.41757 8.875348 3.5510123e-8 
funnel_sort(sqrt) 69032 3621 147.12277 9.152285 3.6614285e-8 
funnel_sort(sqrt) 70412 3550 153.75938 9.548177 3.8198426e-8 
funnel_sort(sqrt) 71820 3480 152.74767 9.468556 3.7884284e-8 
funnel_sort(sqrt) 73256 3412 157.0895 9.720488 3.888981e-8 
funnel_sort(sqrt) 74721 3345 153.62851 9.4895525 3.7967055e-8 
funnel_sort(sqrt) 76215 3280 156.27197 9.6358385 3.8545636e-8 
funnel_sort(sqrt) 77739 3215 155.30446 9.559344 3.824795e-8 
funnel_sort(sqrt) 79293 3152 157.27177 9.663452 3.8664396e-8 
funnel_sort(sqrt) 80878 3091 156.10045 9.574682 3.8299664e-8 
funnel_sort(sqrt) 82495 3030 156.98131 9.611874 3.845367e-8 
funnel_sort(sqrt) 84144 2971 156.19545 9.547065 3.818951e-8 
funnel_sort(sqrt) 85826 2912 154.92126 9.452685 3.782204e-8 
funnel_sort(sqrt) 87542 2855 152.08638 9.263569 3.7064293e-8 
funnel_sort(sqrt) 89292 2799 152.75964 9.288422 3.7164344e-8 
funnel_sort(sqrt) 91077 2744 153.85298 9.338687 3.7367407e-8 
funnel_sort(sqrt) 92898 2691 152.7527 9.255855 3.7025117e-8 
funnel_sort(sqrt) 94755 2638 150.01328 9.0741625 3.6301923e-8 
funnel_sort(sqrt) 96650 2586 150.92543 9.113589 3.646356e-8 
funnel_sort(sqrt) 98583 2535 148.89746 8.975646 3.5915814e-8 
funnel_sort(sqrt) 100554 2486 150.38777 9.049903 3.620291e-8 
funnel_sort(sqrt) 102565 2437 150.0563 9.01446 3.6064918e-8 
funnel_sort(sqrt) 104616 2389 149.34637 8.956442 3.583614e-8 
funnel_sort(sqrt) 106708 2342 146.85222 8.791804 3.5179863e-8 
funnel_sort(sqrt) 108842 2296 148.40779 8.869763 3.5493077e-8 
funnel_sort(sqrt) 111018 2251 148.08495 8.835389 3.5355484e-8 
funnel_sort(sqrt) 113238 2207 146.69362 8.737484 3.4961648e-8 
funnel_sort(sqrt) 115502 2164 146.76071 8.726636 3.491404e-8 
funnel_sort(sqrt) 117812 2122 145.96481 8.664592 3.4658775e-8 
funnel_sort(sqrt) 120168 2080 143.25186 8.489154 3.396348e-8 
funnel_sort(sqrt) 122571 2039 144.24115 8.533335 3.4143955e-8 
funnel_sort(sqrt) 125022 1999 144.40611 8.528682 3.4125787e-8 
funnel_sort(sqrt) 127522 1960 141.77475 8.35917 3.3444287e-8 
funnel_sort(sqrt) 130072 1922 140.66371 8.279717 3.3119083e-8 
funnel_sort(sqrt) 132673 1884 151.7694 8.918423 3.5679978e-8 
funnel_sort(sqrt) 135326 1847 150.33722 8.81946 3.5285304e-8 
funnel_sort(sqrt) 138032 1811 153.77519 9.006056 3.602769e-8 
funnel_sort(sqrt) 140792 1775 160.32538 9.373995 3.7510116e-8 
funnel_sort(sqrt) 143607 1740 161.517 9.427924 3.7730384e-8 
funnel_sort(sqrt) 146479 1706 163.61961 9.534758 3.8155335e-8 
funnel_sort(sqrt) 149408 1673 160.13853 9.316393 3.7271597e-8 
funnel_sort(sqrt) 152396 1640 164.03493 9.52724 3.811972e-8 
funnel_sort(sqrt) 155443 1608 164.01602 9.5103655 3.804871e-8 
funnel_sort(sqrt) 158551 1576 161.94133 9.374541 3.7516713e-8 
funnel_sort(sqrt) 161722 1545 162.68927 9.402288 3.7630155e-8 
funnel_sort(sqrt) 164956 1515 163.52863 9.435221 3.7754727e-8 
funnel_sort(sqrt) 168255 1485 160.17114 9.226294 3.6926053e-8 
funnel_sort(sqrt) 171620 1456 161.4305 9.283559 3.7152258e-8 
funnel_sort(sqrt) 175052 1428 161.27664 9.2595005 3.704182e-8 
funnel_sort(sqrt) 178553 1400 159.20609 9.125653 3.650638e-8 
funnel_sort(sqrt) 182124 1372 160.15392 9.164974 3.6678365e-8 
funnel_sort(sqrt) 185766 1345 159.1625 9.093376 3.6394574e-8 
funnel_sort(sqrt) 189481 1319 158.77682 9.056559 3.623704e-8 
funnel_sort(sqrt) 193270 1293 157.65504 8.977945 3.5926423e-8 
funnel_sort(sqrt) 197135 1268 157.66173 8.963744 3.5859685e-8 
funnel_sort(sqrt) 201077 1243 156.903 8.906144 3.5633313e-8 
funnel_sort(sqrt) 205098 1218 156.507 8.869286 3.550422e-8 
funnel_sort(sqrt) 209199 1195 155.892 8.820156 3.528164e-8 
funnel_sort(sqrt) 213382 1171 155.64824 8.792156 3.5186876e-8 
funnel_sort(sqrt) 217649 1148 154.91368 8.736567 3.4965698e-8 
funnel_sort(sqrt) 222001 1126 154.71658 8.711418 3.484942e-8 
funnel_sort(sqrt) 226441 1104 151.1207 8.495283 3.3982374e-8 
funnel_sort(sqrt) 230969 1082 151.11415 8.4812975 3.3937617e-8 
funnel_sort(sqrt) 235588 1061 150.27515 8.420707 3.368837e-8 
funnel_sort(sqrt) 240299 1040 149.8646 8.384281 3.354907e-8 
funnel_sort(sqrt) 245104 1019 150.91084 8.429344 3.3749647e-8 
funnel_sort(sqrt) 250006 999 151.05057 8.423707 3.3727744e-8 
funnel_sort(sqrt) 255006 980 151.02094 8.408658 3.36473e-8 
funnel_sort(sqrt) 260106 961 149.55833 8.313997 3.326106e-8 
funnel_sort(sqrt) 265308 942 158.16759 8.778646 3.5125808e-8 
funnel_sort(sqrt) 270614 923 156.09012 8.649628 3.4629437e-8 
funnel_sort(sqrt) 276026 905 159.42654 8.820551 3.530995e-8 
funnel_sort(sqrt) 281546 887 166.01164 9.170389 3.6721023e-8 
funnel_sort(sqrt) 287176 870 167.48904 9.237423 3.6972896e-8 
funnel_sort(sqrt) 292919 853 169.4286 9.329696 3.7339706e-8 
funnel_sort(sqrt) 298777 836 165.68877 9.109429 3.6470166e-8 
funnel_sort(sqrt) 304752 820 169.60706 9.310231 3.725633e-8 
funnel_sort(sqrt) 310847 804 169.98532 9.316385 3.727732e-8 
funnel_sort(sqrt) 317063 788 170.00763 9.303043 3.723516e-8 
funnel_sort(sqrt) 323404 773 168.50206 9.2062645 3.682634e-8 
funnel_sort(sqrt) 329872 757 169.25633 9.233064 3.6974683e-8 
funnel_sort(sqrt) 336469 743 168.3424 9.16892 3.6676198e-8 
funnel_sort(sqrt) 343198 728 167.25438 9.095507 3.6404142e-8 
funnel_sort(sqrt) 350061 714 166.75662 9.054374 3.6225675e-8 
funnel_sort(sqrt) 357062 700 165.12708 8.952008 3.581614e-8 
funnel_sort(sqrt) 364203 686 166.20976 8.99677 3.6009656e-8 
funnel_sort(sqrt) 371487 672 165.19353 8.927955 3.5763424e-8 
funnel_sort(sqrt) 378916 659 162.50885 8.769321 3.5118635e-8 
funnel_sort(sqrt) 386494 646 161.33043 8.692331 3.4814565e-8 
funnel_sort(sqrt) 394223 634 163.60161 8.801155 3.5213443e-8 
funnel_sort(sqrt) 402107 621 163.0109 8.75592 3.5064573e-8 
funnel_sort(sqrt) 410149 609 162.5169 8.716012 3.489465e-8 
funnel_sort(sqrt) 418351 597 161.85117 8.667028 3.4702047e-8 
funnel_sort(sqrt) 426718 585 161.72743 8.647174 3.463996e-8 
funnel_sort(sqrt) 435252 574 161.00493 8.595414 3.440441e-8 
funnel_sort(sqrt) 443957 563 160.67455 8.5647135 3.426601e-8 
funnel_sort(sqrt) 452836 552 159.63657 8.496446 3.3990478e-8 
funnel_sort(sqrt) 461892 541 159.43114 8.47263 3.390631e-8 
funnel_sort(sqrt) 471129 530 158.80194 8.4264 3.3746318e-8 
funnel_sort(sqrt) 480551 520 158.36542 8.390518 3.357731e-8 
funnel_sort(sqrt) 490162 510 157.19957 8.316162 3.3266957e-8 
funnel_sort(sqrt) 499965 500 157.30042 8.30894 3.3238084e-8 
funnel_sort(sqrt) 509964 490 157.08527 8.285072 3.315589e-8 
funnel_sort(sqrt) 520163 480 156.0728 8.219288 3.291952e-8 
funnel_sort(sqrt) 530566 471 164.25491 8.637189 3.456305e-8 
funnel_sort(sqrt) 541177 461 163.99963 8.61083 3.4514752e-8 
funnel_sort(sqrt) 552000 452 165.99507 8.702547 3.487939e-8 
funnel_sort(sqrt) 563040 444 172.38222 9.023887 3.6097028e-8 
funnel_sort(sqrt) 574300 435 173.48074 9.067833 3.6297394e-8 
funnel_sort(sqrt) 585786 426 176.27397 9.200095 3.6867505e-8 
funnel_sort(sqrt) 597501 418 172.88698 9.009889 3.6074848e-8 
funnel_sort(sqrt) 609451 410 175.14749 9.114123 3.647474e-8 
funnel_sort(sqrt) 621640 402 176.57455 9.174744 3.6713768e-8 
funnel_sort(sqrt) 634072 394 176.23975 9.143776 3.6600813e-8 
funnel_sort(sqrt) 646753 386 175.20525 9.07665 3.6357985e-8 
funnel_sort(sqrt) 659688 378 175.96072 9.102315 3.6502406e-8 
funnel_sort(sqrt) 672881 371 174.74872 9.026281 3.6157356e-8 
funnel_sort(sqrt) 686338 364 173.89288 8.96884 3.5900197e-8 
funnel_sort(sqrt) 700064 357 173.4271 8.931656 3.5737653e-8 
funnel_sort(sqrt) 714065 350 171.98581 8.844416 3.5388595e-8 
funnel_sort(sqrt) 728346 343 174.69461 8.970537 3.5907618e-8 
funnel_sort(sqrt) 742912 336 171.72516 8.80514 3.5274397e-8 
funnel_sort(sqrt) 757770 329 171.17496 8.764091 3.5153903e-8 
funnel_sort(sqrt) 772925 323 170.29709 8.7064085 3.4873796e-8 
funnel_sort(sqrt) 788383 317 170.34184 8.695996 3.4795477e-8 
funnel_sort(sqrt) 804150 310 169.8364 8.657566 3.4729386e-8 
funnel_sort(sqrt) 820233 304 169.19124 8.612137 3.4538235e-8 
funnel_sort(sqrt) 836637 298 168.45534 8.562227 3.4342623e-8 
funnel_sort(sqrt) 853369 292 168.47797 8.5509615 3.4315885e-8 
funnel_sort(sqrt) 870436 287 167.68147 8.498214 3.4018008e-8 
funnel_sort(sqrt) 887844 281 167.06544 8.454752 3.3888934e-8 
funnel_sort(sqrt) 905600 276 166.37468 8.407639 3.3637875e-8 
funnel_sort(sqrt) 923712 270 166.17024 8.385201 3.3621195e-8 
funnel_sort(sqrt) 942186 265 165.55557 8.342158 3.3411496e-8 
funnel_sort(sqrt) 961029 260 164.73451 8.288855 3.3172995e-8 
funnel_sort(sqrt) 980249 255 163.6322 8.221572 3.289109e-8 
funnel_sort(sqrt) 999853 250 163.92152 8.224303 3.290205e-8 
funnel_sort(sqrt) 1019850 245 163.28607 8.180696 3.274069e-8 
funnel_sort(sqrt) 1040247 240 162.70486 8.139926 3.2604138e-8 
funnel_sort(sqrt) 1061051 235 166.45132 8.315472 3.3348996e-8 
funnel_sort(sqrt) 1082272 230 172.04335 8.582585 3.447894e-8 
funnel_sort(sqrt) 1103917 226 174.29935 8.6827545 3.4802678e-8 
funnel_sort(sqrt) 1125995 222 178.74716 8.891668 3.5570814e-8 
funnel_sort(sqrt) 1148514 217 181.90639 9.035982 3.6255955e-8 
funnel_sort(sqrt) 1171484 213 184.41368 9.147547 3.665968e-8 
funnel_sort(sqrt) 1194913 209 185.16743 9.171938 3.6726416e-8 
funnel_sort(sqrt) 1218811 205 184.75368 9.138512 3.6575077e-8 
funnel_sort(sqrt) 1243187 201 184.46785 9.111498 3.646341e-8 
funnel_sort(sqrt) 1268050 197 185.0285 9.126313 3.653362e-8 
funnel_sort(sqrt) 1293411 193 183.45522 9.035979 3.6197733e-8 
funnel_sort(sqrt) 1319279 189 183.58804 9.029815 3.6214328e-8 
funnel_sort(sqrt) 1345664 185 183.23601 8.999854 3.6151565e-8 
funnel_sort(sqrt) 1372577 182 181.95506 8.924416 3.572496e-8 
funnel_sort(sqrt) 1400028 178 181.83063 8.905834 3.5736978e-8 
funnel_sort(sqrt) 1428028 175 182.63734 8.932847 3.5744982e-8 
funnel_sort(sqrt) 1456588 171 180.33156 8.807763 3.5361673e-8 
funnel_sort(sqrt) 1485719 168 179.5712 8.758405 3.508965e-8 
funnel_sort(sqrt) 1515433 164 179.50618 8.74305 3.517891e-8 
funnel_sort(sqrt) 1545741 161 178.40572 8.677377 3.4867902e-8 
funnel_sort(sqrt) 1576655 158 178.31317 8.660841 3.4766927e-8 
funnel_sort(sqrt) 1608188 155 177.62474 8.615449 3.4562834e-8 
funnel_sort(sqrt) 1640351 152 177.13673 8.579889 3.4411322e-8 
funnel_sort(sqrt) 1673158 149 176.34636 8.529802 3.421494e-8 
funnel_sort(sqrt) 1706621 146 176.51978 8.526408 3.42197e-8 
funnel_sort(sqrt) 1740753 143 175.41025 8.46114 3.3990354e-8 
funnel_sort(sqrt) 1775568 140 175.08035 8.433604 3.3927186e-8 
funnel_sort(sqrt) 1811079 138 174.05258 8.372575 3.3499827e-8 
funnel_sort(sqrt) 1847300 135 173.72949 8.345564 3.346451e-8 
funnel_sort(sqrt) 1884246 132 173.3869 8.317691 3.3441925e-8 
funnel_sort(sqrt) 1921930 130 172.74599 8.275604 3.312217e-8 
funnel_sort(sqrt) 1960368 127 171.85643 8.221736 3.3023433e-8 
funnel_sort(sqrt) 1999575 125 171.73076 8.204511 3.2825017e-8 
funnel_sort(sqrt) 2039566 122 171.48853 8.18177 3.2881353e-8 
funnel_sort(sqrt) 2080357 120 170.53491 8.125198 3.254729e-8 
funnel_sort(sqrt) 2121964 117 173.10718 8.236543 3.3175777e-8 
funnel_sort(sqrt) 2164403 115 177.91602 8.453859 3.3964014e-8 
funnel_sort(sqrt) 2207691 113 180.02788 8.54261 3.4243165e-8 
funnel_sort(sqrt) 2251844 111 184.54703 8.745195 3.498712e-8 
funnel_sort(sqrt) 2296880 108 187.76929 8.88586 3.5820978e-8 
funnel_sort(sqrt) 2342817 106 190.11537 8.984737 3.6179387e-8 
funnel_sort(sqrt) 2389673 104 192.78654 9.098692 3.6610626e-8 
funnel_sort(sqrt) 2437466 102 190.61858 8.984259 3.6136285e-8 
funnel_sort(sqrt) 2486215 100 190.21008 8.9529505 3.6010363e-8 
funnel_sort(sqrt) 2535939 98 190.781 8.967764 3.6084383e-8 
funnel_sort(sqrt) 2586657 96 189.20656 8.881828 3.5767805e-8 
funnel_sort(sqrt) 2638390 94 189.23686 8.871354 3.577034e-8 
funnel_sort(sqrt) 2691157 92 189.02354 8.849502 3.5743078e-8 
funnel_sort(sqrt) 2744980 91 187.75299 8.778277 3.514218e-8 
funnel_sort(sqrt) 2799879 89 189.8591 8.864906 3.5575e-8 
funnel_sort(sqrt) 2855876 87 186.28545 8.686458 3.4961023e-8 
funnel_sort(sqrt) 2912993 85 186.16927 8.669491 3.501348e-8 
funnel_sort(sqrt) 2971252 84 187.61508 8.725211 3.4958855e-8 
funnel_sort(sqrt) 3030677 82 185.38258 8.609948 3.4645517e-8 
funnel_sort(sqrt) 3091290 80 184.2377 8.545436 3.455449e-8 
funnel_sort(sqrt) 3153115 79 186.00809 8.616134 3.45896e-8 
funnel_sort(sqrt) 3216177 77 183.58934 8.492856 3.429439e-8 
funnel_sort(sqrt) 3280500 76 183.02216 8.455442 3.391429e-8 
funnel_sort(sqrt) 3346110 74 182.1156 8.402471 3.3934e-8 
funnel_sort(sqrt) 3413032 73 184.14565 8.484949 3.40554e-8 
funnel_sort(sqrt) 3481292 71 181.16882 8.33681 3.3728817e-8 
funnel_sort(sqrt) 3550917 70 180.99907 8.318064 3.346445e-8 
funnel_sort(sqrt) 3621935 69 180.00592 8.261575 3.3057734e-8 
funnel_sort(sqrt) 3694373 67 179.59508 8.231925 3.3257216e-8 
funnel_sort(sqrt) 3768260 66 176.85886 8.095906 3.2552226e-8 
funnel_sort(sqrt) 3843625 65 180.94606 8.272184 3.3110506e-8 
funnel_sort(sqrt) 3920497 63 177.71352 8.113808 3.285058e-8 
funnel_sort(sqrt) 3998906 62 177.83757 8.108894 3.27061e-8 
funnel_sort(sqrt) 4078884 61 177.48827 8.082438 3.2484127e-8 
funnel_sort(sqrt) 4160461 60 176.50615 8.027271 3.215698e-8 
funnel_sort(sqrt) 4243670 58 179.9619 8.173814 3.3208952e-8 
funnel_sort(sqrt) 4328543 57 184.58125 8.37276 3.393533e-8 
funnel_sort(sqrt) 4415113 56 186.66652 8.45639 3.4202287e-8 
funnel_sort(sqrt) 4503415 55 190.92892 8.638306 3.487578e-8 
funnel_sort(sqrt) 4593483 54 191.90024 8.671044 3.495711e-8 
funnel_sort(sqrt) 4685352 53 196.59569 8.871757 3.5726586e-8 
funnel_sort(sqrt) 4779059 52 199.25053 8.979984 3.6135145e-8 
funnel_sort(sqrt) 4874640 51 196.95654 8.865182 3.5659475e-8 
funnel_sort(sqrt) 4972132 50 199.78812 8.981084 3.612569e-8 
funnel_sort(sqrt) 5071574 49 197.30026 8.857872 3.564434e-8 
funnel_sort(sqrt) 5173005 48 198.13435 8.8839245 3.5778385e-8 
funnel_sort(sqrt) 5276465 47 195.97746 8.775972 3.538786e-8 
funnel_sort(sqrt) 5381994 46 195.47285 8.742191 3.531175e-8 
funnel_sort(sqrt) 5489633 45 196.47168 8.775649 3.5524128e-8 
funnel_sort(sqrt) 5599425 44 194.12263 8.659676 3.51484e-8 
funnel_sort(sqrt) 5711413 43 192.48396 8.575647 3.4918443e-8 
funnel_sort(sqrt) 5825641 42 192.55418 8.56787 3.5017074e-8 
funnel_sort(sqrt) 5942153 42 191.77397 8.52232 3.4147956e-8 
funnel_sort(sqrt) 6060996 41 193.92195 8.606848 3.4635086e-8 
funnel_sort(sqrt) 6182215 40 190.45032 8.442061 3.41385e-8 
funnel_sort(sqrt) 6305859 39 190.4823 8.4328 3.4289645e-8 
funnel_sort(sqrt) 6431976 38 189.85022 8.394201 3.4344037e-8 
funnel_sort(sqrt) 6560615 38 189.33917 8.361044 3.3537628e-8 
funnel_sort(sqrt) 6691827 37 187.89127 8.286651 3.346822e-8 
funnel_sort(sqrt) 6825663 36 188.09271 8.285096 3.37171e-8 
funnel_sort(sqrt) 6962176 35 187.4846 8.247931 3.384792e-8 
funnel_sort(sqrt) 7101419 35 186.99625 8.216121 3.3056253e-8 
funnel_sort(sqrt) 7243447 34 186.03209 8.163511 3.3147654e-8 
funnel_sort(sqrt) 7388315 33 185.89519 8.147289 3.3415947e-8 
funnel_sort(sqrt) 7536081 33 185.29922 8.111014 3.261487e-8 
funnel_sort(sqrt) 7686802 32 184.70479 8.074896 3.282776e-8 
funnel_sort(sqrt) 7840538 31 183.7939 8.025051 3.30172e-8 
funnel_sort(sqrt) 7997348 31 183.64384 8.00851 3.2303085e-8 
funnel_sort(sqrt) 8157294 30 183.52534 7.9933825 3.266354e-8 
funnel_sort(sqrt) 8320439 30 182.3852 7.9338517 3.178459e-8 
funnel_sort(sqrt) 8486847 29 190.22029 8.264412 3.3578985e-8 
funnel_sort(sqrt) 8656583 28 189.73218 8.232986 3.396666e-8 
funnel_sort(sqrt) 8829714 28 192.63391 8.348551 3.376808e-8 
funnel_sort(sqrt) 9006308 27 199.15111 8.620325 3.544974e-8 
funnel_sort(sqrt) 9186434 27 202.67009 8.761811 3.532508e-8 
funnel_sort(sqrt) 9370162 26 202.22191 8.73165 3.5840653e-8 
funnel_sort(sqrt) 9557565 26 199.35402 8.597214 3.4596894e-8 
funnel_sort(sqrt) 9748716 25 202.88516 8.738729 3.5855916e-8 
funnel_sort(sqrt) 9943690 25 205.40608 8.836437 3.554591e-8 
funnel_sort(sqrt) 10142563 24 203.08818 8.725999 3.584728e-8 
funnel_sort(sqrt) 10345414 24 201.6353 8.652951 3.485019e-8 
funnel_sort(sqrt) 10552322 23 202.65134 8.6859045 3.5788144e-8 
funnel_sort(sqrt) 10763368 23 201.28458 8.616772 3.4807158e-8 
funnel_sort(sqrt) 10978635 22 200.53323 8.574121 3.5499205e-8 
funnel_sort(sqrt) 11198207 22 202.17686 8.633851 3.504559e-8 
funnel_sort(sqrt) 11422171 21 198.30338 8.4581175 3.5261902e-8 
funnel_sort(sqrt) 11650614 21 199.56567 8.501598 3.474821e-8 
funnel_sort(sqrt) 11883626 21 198.18834 8.432659 3.379063e-8 
funnel_sort(sqrt) 12121298 20 200.08684 8.503102 3.5075047e-8 
funnel_sort(sqrt) 12363723 20 196.61754 8.345534 3.3750084e-8 
funnel_sort(sqrt) 12610997 19 196.98045 8.350812 3.4851837e-8 
funnel_sort(sqrt) 12863216 19 195.94632 8.296922 3.3947973e-8 
funnel_sort(sqrt) 13120480 19 197.17421 8.338827 3.3450426e-8 
funnel_sort(sqrt) 13382889 18 195.47078 8.25681 3.4275985e-8 
funnel_sort(sqrt) 13650546 18 194.46696 8.204507 3.3391043e-8 
funnel_sort(sqrt) 13923556 17 194.01572 8.175615 3.4539923e-8 
funnel_sort(sqrt) 14202027 17 195.82707 8.242021 3.4137713e-8 
funnel_sort(sqrt) 14486067 17 192.42448 8.089086 3.284733e-8 
funnel_sort(sqrt) 14775788 16 192.10777 8.066084 3.4118674e-8 
funnel_sort(sqrt) 15071303 16 191.57477 8.034068 3.3316912e-8 
funnel_sort(sqrt) 15372729 16 190.8703 7.9949455 3.250458e-8 
funnel_sort(sqrt) 15680183 15 189.98044 7.948161 3.379281e-8 
funnel_sort(sqrt) 15993786 15 190.24374 7.9496756 3.313652e-8 
funnel_sort(sqrt) 16313661 15 191.97699 8.012536 3.274367e-8 
funnel_sort(sqrt) 16639934 15 187.25302 7.8060646 3.127442e-8 
funnel_sort(sqrt) 16972732 14 195.06067 8.121871 3.4180335e-8 
funnel_sort(sqrt) 17312186 14 195.1646 8.116544 3.348815e-8 
funnel_sort(sqrt) 17658429 14 199.48991 8.28658 3.3519324e-8 
funnel_sort(sqrt) 18011597 13 206.50874 8.567966 3.6591665e-8 
funnel_sort(sqrt) 18371828 13 207.49959 8.598884 3.6003637e-8 
funnel_sort(sqrt) 18739264 13 209.41309 8.667917 3.5581063e-8 
funnel_sort(sqrt) 19114049 13 206.34636 8.530893 3.433195e-8 
funnel_sort(sqrt) 19496329 12 212.76271 8.785785 3.7553157e-8 
funnel_sort(sqrt) 19886255 12 207.99454 8.578769 3.594932e-8 
funnel_sort(sqrt) 20283980 12 212.33319 8.747409 3.5937266e-8 
funnel_sort(sqrt) 20689659 12 208.50952 8.579789 3.4557477e-8 
funnel_sort(sqrt) 21103452 11 210.09837 8.635016 3.7197776e-8 
funnel_sort(sqrt) 21525521 11 208.42076 8.556021 3.6134782e-8 
funnel_sort(sqrt) 21956031 11 207.8072 8.52084 3.5280593e-8 
funnel_sort(sqrt) 22395151 11 207.0761 8.4809265 3.4426797e-8 
funnel_sort(sqrt) 22843054 10 203.19188 8.31212 3.6387956e-8 
funnel_sort(sqrt) 23299915 10 206.5135 8.438139 3.6215322e-8 
funnel_sort(sqrt) 23765913 10 203.07533 8.287981 3.4873395e-8 
funnel_sort(sqrt) 24241231 10 207.25177 8.44858 3.4852107e-8 
funnel_sort(sqrt) 24726055 10 203.59856 8.290003 3.35274e-8 
funnel_sort(sqrt) 25220576 9 201.82074 8.208066 3.6161243e-8 
funnel_sort(sqrt) 25724987 9 203.40674 8.262968 3.5689332e-8 
funnel_sort(sqrt) 26239486 9 200.3541 8.129526 3.442448e-8 
funnel_sort(sqrt) 26764275 9 199.62038 8.090377 3.3586964e-8 
funnel_sort(sqrt) 27299560 9 201.68564 8.164626 3.32306e-8 
funnel_sort(sqrt) 27845551 8 201.4508 8.145699 3.6566426e-8 
funnel_sort(sqrt) 28402462 8 198.61569 8.021793 3.530413e-8 
funnel_sort(sqrt) 28970511 8 197.49092 7.967172 3.4376214e-8 
funnel_sort(sqrt) 29549921 8 199.65436 8.045177 3.4032144e-8 
funnel_sort(sqrt) 30140919 8 196.44269 7.906659 3.2790386e-8 
funnel_sort(sqrt) 30743737 8 200.45897 8.059045 3.2767016e-8 
funnel_sort(sqrt) 31358611 7 194.52208 7.811392 3.558554e-8 
funnel_sort(sqrt) 31985783 7 195.1881 7.829155 3.496712e-8 
funnel_sort(sqrt) 32625498 7 197.19984 7.900794 3.4595175e-8 
funnel_sort(sqrt) 33278007 7 192.05292 7.685786 3.2993846e-8 
funnel_sort(sqrt) 33943567 7 203.74014 8.144187 3.4276162e-8 
funnel_sort(sqrt) 34622438 7 203.32974 8.11851 3.3498136e-8 
funnel_sort(sqrt) 35314886 7 206.39871 8.231658 3.329902e-8 
funnel_sort(sqrt) 36021183 6 211.04771 8.407491 3.890068e-8 
funnel_sort(sqrt) 36741606 6 212.07678 8.438882 3.8280316e-8 
funnel_sort(sqrt) 37476438 6 216.79259 8.616735 3.832068e-8 
funnel_sort(sqrt) 38225966 6 215.91289 8.572037 3.7374406e-8 
funnel_sort(sqrt) 38990485 6 216.98279 8.6047535 3.6781426e-8 
funnel_sort(sqrt) 39770294 6 216.98233 8.594997 3.6019337e-8 
funnel_sort(sqrt) 40565699 6 217.14275 8.591629 3.5299234e-8 
funnel_sort(sqrt) 41377012 6 215.58179 8.520236 3.4319523e-8 
funnel_sort(sqrt) 42204552 5 217.15213 8.572619 4.0624148e-8 
funnel_sort(sqrt) 43048643 5 215.63907 8.503298 3.9505533e-8 
funnel_sort(sqrt) 43909615 5 215.3588 8.482689 3.8637047e-8 
funnel_sort(sqrt) 44787807 5 214.09477 8.423422 3.7614797e-8 
funnel_sort(sqrt) 45683563 5 210.27245 8.263746 3.6178207e-8 
funnel_sort(sqrt) 46597234 5 213.2032 8.369529 3.5922852e-8 
funnel_sort(sqrt) 47529178 5 210.17415 8.241377 3.4679232e-8 
funnel_sort(sqrt) 48479761 5 209.63295 8.210957 3.3873754e-8 
funnel_sort(sqrt) 49449356 5 210.42355 8.232711 3.3297546e-8 
funnel_sort(sqrt) 50438343 4 208.74435 8.157894 4.0434987e-8 
funnel_sort(sqrt) 51447109 4 210.79036 8.228667 3.9986052e-8 
funnel_sort(sqrt) 52476051 4 207.59482 8.094894 3.8564707e-8 
funnel_sort(sqrt) 53525572 4 206.98041 8.0619545 3.7654686e-8 
funnel_sort(sqrt) 54596083 4 206.42743 8.031479 3.677681e-8 
funnel_sort(sqrt) 55688004 4 206.20181 8.013793 3.5976296e-8 
funnel_sort(sqrt) 56801764 4 208.09282 8.078316 3.5554862e-8 
funnel_sort(sqrt) 57937799 4 204.3175 7.9229674 3.4187387e-8 
funnel_sort(sqrt) 59096554 4 206.6082 8.00293 3.3855315e-8 
funnel_sort(sqrt) 60278485 4 203.70816 7.8818746 3.268942e-8 
funnel_sort(sqrt) 61484054 4 205.10133 7.927017 3.2232002e-8 
funnel_sort(sqrt) 62713735 3 205.37099 7.928684 4.21422e-8 
funnel_sort(sqrt) 63968009 3 202.53825 7.810707 4.070111e-8 
funnel_sort(sqrt) 65247369 3 201.78891 7.773245 3.9711665e-8 
funnel_sort(sqrt) 66552316 3 200.71034 7.7231975 3.8682337e-8 
funnel_sort(sqrt) 67883362 3 208.04724 7.9967256 3.926699e-8 
funnel_sort(sqrt) 69241029 3 209.54044 8.045284 3.8730818e-8 
funnel_sort(sqrt) 70625849 3 212.91362 8.165841 3.8540374e-8 
funnel_sort(sqrt) 72038365 3 215.90617 8.27155 3.827382e-8 
funnel_sort(sqrt) 73479132 3 220.6592 8.4444 3.830748e-8 
funnel_sort(sqrt) 74948714 3 222.2441 8.495764 3.7784787e-8 
funnel_sort(sqrt) 76447688 3 219.20259 8.370355 3.6497088e-8 
funnel_sort(sqrt) 77976641 3 222.4377 8.4846325 3.6269977e-8 
funnel_sort(sqrt) 79536173 3 222.6377 8.483017 3.555203e-8 
funnel_sort(sqrt) 81126896 3 222.71126 8.476592 3.4828535e-8 
funnel_sort(sqrt) 82749433 3 223.42918 8.49468 3.4218484e-8 
funnel_sort(sqrt) 84404421 2 220.71933 8.382548 4.9657046e-8 
funnel_sort(sqrt) 86092509 2 221.50851 8.403402 4.880449e-8 
funnel_sort(sqrt) 87814359 2 216.01923 8.186282 4.6611298e-8 
funnel_sort(sqrt) 89570646 2 218.03642 8.25379 4.6074188e-8 
funnel_sort(sqrt) 91362058 2 216.29071 8.178861 4.4760707e-8 
funnel_sort(sqrt) 93189299 2 220.41711 8.325902 4.467199e-8 
funnel_sort(sqrt) 95053084 2 216.17886 8.157006 4.2907637e-8 
funnel_sort(sqrt) 96954145 2 218.50917 8.236056 4.2473978e-8 
funnel_sort(sqrt) 98893227 2 214.6277 8.081055 4.0857472e-8 
funnel_sort(sqrt) 100871091 2 217.05801 8.163777 4.046639e-8 
funnel_sort(sqrt) 102888512 2 216.23909 8.124248 3.9480827e-8 
funnel_sort(sqrt) 104946282 2 218.56699 8.202903 3.9081442e-8 
funnel_sort(sqrt) 107045207 2 212.39178 7.9626083 3.7192738e-8 
funnel_sort(sqrt) 109186111 2 214.75577 8.042621 3.682987e-8 
funnel_sort(sqrt) 111369833 2 211.55348 7.9142265 3.5531286e-8 
funnel_sort(sqrt) 113597229 2 210.86926 7.880208 3.468486e-8 
funnel_sort(sqrt) 115869173 2 210.02504 7.8402886 3.3832503e-8 
funnel_sort(sqrt) 118186556 2 209.99074 7.830657 3.3128376e-8 
funnel_sort(sqrt) 120550287 2 211.87183 7.892395 3.2734867e-8 
funnel_sort(sqrt) 122961292 2 208.49783 7.758455 3.154836e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCsort-binary-div.csv <==
type size times time div norm 
std::sort(binary) 1000 249999 9.492466 0.9525057 3.810038e-9 
std::sort(binary) 1020 245098 9.496373 0.95017385 3.800696e-9 
std::sort(binary) 1040 240384 9.5294 0.95081323 3.803263e-9 
std::sort(binary) 1060 235849 9.51405 0.94668585 3.7867443e-9 
std::sort(binary) 1081 231267 9.504522 0.943082 3.772333e-9 
std::sort(binary) 1102 226860 9.51237 0.9412682 3.765077e-9 
std::sort(binary) 1124 222419 9.448672 0.93233424 3.7293524e-9 
std::sort(binary) 1146 218150 9.480576 0.93290794 3.731633e-9 
std::sort(binary) 1168 214041 9.453932 0.92778164 3.711128e-9 
std::sort(binary) 1191 209907 9.437524 0.92362136 3.694497e-9 
std::sort(binary) 1214 205930 9.456422 0.92297816 3.691927e-9 
std::sort(binary) 1238 201938 9.459648 0.92075497 3.683031e-9 
std::sort(binary) 1262 198098 9.441744 0.916541 3.6661687e-9 
std::sort(binary) 1287 194250 9.437198 0.9135899 3.6543633e-9 
std::sort(binary) 1312 190548 9.357218 0.90341985 3.6136942e-9 
std::sort(binary) 1338 186846 9.387961 0.9039174 3.61567e-9 
std::sort(binary) 1364 183284 9.403092 0.9029603 3.6118502e-9 
std::sort(binary) 1391 179726 9.35967 0.89635634 3.585442e-9 
std::sort(binary) 1418 176304 9.341094 0.8922076 3.5688434e-9 
std::sort(binary) 1446 172890 9.299435 0.8858417 3.5433818e-9 
std::sort(binary) 1474 169606 9.317628 0.88524145 3.5409766e-9 
std::sort(binary) 1503 166333 9.318428 0.8829596 3.5318597e-9 
std::sort(binary) 1533 163078 9.320129 0.8807413 3.5229852e-9 
std::sort(binary) 1563 159948 9.362068 0.8823731 3.5295105e-9 
std::sort(binary) 1594 156838 9.432709 0.8866631 3.5466554e-9 
std::sort(binary) 1625 153846 9.431665 0.88425535 3.5370251e-9 
std::sort(binary) 1657 150875 9.455345 0.88414335 3.536575e-9 
std::sort(binary) 1690 147928 9.415828 0.87811214 3.512472e-9 
std::sort(binary) 1723 145095 9.433093 0.8774393 3.5097758e-9 
std::sort(binary) 1757 142287 9.380946 0.8703066 3.4812508e-9 
std::sort(binary) 1792 139508 9.33599 0.86385524 3.455444e-9 
std::sort(binary) 1827 136836 9.411196 0.86857116 3.4742935e-9 
std::sort(binary) 1863 134192 9.487891 0.8733804 3.493526e-9 
std::sort(binary) 1900 131578 9.536313 0.8755511 3.5022296e-9 
std::sort(binary) 1938 128998 9.480627 0.86816126 3.472671e-9 
std::sort(binary) 1976 126518 9.453364 0.8634497 3.4538048e-9 
std::sort(binary) 2015 124069 9.416017 0.8578291 3.4313297e-9 
std::sort(binary) 2055 121654 9.384907 0.85279167 3.4111807e-9 
std::sort(binary) 2096 119274 9.436356 0.85525185 3.4210308e-9 
std::sort(binary) 2137 116986 9.47407 0.8565005 3.4260144e-9 
std::sort(binary) 2179 114731 9.412192 0.8487519 3.3950232e-9 
std::sort(binary) 2222 112511 9.456913 0.85062206 3.402496e-9 
std::sort(binary) 2266 110326 9.430056 0.84605354 3.3842316e-9 
std::sort(binary) 2311 108178 9.448161 0.8455259 3.3821121e-9 
std::sort(binary) 2357 106067 9.422211 0.8410634 3.3642547e-9 
std::sort(binary) 2404 103993 9.44574 0.8410252 3.3641119e-9 
std::sort(binary) 2452 101957 9.389218 0.83387494 3.3355192e-9 
std::sort(binary) 2501 99960 9.379853 0.8309367 3.3237473e-9 
std::sort(binary) 2551 98000 9.382035 0.8290326 3.316157e-9 
std::sort(binary) 2602 96079 9.392484 0.82786673 3.3114993e-9 
std::sort(binary) 2654 94197 9.423099 0.82848054 3.3139376e-9 
std::sort(binary) 2707 92353 9.374404 0.82213736 3.2885552e-9 
std::sort(binary) 2761 90546 9.356213 0.81849647 3.2740186e-9 
std::sort(binary) 2816 88778 9.357231 0.8165528 3.2662262e-9 
std::sort(binary) 2872 87047 9.32095 0.8113753 3.2455143e-9 
std::sort(binary) 2929 85353 9.32626 0.80983883 3.239369e-9 
std::sort(binary) 2987 83696 9.34739 0.80968475 3.2387397e-9 
std::sort(binary) 3046 82074 9.346793 0.8076588 3.2306686e-9 
std::sort(binary) 3106 80489 9.39272 0.80965847 3.238649e-9 
std::sort(binary) 3168 78914 9.493414 0.81633186 3.2653331e-9 
std::sort(binary) 3231 77375 9.490288 0.81407434 3.2563152e-9 
std::sort(binary) 3295 75872 9.589488 0.82059187 3.2823906e-9 
std::sort(binary) 3360 74404 9.554437 0.8156254 3.2625351e-9 
std::sort(binary) 3427 72950 9.536945 0.8121574 3.2486343e-9 
std::sort(binary) 3495 71530 9.27153 0.7876535 3.1506475e-9 
std::sort(binary) 3564 70145 9.561431 0.81034005 3.241402e-9 
std::sort(binary) 3635 68775 9.56837 0.80897707 3.2359455e-9 
std::sort(binary) 3707 67439 9.695885 0.81780154 3.2712537e-9 
std::sort(binary) 3781 66120 9.677315 0.81427675 3.257111e-9 
std::sort(binary) 3856 64834 9.74062 0.81765383 3.2706164e-9 
std::sort(binary) 3933 63564 9.769693 0.8181353 3.2725778e-9 
std::sort(binary) 4011 62328 9.738045 0.8135548 3.2542506e-9 
std::sort(binary) 4091 61109 9.769049 0.81420696 3.256868e-9 
std::sort(binary) 4172 59923 9.786173 0.8137159 3.2548797e-9 
std::sort(binary) 4255 58754 9.835121 0.81585795 3.2634544e-9 
std::sort(binary) 4340 57603 9.715871 0.80406237 3.216288e-9 
std::sort(binary) 4426 56484 9.827256 0.8113795 3.2455418e-9 
std::sort(binary) 4514 55383 9.861178 0.8122754 3.2491165e-9 
std::sort(binary) 4604 54300 9.833254 0.8080794 3.232354e-9 
std::sort(binary) 4696 53236 9.74495 0.79894865 3.1958427e-9 
std::sort(binary) 4789 52202 9.818997 0.80315655 3.2126855e-9 
std::sort(binary) 4884 51187 9.828622 0.80208457 3.208373e-9 
std::sort(binary) 4981 50190 9.615646 0.7828916 3.1316116e-9 
std::sort(binary) 5080 49212 9.815527 0.7973224 3.1893281e-9 
std::sort(binary) 5181 48253 9.867423 0.7996929 3.198787e-9 
std::sort(binary) 5284 47312 9.819057 0.79394585 3.1758265e-9 
std::sort(binary) 5389 46390 9.809508 0.79135734 3.1654837e-9 
std::sort(binary) 5496 45487 9.849712 0.79278654 3.17119e-9 
std::sort(binary) 5605 44603 9.821235 0.78869593 3.154786e-9 
std::sort(binary) 5717 43729 9.783483 0.7838674 3.135486e-9 
std::sort(binary) 5831 42874 9.766587 0.7807319 3.122949e-9 
std::sort(binary) 5947 42038 9.792268 0.7810105 3.1240421e-9 
std::sort(binary) 6065 41220 9.803963 0.78017944 3.1207266e-9 
std::sort(binary) 6186 40413 9.826116 0.78017294 3.1207565e-9 
std::sort(binary) 6309 39625 9.875492 0.782329 3.1293894e-9 
std::sort(binary) 6435 38850 9.920138 0.78409374 3.1363783e-9 
std::sort(binary) 6563 38092 9.969276 0.7862119 3.1448755e-9 
std::sort(binary) 6694 37346 9.883189 0.777674 3.1107692e-9 
std::sort(binary) 6827 36619 9.958387 0.781845 3.127406e-9 
std::sort(binary) 6963 35904 9.86205 0.77255535 3.0902267e-9 
std::sort(binary) 7102 35201 9.96548 0.7789177 3.1157017e-9 
std::sort(binary) 7244 34511 10.000125 0.7798846 3.119567e-9 
std::sort(binary) 7388 33838 10.081652 0.7845052 3.1380818e-9 
std::sort(binary) 7535 33178 10.084084 0.78296274 3.131898e-9 
std::sort(binary) 7685 32530 10.115805 0.7836953 3.1348681e-9 
std::sort(binary) 7838 31895 10.124947 0.782679 3.1308034e-9 
std::sort(binary) 7994 31273 10.099343 0.7789877 3.115996e-9 
std::sort(binary) 8153 30663 10.102824 0.7775521 3.1102652e-9 
std::sort(binary) 8316 30062 10.134634 0.7782896 3.1132135e-9 
std::sort(binary) 8482 29474 10.079198 0.77234113 3.0893834e-9 
std::sort(binary) 8651 28898 10.172051 0.77775997 3.1110823e-9 
std::sort(binary) 8824 28331 10.179707 0.776649 3.106686e-9 
std::sort(binary) 9000 27777 10.186102 0.7754512 3.1018919e-9 
std::sort(binary) 9180 27233 10.208696 0.77548474 3.101952e-9 
std::sort(binary) 9363 26700 10.191993 0.7725447 3.0902765e-9 
std::sort(binary) 9550 26178 10.147312 0.7674982 3.069994e-9 
std::sort(binary) 9741 25664 10.113442 0.76328707 3.0532334e-9 
std::sort(binary) 9935 25163 10.048741 0.75677896 3.0271838e-9 
std::sort(binary) 10133 24671 10.201225 0.76661897 3.0665832e-9 
std::sort(binary) 10335 24189 10.087169 0.75642884 3.0257963e-9 
std::sort(binary) 10541 23716 10.157148 0.76005375 3.0403322e-9 
std::sort(binary) 10751 23253 10.101966 0.75431806 3.0173568e-9 
std::sort(binary) 10966 22797 10.121984 0.75420403 3.0169138e-9 
std::sort(binary) 11185 22351 10.114757 0.7520669 3.0083165e-9 
std::sort(binary) 11408 21914 10.071465 0.7472656 2.989123e-9 
std::sort(binary) 11636 21485 10.089502 0.7470215 2.9880924e-9 
std::sort(binary) 11868 21065 10.141723 0.74930775 2.997238e-9 
std::sort(binary) 12105 20652 10.023643 0.739026 2.956193e-9 
std::sort(binary) 12347 20247 10.135181 0.7456795 2.9828409e-9 
std::sort(binary) 12593 19852 10.209326 0.749565 2.998305e-9 
std::sort(binary) 12844 19464 10.181291 0.7459473 2.9838416e-9 
std::sort(binary) 13100 19083 10.271786 0.7510109 3.0041962e-9 
std::sort(binary) 13362 18709 10.287161 0.75056726 3.0023932e-9 
std::sort(binary) 13629 18343 10.308374 0.75055194 3.0022467e-9 
std::sort(binary) 13901 17984 10.214316 0.742163 2.9687044e-9 
std::sort(binary) 14179 17631 10.355669 0.750875 3.0036207e-9 
std::sort(binary) 14462 17286 10.134244 0.73330384 2.9333311e-9 
std::sort(binary) 14751 16948 10.413799 0.75197893 3.0079164e-9 
std::sort(binary) 15046 16615 10.28608 0.7412273 2.9650362e-9 
std::sort(binary) 15346 16290 10.425086 0.7497055 2.998986e-9 
std::sort(binary) 15652 15972 10.040299 0.7205581 2.8823046e-9 
std::sort(binary) 15965 15659 10.182381 0.7292598 2.9170866e-9 
std::sort(binary) 16284 15352 10.338408 0.73892397 2.9557907e-9 
std::sort(binary) 16609 15052 10.4916 0.7483482 2.9934086e-9 
std::sort(binary) 16941 14757 10.506623 0.74789655 2.991606e-9 
std::sort(binary) 17279 14468 10.517452 0.74715155 2.988695e-9 
std::sort(binary) 17624 14185 10.43974 0.7401313 2.9605671e-9 
std::sort(binary) 17976 13907 10.317684 0.7300015 2.920097e-9 
std::sort(binary) 18335 13635 10.390186 0.7336504 2.9346283e-9 
std::sort(binary) 18701 13368 10.54236 0.7428996 2.9716583e-9 
std::sort(binary) 19075 13106 10.28421 0.7232523 2.8930445e-9 
std::sort(binary) 19456 12849 10.344677 0.7260478 2.904306e-9 
std::sort(binary) 19845 12597 10.44926 0.7319209 2.9278302e-9 
std::sort(binary) 20241 12351 10.394398 0.7266273 2.9065488e-9 
std::sort(binary) 20645 12109 10.460721 0.72980905 2.9193494e-9 
std::sort(binary) 21057 11872 10.492302 0.73055935 2.9223692e-9 
std::sort(binary) 21478 11639 10.479828 0.72824264 2.913175e-9 
std::sort(binary) 21907 11411 10.499179 0.72814363 2.9127984e-9 
std::sort(binary) 22345 11188 10.453241 0.72352463 2.8941467e-9 
std::sort(binary) 22791 10969 10.426322 0.72024006 2.8810239e-9 
std::sort(binary) 23246 10754 10.419826 0.71837604 2.873648e-9 
std::sort(binary) 23710 10544 10.360488 0.7128838 2.8515552e-9 
std::sort(binary) 24184 10337 10.451737 0.71775204 2.871123e-9 
std::sort(binary) 24667 10134 10.484945 0.71862465 2.8747817e-9 
std::sort(binary) 25160 9936 10.562256 0.7225096 2.890157e-9 
std::sort(binary) 25663 9741 10.474432 0.7151051 2.8606117e-9 
std::sort(binary) 26176 9550 10.52574 0.71720976 2.8690594e-9 
std::sort(binary) 26699 9363 10.634291 0.72319984 2.8929992e-9 
std::sort(binary) 27232 9180 10.600003 0.71947277 2.878009e-9 
std::sort(binary) 27776 9000 10.646737 0.72124785 2.8851763e-9 
std::sort(binary) 28331 8824 10.567047 0.7144679 2.8579545e-9 
std::sort(binary) 28897 8651 10.683851 0.7209742 2.8840357e-9 
std::sort(binary) 29474 8482 10.752693 0.7242258 2.8969211e-9 
std::sort(binary) 30063 8315 10.715789 0.7203552 2.8817224e-9 
std::sort(binary) 30664 8152 10.611894 0.7120041 2.848325e-9 
std::sort(binary) 31277 7993 10.796755 0.7230221 2.8921223e-9 
std::sort(binary) 31902 7836 12.999776 0.86889005 3.4757817e-9 
std::sort(binary) 32540 7682 10.764109 0.7180895 2.8726765e-9 
std::sort(binary) 33190 7532 10.857197 0.7229234 2.891843e-9 
std::sort(binary) 33853 7384 10.707901 0.71163046 2.8468572e-9 
std::sort(binary) 34530 7240 10.76818 0.7142805 2.8571538e-9 
std::sort(binary) 35220 7098 10.478762 0.69376904 2.7751699e-9 
std::sort(binary) 35924 6959 10.681221 0.705839 2.8234108e-9 
std::sort(binary) 36642 6822 10.858496 0.7162024 2.8651335e-9 
std::sort(binary) 37374 6689 10.814323 0.7119489 2.847856e-9 
std::sort(binary) 38121 6558 10.796191 0.70942175 2.837715e-9 
std::sort(binary) 38883 6429 10.791163 0.7077634 2.8312936e-9 
std::sort(binary) 39660 6303 10.755359 0.7040968 2.8166467e-9 
std::sort(binary) 40453 6180 10.812321 0.7065048 2.8260245e-9 
std::sort(binary) 41262 6058 10.814374 0.7053224 2.8216822e-9 
std::sort(binary) 42087 5940 10.831643 0.7051352 2.820577e-9 
std::sort(binary) 42928 5823 10.737099 0.69768393 2.7910736e-9 
std::sort(binary) 43786 5709 10.800731 0.7005191 2.8023648e-9 
std::sort(binary) 44661 5597 10.8366 0.70154667 2.80655e-9 
std::sort(binary) 45554 5487 10.768667 0.69586205 2.7839515e-9 
std::sort(binary) 46465 5380 10.715196 0.691131 2.7647264e-9 
std::sort(binary) 47394 5274 10.770989 0.6934523 2.774298e-9 
std::sort(binary) 48341 5171 10.660623 0.68508774 2.7406655e-9 
std::sort(binary) 49307 5070 10.756842 0.6900053 2.7601703e-9 
std::sort(binary) 50293 4970 10.815782 0.69251716 2.7705542e-9 
std::sort(binary) 51298 4873 10.8728 0.6948979 2.779868e-9 
std::sort(binary) 52323 4778 10.904558 0.6956586 2.7826423e-9 
std::sort(binary) 53369 4684 10.901235 0.6941819 2.7769453e-9 
std::sort(binary) 54436 4592 10.79345 0.6860706 2.7446105e-9 
std::sort(binary) 55524 4502 10.862484 0.68920785 2.7571727e-9 
std::sort(binary) 56634 4414 10.982418 0.69555724 2.7824238e-9 
std::sort(binary) 57766 4327 13.226745 0.83618665 3.345369e-9 
std::sort(binary) 58921 4242 11.017702 0.6952769 2.7817433e-9 
std::sort(binary) 60099 4159 10.91948 0.687839 2.7518872e-9 
std::sort(binary) 61300 4078 10.966004 0.6895297 2.758324e-9 
std::sort(binary) 62526 3998 11.105599 0.6970551 2.7884552e-9 
std::sort(binary) 63776 3919 11.051026 0.6923887 2.7702403e-9 
std::sort(binary) 65051 3843 11.030617 0.6898756 2.7596019e-9 
std::sort(binary) 66352 3767 11.196925 0.69902784 2.7966933e-9 
std::sort(binary) 67679 3693 11.038077 0.6878841 2.752213e-9 
std::sort(binary) 69032 3621 11.293467 0.70254946 2.8105929e-9 
std::sort(binary) 70412 3550 11.024541 0.68460387 2.7388254e-9 
std::sort(binary) 71820 3480 11.179074 0.69297093 2.7726201e-9 
std::sort(binary) 73256 3412 11.249161 0.696083 2.7848948e-9 
std::sort(binary) 74721 3345 11.147597 0.6885812 2.754967e-9 
std::sort(binary) 76215 3280 11.051246 0.6814275 2.7258713e-9 
std::sort(binary) 77739 3215 11.231658 0.6913342 2.7661016e-9 
std::sort(binary) 79293 3152 11.000144 0.675896 2.7043245e-9 
std::sort(binary) 80878 3091 11.289368 0.6924523 2.7698766e-9 
std::sort(binary) 82495 3030 11.144398 0.68236494 2.729898e-9 
std::sort(binary) 84144 2971 11.259547 0.6882123 2.7529392e-9 
std::sort(binary) 85826 2912 11.065866 0.6751956 2.7015894e-9 
std::sort(binary) 87542 2855 11.251487 0.6853271 2.7420497e-9 
std::sort(binary) 89292 2799 11.077461 0.67355573 2.6949958e-9 
std::sort(binary) 91077 2744 11.171117 0.67807305 2.7132114e-9 
std::sort(binary) 92898 2691 10.866115 0.6584183 2.633794e-9 
std::sort(binary) 94755 2638 11.142782 0.6740165 2.6964575e-9 
std::sort(binary) 96650 2586 11.248923 0.67926306 2.717738e-9 
std::sort(binary) 98583 2535 11.229108 0.6768987 2.7085927e-9 
std::sort(binary) 100554 2486 13.502474 0.81254 3.250456e-9 
std::sort(binary) 102565 2437 11.298559 0.6787479 2.715525e-9 
std::sort(binary) 104616 2389 11.375421 0.68219465 2.7295688e-9 
std::sort(binary) 106708 2342 11.407748 0.68296343 2.732836e-9 
std::sort(binary) 108842 2296 11.380396 0.68016255 2.7217255e-9 
std::sort(binary) 111018 2251 11.319471 0.67536867 2.7025393e-9 
std::sort(binary) 113238 2207 11.342879 0.67561376 2.7033604e-9 
std::sort(binary) 115502 2164 11.226366 0.6675384 2.670727e-9 
std::sort(binary) 117812 2122 11.375825 0.67527837 2.7011453e-9 
std::sort(binary) 120168 2080 11.337685 0.671875 2.6880436e-9 
std::sort(binary) 122571 2039 11.392494 0.6739822 2.6967673e-9 
std::sort(binary) 125022 1999 11.290643 0.66682976 2.668184e-9 
std::sort(binary) 127522 1960 11.378381 0.67087984 2.68413e-9 
std::sort(binary) 130072 1922 11.353465 0.66828525 2.6731581e-9 
std::sort(binary) 132673 1884 11.359502 0.66751826 2.6705438e-9 
std::sort(binary) 135326 1847 11.340347 0.665276 2.6616669e-9 
std::sort(binary) 138032 1811 13.763249 0.8060636 3.2245646e-9 
std::sort(binary) 140792 1775 11.429287 0.668254 2.674024e-9 
std::sort(binary) 143607 1740 11.459139 0.6688825 2.6768558e-9 
std::sort(binary) 146479 1706 11.479753 0.6689702 2.677025e-9 
std::sort(binary) 149408 1673 11.52167 0.6702972 2.6816223e-9 
std::sort(binary) 152396 1640 11.31485 0.65717274 2.6294333e-9 
std::sort(binary) 155443 1608 11.43582 0.6630988 2.6529006e-9 
std::sort(binary) 158551 1576 11.512809 0.66645926 2.6671556e-9 
std::sort(binary) 161722 1545 11.627429 0.6719831 2.6894333e-9 
std::sort(binary) 164956 1515 11.676761 0.6737219 2.695876e-9 
std::sort(binary) 168255 1485 11.684978 0.6730865 2.6938691e-9 
std::sort(binary) 171620 1456 11.680334 0.67171365 2.6881586e-9 
std::sort(binary) 175052 1428 11.662077 0.66956383 2.6785314e-9 
std::sort(binary) 178553 1400 11.673853 0.66914237 2.6768454e-9 
std::sort(binary) 182124 1372 11.649574 0.666659 2.6679794e-9 
std::sort(binary) 185766 1345 11.660187 0.6661774 2.6662532e-9 
std::sort(binary) 189481 1319 11.702158 0.66748583 2.6707399e-9 
std::sort(binary) 193270 1293 11.678048 0.6650271 2.6611928e-9 
std::sort(binary) 197135 1268 11.676628 0.6638663 2.6558138e-9 
std::sort(binary) 201077 1243 11.763712 0.667733 2.6715872e-9 
std::sort(binary) 205098 1218 11.799234 0.6686651 2.6767017e-9 
std::sort(binary) 209199 1195 11.911859 0.6739567 2.6959042e-9 
std::sort(binary) 213382 1171 11.906708 0.67257833 2.6917095e-9 
std::sort(binary) 217649 1148 11.864234 0.6690995 2.6778864e-9 
std::sort(binary) 222001 1126 13.766712 0.7751437 3.1009084e-9 
std::sort(binary) 226441 1104 11.812724 0.6640549 2.6563165e-9 
std::sort(binary) 230969 1082 11.646384 0.6536545 2.6155758e-9 
std::sort(binary) 235588 1061 11.719416 0.6567005 2.6272342e-9 
std::sort(binary) 240299 1040 11.665518 0.6526357 2.6114728e-9 
std::sort(binary) 245104 1019 12.040876 0.67256063 2.6928173e-9 
std::sort(binary) 250006 999 11.972978 0.6677026 2.6734195e-9 
std::sort(binary) 255006 980 12.031598 0.6699044 2.680627e-9 
std::sort(binary) 260106 961 12.029323 0.668714 2.675264e-9 
std::sort(binary) 265308 942 12.100554 0.6716072 2.6872873e-9 
std::sort(binary) 270614 923 12.023506 0.6662744 2.66748e-9 
std::sort(binary) 276026 905 12.20753 0.6754028 2.703736e-9 
std::sort(binary) 281546 887 12.110929 0.6690008 2.6788824e-9 
std::sort(binary) 287176 870 11.854847 0.65382326 2.6169353e-9 
std::sort(binary) 292919 853 11.922946 0.65654474 2.6276514e-9 
std::sort(binary) 298777 836 11.861385 0.65212905 2.610839e-9 
std::sort(binary) 304752 820 12.087741 0.6635318 2.655225e-9 
std::sort(binary) 310847 804 13.755715 0.75390947 3.016591e-9 
std::sort(binary) 317063 788 11.945123 0.65365297 2.616227e-9 
std::sort(binary) 323404 773 11.861065 0.6480402 2.5922509e-9 
std::sort(binary) 329872 757 12.148493 0.66270965 2.653884e-9 
std::sort(binary) 336469 743 11.962057 0.6515241 2.6061335e-9 
std::sort(binary) 343198 728 12.09279 0.6576214 2.6320843e-9 
std::sort(binary) 350061 714 12.150075 0.65971184 2.6394433e-9 
std::sort(binary) 357062 700 12.139209 0.658101 2.633e-9 
std::sort(binary) 364203 686 12.01996 0.65062857 2.604147e-9 
std::sort(binary) 371487 672 12.095384 0.6537002 2.6185794e-9 
std::sort(binary) 378916 659 12.146473 0.6554494 2.6248883e-9 
std::sort(binary) 386494 646 12.166322 0.65550995 2.6254514e-9 
std::sort(binary) 394223 634 12.143841 0.65329325 2.6138278e-9 
std::sort(binary) 402107 621 12.222955 0.6565403 2.6292273e-9 
std::sort(binary) 410149 609 11.951973 0.6410012 2.5662557e-9 
std::sort(binary) 418351 597 12.359001 0.6618168 2.6498583e-9 
std::sort(binary) 426718 585 12.381567 0.6620124 2.6519742e-9 
std::sort(binary) 435252 574 12.344605 0.6590295 2.6378626e-9 
std::sort(binary) 443957 563 12.322518 0.6568485 2.627943e-9 
std::sort(binary) 452836 552 12.348202 0.6572167 2.6292302e-9 
std::sort(binary) 461892 541 12.401796 0.6590672 2.637497e-9 
std::sort(binary) 471129 530 12.230709 0.64898986 2.5990954e-9 
std::sort(binary) 480551 520 12.449807 0.6596158 2.6396614e-9 
std::sort(binary) 490162 510 12.51789 0.66222066 2.6490665e-9 
std::sort(binary) 499965 500 12.479385 0.65918744 2.6369344e-9 
std::sort(binary) 509964 490 12.281027 0.64773226 2.5921487e-9 
std::sort(binary) 520163 480 12.284298 0.64693004 2.591055e-9 
std::sort(binary) 530566 471 12.438646 0.65407443 2.6173803e-9 
std::sort(binary) 541177 461 12.564669 0.65971017 2.6443134e-9 
std::sort(binary) 552000 452 12.618964 0.66156864 2.6515352e-9 
std::sort(binary) 563040 444 12.36541 0.6473061 2.5893305e-9 
std::sort(binary) 574300 435 12.403513 0.6483312 2.5951883e-9 
std::sort(binary) 585786 426 12.65514 0.66049737 2.6468086e-9 
std::sort(binary) 597501 418 12.320813 0.64209086 2.5708788e-9 
std::sort(binary) 609451 410 12.610461 0.65620863 2.6261486e-9 
std::sort(binary) 621640 402 12.592201 0.6542858 2.618198e-9 
std::sort(binary) 634072 394 12.632467 0.65540516 2.623464e-9 
std::sort(binary) 646753 386 12.566257 0.65100515 2.607706e-9 
std::sort(binary) 659688 378 12.586233 0.6510763 2.6109679e-9 
std::sort(binary) 672881 371 12.575531 0.64956284 2.6020102e-9 
std::sort(binary) 686338 364 12.587021 0.64919835 2.5985913e-9 
std::sort(binary) 700064 357 12.610364 0.6494454 2.5985836e-9 
std::sort(binary) 714065 350 12.63019 0.6495108 2.5988462e-9 
std::sort(binary) 728346 343 12.595691 0.64678645 2.5889824e-9 
std::sort(binary) 742912 336 12.590072 0.6455509 2.5861508e-9 
std::sort(binary) 757770 329 12.656698 0.64801794 2.5992841e-9 
std::sort(binary) 772925 323 12.561002 0.642179 2.5722682e-9 
std::sort(binary) 788383 317 12.479059 0.6370593 2.5490792e-9 
std::sort(binary) 804150 310 12.700615 0.64742553 2.5971143e-9 
std::sort(binary) 820233 304 14.877211 0.75727665 3.0369929e-9 
std::sort(binary) 836637 298 12.510217 0.6358678 2.5504305e-9 
std::sort(binary) 853369 292 12.830143 0.6511834 2.6132658e-9 
std::sort(binary) 870436 287 12.668876 0.64206743 2.5701703e-9 
std::sort(binary) 887844 281 12.53172 0.63419807 2.5420375e-9 
std::sort(binary) 905600 276 12.640491 0.63877916 2.5556728e-9 
std::sort(binary) 923712 270 12.757877 0.6437818 2.5812992e-9 
std::sort(binary) 942186 265 12.961203 0.6531004 2.615757e-9 
std::sort(binary) 961029 260 12.914082 0.64979064 2.6005404e-9 
std::sort(binary) 980249 255 12.980859 0.6522131 2.6092335e-9 
std::sort(binary) 999853 250 12.971623 0.6508149 2.6036422e-9 
std::sort(binary) 1019850 245 13.036482 0.6531328 2.613961e-9 
std::sort(binary) 1040247 240 13.054873 0.6531194 2.6160427e-9 
std::sort(binary) 1061051 235 13.054448 0.652166 2.6154958e-9 
std::sort(binary) 1082272 230 13.051027 0.6510659 2.615536e-9 
std::sort(binary) 1103917 226 13.15867 0.6555016 2.6274165e-9 
std::sort(binary) 1125995 222 13.050995 0.6492138 2.5971574e-9 
std::sort(binary) 1148514 217 12.950478 0.64329946 2.5811735e-9 
std::sort(binary) 1171484 213 13.105327 0.6500688 2.6052138e-9 
std::sort(binary) 1194913 209 13.088514 0.64831614 2.5959976e-9 
std::sort(binary) 1218811 205 13.009157 0.64347476 2.57538e-9 
std::sort(binary) 1243187 201 13.082357 0.6461824 2.5859646e-9 
std::sort(binary) 1268050 197 12.964144 0.63944113 2.5597522e-9 
std::sort(binary) 1293411 193 13.109878 0.6457193 2.586723e-9 
std::sort(binary) 1319279 189 13.139564 0.6462721 2.5918923e-9 
std::sort(binary) 1345664 185 13.121673 0.64448655 2.5888418e-9 
std::sort(binary) 1372577 182 12.96816 0.63605404 2.5461613e-9 
std::sort(binary) 1400028 178 13.076798 0.64048505 2.570113e-9 
std::sort(binary) 1428028 175 13.058055 0.6386733 2.5556655e-9 
std::sort(binary) 1456588 171 12.988003 0.6343607 2.5468505e-9 
std::sort(binary) 1485719 168 13.080547 0.63799053 2.5560436e-9 
std::sort(binary) 1515433 164 15.190145 0.739853 2.9769043e-9 
std::sort(binary) 1545741 161 12.933736 0.6290768 2.5277904e-9 
std::sort(binary) 1576655 158 12.82229 0.6227909 2.5000488e-9 
std::sort(binary) 1608188 155 12.993161 0.63021576 2.5282543e-9 
std::sort(binary) 1640351 152 13.161549 0.6374998 2.5568174e-9 
std::sort(binary) 1673158 149 13.387115 0.64752936 2.5973845e-9 
std::sort(binary) 1706621 146 13.343868 0.6445469 2.5868103e-9 
std::sort(binary) 1740753 143 13.336672 0.64331156 2.5843312e-9 
std::sort(binary) 1775568 140 13.369584 0.6440116 2.590767e-9 
std::sort(binary) 1811079 138 13.387776 0.6440017 2.5767395e-9 
std::sort(binary) 1847300 135 13.430677 0.6451788 2.5870739e-9 
std::sort(binary) 1884246 132 13.494961 0.6473783 2.6028346e-9 
std::sort(binary) 1921930 130 13.55083 0.6491688 2.5982247e-9 
std::sort(binary) 1960368 127 13.549641 0.64822465 2.6036597e-9 
std::sort(binary) 1999575 125 13.570524 0.6483376 2.5939015e-9 
std::sort(binary) 2039566 122 13.545823 0.6462754 2.5972873e-9 
std::sort(binary) 2080357 120 13.628038 0.6493129 2.6009674e-9 
std::sort(binary) 2121964 117 13.692899 0.6515163 2.6242273e-9 
std::sort(binary) 2164403 115 13.681532 0.6500918 2.6117928e-9 
std::sort(binary) 2207691 113 13.818898 0.6557288 2.6284972e-9 
std::sort(binary) 2251844 111 13.728773 0.6505702 2.6027527e-9 
std::sort(binary) 2296880 108 13.791628 0.6526652 2.6310458e-9 
std::sort(binary) 2342817 106 13.844638 0.65428925 2.6346658e-9 
std::sort(binary) 2389673 104 13.824095 0.6524375 2.6252287e-9 
std::sort(binary) 2437466 102 13.869036 0.6536771 2.6292055e-9 
std::sort(binary) 2486215 100 13.766408 0.6479676 2.606241e-9 
std::sort(binary) 2535939 98 13.857351 0.6513723 2.620984e-9 
std::sort(binary) 2586657 96 13.885864 0.65183717 2.6249982e-9 
std::sort(binary) 2638390 94 13.856814 0.64960235 2.619273e-9 
std::sort(binary) 2691157 92 13.937977 0.6525333 2.6355775e-9 
std::sort(binary) 2744980 91 13.87126 0.64854234 2.5963172e-9 
std::sort(binary) 2799879 89 13.936786 0.65073675 2.6114162e-9 
std::sort(binary) 2855876 87 13.953514 0.65064996 2.6187184e-9 
std::sort(binary) 2912993 85 13.991528 0.65155447 2.6314335e-9 
std::sort(binary) 2971252 84 13.92868 0.64776605 2.5953708e-9 
std::sort(binary) 3030677 82 14.069094 0.65342796 2.6293248e-9 
std::sort(binary) 3091290 80 13.947143 0.64690566 2.6158402e-9 
std::sort(binary) 3153115 79 14.047185 0.6506837 2.6121796e-9 
std::sort(binary) 3216177 77 14.104573 0.6524786 2.6347269e-9 
std::sort(binary) 3280500 76 14.155011 0.65394753 2.6229454e-9 
std::sort(binary) 3346110 74 14.20869 0.65556216 2.6475364e-9 
std::sort(binary) 3413032 73 14.183882 0.6535561 2.623129e-9 
std::sort(binary) 3481292 71 14.251617 0.6558139 2.6532723e-9 
std::sort(binary) 3550917 70 14.199097 0.6525392 2.625234e-9 
std::sort(binary) 3621935 69 14.264695 0.65469426 2.6196834e-9 
std::sort(binary) 3694373 67 14.233118 0.65238965 2.6356728e-9 
std::sort(binary) 3768260 66 14.463632 0.66208845 2.662142e-9 
std::sort(binary) 3843625 65 14.325387 0.65490365 2.621338e-9 
std::sort(binary) 3920497 63 16.146095 0.73717695 2.984627e-9 
std::sort(binary) 3998906 62 14.302238 0.652142 2.630324e-9 
std::sort(binary) 4078884 61 14.501906 0.66038597 2.6541573e-9 
std::sort(binary) 4160461 60 14.480751 0.6585658 2.6381926e-9 
std::sort(binary) 4243670 58 14.558568 0.6612457 2.6865397e-9 
std::sort(binary) 4328543 57 14.591377 0.66187704 2.68263e-9 
std::sort(binary) 4415113 56 14.700715 0.66597366 2.6935634e-9 
std::sort(binary) 4503415 55 14.63994 0.6623632 2.6741853e-9 
std::sort(binary) 4593483 54 14.708713 0.66461563 2.6793823e-9 
std::sort(binary) 4685352 53 14.66563 0.66181463 2.6651292e-9 
std::sort(binary) 4779059 52 14.642756 0.65993154 2.6555418e-9 
std::sort(binary) 4874640 51 14.55231 0.6550119 2.634732e-9 
std::sort(binary) 4972132 50 14.558893 0.65446657 2.6325393e-9 
std::sort(binary) 5071574 49 14.649177 0.6576805 2.6465259e-9 
std::sort(binary) 5173005 48 14.666443 0.6576122 2.6484133e-9 
std::sort(binary) 5276465 47 14.560143 0.65201074 2.6291407e-9 
std::sort(binary) 5381994 46 14.641385 0.6548111 2.6449347e-9 
std::sort(binary) 5489633 45 14.621544 0.6530892 2.6437275e-9 
std::sort(binary) 5599425 44 14.694025 0.6554903 2.660542e-9 
std::sort(binary) 5711413 43 14.658195 0.6530596 2.6591376e-9 
std::sort(binary) 5825641 42 14.665077 0.6525357 2.6669278e-9 
std::sort(binary) 5942153 42 14.582421 0.64803404 2.5965978e-9 
std::sort(binary) 6060996 41 14.759415 0.65506786 2.636079e-9 
std::sort(binary) 6182215 40 14.751169 0.6538728 2.6441687e-9 
std::sort(binary) 6305859 39 14.681483 0.64996076 2.642885e-9 
std::sort(binary) 6431976 38 14.829546 0.6556863 2.6826752e-9 
std::sort(binary) 6560615 38 14.83097 0.654922 2.627008e-9 
std::sort(binary) 6691827 37 14.870196 0.6558268 2.6487605e-9 
std::sort(binary) 6825663 36 14.93813 0.65799385 2.6777776e-9 
std::sort(binary) 6962176 35 14.880725 0.65464145 2.6865223e-9 
std::sort(binary) 7101419 35 14.917815 0.6554494 2.637096e-9 
std::sort(binary) 7243447 34 15.010484 0.65869415 2.6746048e-9 
std::sort(binary) 7388315 33 15.115252 0.6624611 2.7170712e-9 
std::sort(binary) 7536081 33 15.139997 0.6627158 2.6648197e-9 
std::sort(binary) 7686802 32 15.107225 0.6604554 2.6850218e-9 
std::sort(binary) 7840538 31 15.263534 0.66645646 2.7419798e-9 
std::sort(binary) 7997348 31 15.302791 0.66733813 2.6917717e-9 
std::sort(binary) 8157294 30 15.10067 0.6577044 2.6875924e-9 
std::sort(binary) 8320439 30 15.297459 0.6654475 2.665915e-9 
std::sort(binary) 8486847 29 15.336019 0.6662968 2.7072187e-9 
std::sort(binary) 8656583 28 15.434146 0.6697288 2.7630864e-9 
std::sort(binary) 8829714 28 15.528735 0.672999 2.7221356e-9 
std::sort(binary) 9006308 27 15.491764 0.67056644 2.7575997e-9 
std::sort(binary) 9186434 27 15.273363 0.6602964 2.6621232e-9 
std::sort(binary) 9370162 26 15.48656 0.66868734 2.744749e-9 
std::sort(binary) 9557565 26 15.436504 0.66570485 2.6789282e-9 
std::sort(binary) 9748716 25 15.431172 0.664656 2.7271527e-9 
std::sort(binary) 9943690 25 15.346159 0.6601819 2.6556817e-9 
std::sort(binary) 10142563 24 15.538852 0.6676509 2.742777e-9 
std::sort(binary) 10345414 24 15.514051 0.665768 2.6814135e-9 
std::sort(binary) 10552322 23 15.443805 0.66194195 2.7273697e-9 
std::sort(binary) 10763368 23 15.370105 0.65797734 2.657877e-9 
std::sort(binary) 10978635 22 15.304655 0.6543752 2.7092921e-9 
std::sort(binary) 11198207 22 15.516518 0.6626243 2.6896527e-9 
std::sort(binary) 11422171 21 15.304384 0.6527689 2.7213944e-9 
std::sort(binary) 11650614 21 15.334668 0.6532646 2.67006e-9 
std::sort(binary) 11883626 21 15.120124 0.64334184 2.5779443e-9 
std::sort(binary) 12121298 20 15.342441 0.6520086 2.6895164e-9 
std::sort(binary) 12363723 20 15.392686 0.6533506 2.6422082e-9 
std::sort(binary) 12610997 19 15.41069 0.6533226 2.7266203e-9 
std::sort(binary) 12863216 19 15.510544 0.65676033 2.6872233e-9 
std::sort(binary) 13120480 19 15.434091 0.6527335 2.6183795e-9 
std::sort(binary) 13382889 18 15.545642 0.6566578 2.7259428e-9 
std::sort(binary) 13650546 18 15.619094 0.65896523 2.6818838e-9 
std::sort(binary) 13923556 17 15.3691 0.6476374 2.7361058e-9 
std::sort(binary) 14202027 17 15.355518 0.6462871 2.6768632e-9 
std::sort(binary) 14486067 17 15.413009 0.6479277 2.631038e-9 
std::sort(binary) 14775788 16 15.67081 0.6579748 2.783163e-9 
std::sort(binary) 15071303 16 15.436194 0.64734745 2.6845202e-9 
std::sort(binary) 15372729 16 15.665847 0.6561922 2.6678417e-9 
std::sort(binary) 15680183 15 15.486248 0.647894 2.7546194e-9 
std::sort(binary) 15993786 15 15.324005 0.640341 2.669124e-9 
std::sort(binary) 16313661 15 15.831917 0.66077614 2.7002978e-9 
std::sort(binary) 16639934 15 15.942142 0.66458416 2.6626072e-9 
std::sort(binary) 16972732 14 16.10396 0.67053133 2.8218847e-9 
std::sort(binary) 17312186 14 15.882161 0.6605104 2.7252085e-9 
std::sort(binary) 17658429 14 16.172766 0.67179793 2.7174314e-9 
std::sort(binary) 18011597 13 15.807948 0.65586555 2.8010394e-9 
std::sort(binary) 18371828 13 16.321505 0.6763711 2.8319744e-9 
std::sort(binary) 18739264 13 15.749251 0.65188485 2.6759317e-9 
std::sort(binary) 19114049 13 16.108364 0.66596156 2.680113e-9 
std::sort(binary) 19496329 12 16.118906 0.6656112 2.8450278e-9 
std::sort(binary) 19886255 12 16.01082 0.66036886 2.767275e-9 
std::sort(binary) 20283980 12 15.976483 0.6581771 2.7040101e-9 
std::sort(binary) 20689659 12 15.915019 0.6548742 2.6376874e-9 
std::sort(binary) 21103452 11 16.047056 0.65953195 2.8411205e-9 
std::sort(binary) 21525521 11 16.123224 0.66188526 2.795351e-9 
std::sort(binary) 21956031 11 16.200687 0.6642862 2.7504814e-9 
std::sort(binary) 22395151 11 16.032358 0.6566149 2.6654103e-9 
std::sort(binary) 22843054 10 15.945941 0.6523124 2.855627e-9 
std::sort(binary) 23299915 10 16.044888 0.6555939 2.813718e-9 
std::sort(binary) 23765913 10 15.919259 0.6497023 2.733757e-9 
std::sort(binary) 24241231 10 15.928296 0.649314 2.6785523e-9 
std::sort(binary) 24726055 10 15.773253 0.64224577 2.5974456e-9 
std::sort(binary) 25220576 9 16.08405 0.65413964 2.8818605e-9 
std::sort(binary) 25724987 9 15.796462 0.6416978 2.771615e-9 
std::sort(binary) 26239486 9 16.20635 0.6575855 2.784546e-9 
std::sort(binary) 26764275 9 16.158321 0.65487754 2.718705e-9 
std::sort(binary) 27299560 9 16.059492 0.6501194 2.6460314e-9 
std::sort(binary) 27845551 8 16.042297 0.64867306 2.911924e-9 
std::sort(binary) 28402462 8 16.268242 0.6570502 2.8916955e-9 
std::sort(binary) 28970511 8 16.278212 0.65669507 2.8334632e-9 
std::sort(binary) 29549921 8 16.118883 0.6495189 2.7475493e-9 
std::sort(binary) 30140919 8 16.431404 0.6613507 2.7427445e-9 
std::sort(binary) 30743737 8 16.440205 0.66094494 2.6873153e-9 
std::sort(binary) 31358611 7 16.67482 0.66960806 3.0504634e-9 
std::sort(binary) 31985783 7 16.545242 0.6636433 2.96401e-9 
std::sort(binary) 32625498 7 16.669315 0.6678546 2.9243323e-9 
std::sort(binary) 33278007 7 16.64163 0.66598314 2.8589586e-9 
std::sort(binary) 33943567 7 16.46141 0.6580186 2.7693805e-9 
std::sort(binary) 34622438 7 16.732342 0.66808563 2.7566172e-9 
std::sort(binary) 35314886 7 16.822788 0.6709317 2.7140787e-9 
std::sort(binary) 36021183 6 16.652405 0.6633805 3.0694e-9 
std::sort(binary) 36741606 6 16.590061 0.66014564 2.9945417e-9 
std::sort(binary) 37476438 6 16.684969 0.66316825 2.9492677e-9 
std::sort(binary) 38225966 6 16.672903 0.66193706 2.8860707e-9 
std::sort(binary) 38990485 6 16.717379 0.6629508 2.8338147e-9 
std::sort(binary) 39770294 6 16.451418 0.6516655 2.730956e-9 
std::sort(binary) 40565699 6 16.555311 0.65503955 2.6912703e-9 
std::sort(binary) 41377012 6 16.741018 0.6616395 2.6650848e-9 
std::sort(binary) 42204552 5 16.678078 0.6584086 3.120083e-9 
std::sort(binary) 43048643 5 16.58511 0.65400076 3.038427e-9 
std::sort(binary) 43909615 5 16.74841 0.659697 3.0047953e-9 
std::sort(binary) 44787807 5 16.786272 0.66044515 2.9492184e-9 
std::sort(binary) 45683563 5 16.675732 0.6553594 2.8691256e-9 
std::sort(binary) 46597234 5 16.649 0.653575 2.8052092e-9 
std::sort(binary) 47529178 5 16.676008 0.6539019 2.751581e-9 
std::sort(binary) 48479761 5 16.628147 0.6512955 2.6868758e-9 
std::sort(binary) 49449356 5 16.595371 0.6492852 2.6260611e-9 
std::sort(binary) 50438343 4 16.533047 0.64612454 3.2025465e-9 
std::sort(binary) 51447109 4 16.78497 0.65523833 3.1840388e-9 
std::sort(binary) 52476051 4 16.601435 0.6473517 3.084034e-9 
std::sort(binary) 53525572 4 16.74039 0.6520437 3.0454774e-9 
std::sort(binary) 54596083 4 16.917927 0.6582264 3.0140732e-9 
std::sort(binary) 55688004 4 16.630379 0.6463203 2.9015237e-9 
std::sort(binary) 56801764 4 16.822273 0.653053 2.8742635e-9 
std::sort(binary) 57937799 4 16.293194 0.63181293 2.7262554e-9 
std::sort(binary) 59096554 4 16.87133 0.6535078 2.7645768e-9 
std::sort(binary) 60278485 4 17.174149 0.664502 2.7559668e-9 
std::sort(binary) 61484054 4 16.771421 0.64820325 2.6356557e-9 
std::sort(binary) 62713735 3 16.73972 0.6462644 3.4349965e-9 
std::sort(binary) 63968009 3 16.639364 0.64168227 3.3437664e-9 
std::sort(binary) 65247369 3 17.05139 0.65684795 3.3556802e-9 
std::sort(binary) 66552316 3 17.208471 0.6621703 3.3165402e-9 
std::sort(binary) 67883362 3 17.41769 0.6694849 3.2874277e-9 
std::sort(binary) 69241029 3 16.816172 0.6456553 3.10825e-9 
std::sort(binary) 70625849 3 17.185266 0.6591037 3.1107763e-9 
std::sort(binary) 72038365 3 17.096642 0.654987 3.0307323e-9 
std::sort(binary) 73479132 3 17.402075 0.6659595 3.0210823e-9 
std::sort(binary) 74948714 3 17.521582 0.6698006 2.9789282e-9 
std::sort(binary) 76447688 3 17.396776 0.66430414 2.8965519e-9 
std::sort(binary) 77976641 3 17.254885 0.6581679 2.813526e-9 
std::sort(binary) 79536173 3 17.350094 0.66107917 2.7705598e-9 
std::sort(binary) 81126896 3 17.119999 0.6516027 2.6772982e-9 
std::sort(binary) 82749433 3 17.421053 0.6623409 2.668058e-9 
std::sort(binary) 84404421 2 17.037106 0.6470406 3.832978e-9 
std::sort(binary) 86092509 2 17.091335 0.6483966 3.765697e-9 
std::sort(binary) 87814359 2 17.24238 0.65341866 3.7204546e-9 
std::sort(binary) 89570646 2 17.111359 0.6477521 3.6158727e-9 
std::sort(binary) 91362058 2 16.58219 0.62704223 3.431634e-9 
std::sort(binary) 93189299 2 16.766207 0.6333165 3.3980112e-9 
std::sort(binary) 95053084 2 16.844013 0.6355697 3.343235e-9 
std::sort(binary) 96954145 2 17.195887 0.64814806 3.3425493e-9 
std::sort(binary) 98893227 2 17.063454 0.6424646 3.248274e-9 
std::sort(binary) 100871091 2 17.158127 0.64533496 3.1988103e-9 
std::sort(binary) 102888512 2 17.122677 0.6433104 3.12625e-9 
std::sort(binary) 104946282 2 17.238914 0.6469831 3.0824492e-9 
std::sort(binary) 107045207 2 17.40197 0.6524031 3.0473255e-9 
std::sort(binary) 109186111 2 17.021011 0.63743824 2.9190446e-9 
std::sort(binary) 111369833 2 17.481825 0.653996 2.9361453e-9 
std::sort(binary) 113597229 2 16.714022 0.6246049 2.7492082e-9 
std::sort(binary) 115869173 2 16.82448 0.6280621 2.710221e-9 
std::sort(binary) 118186556 2 17.455238 0.6509144 2.753758e-9 
std::sort(binary) 120550287 2 17.347137 0.64619476 2.6801876e-9 
std::sort(binary) 122961292 2 17.757017 0.6607599 2.6868614e-9 


==> mereni-final-tables-mereni-2023-06-09-NUCsort-full-div.csv <==
type size times time div norm 
std::sort(full) 1000 249999 34.76203 3.4881382 1.3952609e-8 
std::sort(full) 1020 245098 34.842873 3.486256 1.3945026e-8 
std::sort(full) 1040 240384 34.939632 3.4861655 1.3944698e-8 
std::sort(full) 1060 235849 34.988976 3.4815426 1.3926173e-8 
std::sort(full) 1081 231267 35.10823 3.4835985 1.3934414e-8 
std::sort(full) 1102 226860 35.177635 3.480898 1.3923607e-8 
std::sort(full) 1124 222419 35.263893 3.4796143 1.3918515e-8 
std::sort(full) 1146 218150 35.348736 3.4783874 1.3913555e-8 
std::sort(full) 1168 214041 35.442806 3.478255 1.3913025e-8 
std::sort(full) 1191 209907 35.50994 3.4752486 1.3901037e-8 
std::sort(full) 1214 205930 35.611866 3.4758363 1.3903399e-8 
std::sort(full) 1238 201938 35.686268 3.4735234 1.3894136e-8 
std::sort(full) 1262 198098 35.80702 3.4759045 1.39036365e-8 
std::sort(full) 1287 194250 35.868237 3.4723082 1.3889246e-8 
std::sort(full) 1312 190548 35.95286 3.4711738 1.3884752e-8 
std::sort(full) 1338 186846 36.041206 3.470218 1.3880874e-8 
std::sort(full) 1364 183284 36.131794 3.4696646 1.3878692e-8 
std::sort(full) 1391 179726 36.238472 3.470484 1.3882e-8 
std::sort(full) 1418 176304 36.308666 3.4679952 1.38720315e-8 
std::sort(full) 1446 172890 36.384087 3.4658604 1.38635e-8 
std::sort(full) 1474 169606 36.486828 3.4665103 1.3866083e-8 
std::sort(full) 1503 166333 36.55889 3.464106 1.3856509e-8 
std::sort(full) 1533 163078 36.664585 3.4647603 1.385912e-8 
std::sort(full) 1563 159948 36.73518 3.4622834 1.3849205e-8 
std::sort(full) 1594 156838 36.825424 3.4615448 1.3846191e-8 
std::sort(full) 1625 153846 36.909225 3.4603837 1.3841549e-8 
std::sort(full) 1657 150875 37.021843 3.4618108 1.384725e-8 
std::sort(full) 1690 147928 37.106228 3.4604955 1.3842074e-8 
std::sort(full) 1723 145095 37.184902 3.4588332 1.3835406e-8 
std::sort(full) 1757 142287 37.29582 3.460077 1.3840405e-8 
std::sort(full) 1792 139508 37.37618 3.4584022 1.38337e-8 
std::sort(full) 1827 136836 37.446705 3.456004 1.382405e-8 
std::sort(full) 1863 134192 37.53545 3.4552174 1.3820886e-8 
std::sort(full) 1900 131578 37.618305 3.453824 1.3815396e-8 
std::sort(full) 1938 128998 37.713646 3.4535189 1.381418e-8 
std::sort(full) 1976 126518 37.80164 3.4527194 1.3810902e-8 
std::sort(full) 2015 124069 37.894615 3.45232 1.3809334e-8 
std::sort(full) 2055 121654 37.987785 3.4518902 1.3807617e-8 
std::sort(full) 2096 119274 38.074593 3.4508412 1.3803459e-8 
std::sort(full) 2137 116986 38.145245 3.4485097 1.37940885e-8 
std::sort(full) 2179 114731 38.252563 3.4494553 1.3797884e-8 
std::sort(full) 2222 112511 38.35607 3.4500182 1.3800104e-8 
std::sort(full) 2266 110326 38.4173 3.4467554 1.37870915e-8 
std::sort(full) 2311 108178 38.497623 3.445193 1.3780807e-8 
std::sort(full) 2357 106067 38.60055 3.445636 1.3782549e-8 
std::sort(full) 2404 103993 38.680054 3.4439757 1.3775949e-8 
std::sort(full) 2452 101957 38.789524 3.444974 1.3779975e-8 
std::sort(full) 2501 99960 38.866608 3.4430912 1.3772366e-8 
std::sort(full) 2551 98000 38.958763 3.4425457 1.3770293e-8 
std::sort(full) 2602 96079 39.03109 3.4402552 1.3761156e-8 
std::sort(full) 2654 94197 39.146965 3.4418082 1.37672975e-8 
std::sort(full) 2707 92353 39.225822 3.4401135 1.3760478e-8 
std::sort(full) 2761 90546 39.31451 3.4392962 1.3757322e-8 
std::sort(full) 2816 88778 39.396835 3.4379396 1.3751822e-8 
std::sort(full) 2872 87047 39.479572 3.4366403 1.3746616e-8 
std::sort(full) 2929 85353 39.59192 3.4379349 1.3751798e-8 
std::sort(full) 2987 83696 39.652195 3.4347317 1.373893e-8 
std::sort(full) 3046 82074 39.752934 3.4350612 1.37403875e-8 
std::sort(full) 3106 80489 39.764137 3.4276938 1.371084e-8 
std::sort(full) 3168 78914 39.927944 3.4333751 1.3733525e-8 
std::sort(full) 3231 77375 40.02404 3.4332514 1.3733081e-8 
std::sort(full) 3295 75872 40.06783 3.4286852 1.3714837e-8 
std::sort(full) 3360 74404 40.171703 3.4293034 1.3717354e-8 
std::sort(full) 3427 72950 40.25078 3.4277189 1.3710895e-8 
std::sort(full) 3495 71530 40.335823 3.4266891 1.3706903e-8 
std::sort(full) 3564 70145 40.452328 3.428372 1.3713665e-8 
std::sort(full) 3635 68775 40.521484 3.4259703 1.3704039e-8 
std::sort(full) 3707 67439 40.613766 3.4255772 1.3702508e-8 
std::sort(full) 3781 66120 40.697376 3.424393 1.3697588e-8 
std::sort(full) 3856 64834 40.811954 3.4258652 1.3703466e-8 
std::sort(full) 3933 63564 40.886623 3.4239347 1.3695891e-8 
std::sort(full) 4011 62328 40.91821 3.4184692 1.3674009e-8 
std::sort(full) 4091 61109 40.847843 3.404487 1.3618116e-8 
std::sort(full) 4172 59923 40.788986 3.3915858 1.3566411e-8 
std::sort(full) 4255 58754 41.26241 3.4228623 1.3691544e-8 
std::sort(full) 4340 57603 41.332973 3.4206188 1.3682637e-8 
std::sort(full) 4426 56484 41.411762 3.419129 1.3676615e-8 
std::sort(full) 4514 55383 41.484104 3.4170883 1.3668416e-8 
std::sort(full) 4604 54300 41.580376 3.4170017 1.3668161e-8 
std::sort(full) 4696 53236 41.650482 3.414753 1.3659217e-8 
std::sort(full) 4789 52202 41.749325 3.4149356 1.3659995e-8 
std::sort(full) 4884 51187 41.821125 3.4128976 1.3651737e-8 
std::sort(full) 4981 50190 41.96154 3.416446 1.3665981e-8 
std::sort(full) 5080 49212 42.034416 3.4144862 1.365811e-8 
std::sort(full) 5181 48253 42.119923 3.4135563 1.365429e-8 
std::sort(full) 5284 47312 42.137806 3.4071636 1.362884e-8 
std::sort(full) 5389 46390 42.279278 3.410774 1.364333e-8 
std::sort(full) 5496 45487 42.284748 3.4034274 1.3613897e-8 
std::sort(full) 5605 44603 42.461895 3.4099097 1.36396485e-8 
std::sort(full) 5717 43729 42.54559 3.4088168 1.363534e-8 
std::sort(full) 5831 42874 42.588406 3.4044776 1.3618004e-8 
std::sort(full) 5947 42038 42.676975 3.4038248 1.36153e-8 
std::sort(full) 6065 41220 42.760273 3.4027758 1.3611141e-8 
std::sort(full) 6186 40413 42.88234 3.4047678 1.3619354e-8 
std::sort(full) 6309 39625 42.553295 3.3710399 1.3484476e-8 
std::sort(full) 6435 38850 43.105785 3.4071074 1.3628444e-8 
std::sort(full) 6563 38092 43.147717 3.4027793 1.36112375e-8 
std::sort(full) 6694 37346 43.29522 3.4067514 1.3627326e-8 
std::sort(full) 6827 36619 43.378986 3.4057364 1.3623059e-8 
std::sort(full) 6963 35904 43.39764 3.3996055 1.3598446e-8 
std::sort(full) 7102 35201 43.445072 3.3957355 1.3583078e-8 
std::sort(full) 7244 34511 43.610214 3.4010508 1.3604329e-8 
std::sort(full) 7388 33838 43.432198 3.3796828 1.3518994e-8 
std::sort(full) 7535 33178 43.744034 3.3964362 1.358595e-8 
std::sort(full) 7685 32530 43.365047 3.3595927 1.34387435e-8 
std::sort(full) 7838 31895 43.796394 3.3855505 1.354258e-8 
std::sort(full) 7994 31273 43.399364 3.347502 1.3390202e-8 
std::sort(full) 8153 30663 44.00821 3.3870406 1.35484095e-8 
std::sort(full) 8316 30062 44.175312 3.3924448 1.357002e-8 
std::sort(full) 8482 29474 44.314274 3.3956807 1.3582806e-8 
std::sort(full) 8651 28898 44.39755 3.394658 1.3578817e-8 
std::sort(full) 8824 28331 44.357704 3.38422 1.3537273e-8 
std::sort(full) 9000 27777 44.494614 3.387302 1.3549587e-8 
std::sort(full) 9180 27233 44.727173 3.3976169 1.3590525e-8 
std::sort(full) 9363 26700 44.805874 3.3962486 1.35854235e-8 
std::sort(full) 9550 26178 44.840717 3.3915553 1.3566226e-8 
std::sort(full) 9741 25664 44.915867 3.389914 1.3560034e-8 
std::sort(full) 9935 25163 44.71915 3.367836 1.3471646e-8 
std::sort(full) 10133 24671 45.07176 3.3871288 1.35489895e-8 
std::sort(full) 10335 24189 45.176662 3.3877625 1.35514115e-8 
std::sort(full) 10541 23716 45.018253 3.3686907 1.3475283e-8 
std::sort(full) 10751 23253 45.323845 3.3843508 1.3537782e-8 
std::sort(full) 10966 22797 45.609882 3.3984601 1.3594281e-8 
std::sort(full) 11185 22351 45.308014 3.3688064 1.3475445e-8 
std::sort(full) 11408 21914 45.467506 3.3735213 1.3494359e-8 
std::sort(full) 11636 21485 45.5977 3.37603 1.3504149e-8 
std::sort(full) 11868 21065 45.728676 3.3786027 1.3514442e-8 
std::sort(full) 12105 20652 45.908714 3.3847709 1.3539491e-8 
std::sort(full) 12347 20247 46.060356 3.3888159 1.3555822e-8 
std::sort(full) 12593 19852 46.138035 3.3874376 1.3549955e-8 
std::sort(full) 12844 19464 46.15959 3.3819509 1.352804e-8 
std::sort(full) 13100 19083 46.25752 3.38207 1.3528969e-8 
std::sort(full) 13362 18709 46.369064 3.383159 1.3533196e-8 
std::sort(full) 13629 18343 46.58049 3.3915217 1.3566264e-8 
std::sort(full) 13901 17984 46.501053 3.3787246 1.3515137e-8 
std::sort(full) 14179 17631 46.747196 3.3895736 1.35588385e-8 
std::sort(full) 14462 17286 46.798416 3.386287 1.3545683e-8 
std::sort(full) 14751 16948 46.83483 3.3819363 1.3527748e-8 
std::sort(full) 15046 16615 46.996216 3.3866038 1.35469955e-8 
std::sort(full) 15346 16290 47.123787 3.3888414 1.35561065e-8 
std::sort(full) 15652 15972 47.239883 3.3902457 1.3561322e-8 
std::sort(full) 15965 15659 47.334633 3.3900957 1.3560603e-8 
std::sort(full) 16284 15352 47.289078 3.3799238 1.352013e-8 
std::sort(full) 16609 15052 47.46357 3.3854966 1.3542059e-8 
std::sort(full) 16941 14757 47.49446 3.3808143 1.3523348e-8 
std::sort(full) 17279 14468 47.574875 3.3796818 1.3519129e-8 
std::sort(full) 17624 14185 47.63614 3.377191 1.3508956e-8 
std::sort(full) 17976 13907 47.49293 3.3602417 1.3441385e-8 
std::sort(full) 18335 13635 47.354267 3.3436818 1.3374849e-8 
std::sort(full) 18701 13368 47.06294 3.3164337 1.3266002e-8 
std::sort(full) 19075 13106 47.73407 3.3569689 1.342804e-8 
std::sort(full) 19456 12849 47.89972 3.3618727 1.3448021e-8 
std::sort(full) 19845 12597 48.020233 3.3635886 1.3455029e-8 
std::sort(full) 20241 12351 47.78064 3.3401372 1.3360731e-8 
std::sort(full) 20645 12109 48.43296 3.3790033 1.3516538e-8 
std::sort(full) 21057 11872 47.574192 3.312502 1.3250606e-8 
std::sort(full) 21478 11639 47.83426 3.324 1.3296933e-8 
std::sort(full) 21907 11411 48.109524 3.3365126 1.3347076e-8 
std::sort(full) 22345 11188 48.074604 3.3275 1.3310221e-8 
std::sort(full) 22791 10969 48.108437 3.3232834 1.3293427e-8 
std::sort(full) 23246 10754 48.32271 3.3315217 1.3326755e-8 
std::sort(full) 23710 10544 48.5091 3.337811 1.3351338e-8 
std::sort(full) 24184 10337 48.36223 3.321179 1.3285247e-8 
std::sort(full) 24667 10134 48.498924 3.3240538 1.3297525e-8 
std::sort(full) 25160 9936 48.750137 3.3347464 1.3339532e-8 
std::sort(full) 25663 9741 48.878853 3.3370323 1.3349021e-8 
std::sort(full) 26176 9550 48.7433 3.3213031 1.32862334e-8 
std::sort(full) 26699 9363 48.908463 3.3260884 1.3305272e-8 
std::sort(full) 27232 9180 49.046223 3.329001 1.331655e-8 
std::sort(full) 27776 9000 49.251614 3.3364797 1.33467735e-8 
std::sort(full) 28331 8824 49.131596 3.3219259 1.3288089e-8 
std::sort(full) 28897 8651 49.28544 3.32591 1.3304281e-8 
std::sort(full) 29474 8482 49.53411 3.3362694 1.334516e-8 
std::sort(full) 30063 8315 49.847927 3.3509634 1.3405256e-8 
std::sort(full) 30664 8152 49.152393 3.2978756 1.3192932e-8 
std::sort(full) 31277 7993 49.323566 3.3030322 1.3212284e-8 
std::sort(full) 31902 7836 49.954018 3.338869 1.3356328e-8 
std::sort(full) 32540 7682 49.778328 3.3207853 1.3284614e-8 
std::sort(full) 33190 7532 49.820896 3.3173103 1.3269927e-8 
std::sort(full) 33853 7384 49.844017 3.312556 1.3251785e-8 
std::sort(full) 34530 7240 50.06567 3.320982 1.3284076e-8 
std::sort(full) 35220 7098 50.257835 3.3274286 1.3310164e-8 
std::sort(full) 35924 6959 50.15241 3.3141832 1.3256992e-8 
std::sort(full) 36642 6822 50.34783 3.3208318 1.3284829e-8 
std::sort(full) 37374 6689 50.44604 3.3210585 1.3284517e-8 
std::sort(full) 38121 6558 50.159946 3.2960286 1.3184245e-8 
std::sort(full) 38883 6429 51.203728 3.3583148 1.34343985e-8 
std::sort(full) 39660 6303 50.450726 3.302744 1.3212193e-8 
std::sort(full) 40453 6180 50.575207 3.304714 1.321888e-8 
std::sort(full) 41262 6058 50.334843 3.2828798 1.3133348e-8 
std::sort(full) 42087 5940 50.573166 3.292291 1.3169333e-8 
std::sort(full) 42928 5823 50.680717 3.2931728 1.31742866e-8 
std::sort(full) 43786 5709 50.74772 3.2914202 1.3167036e-8 
std::sort(full) 44661 5597 50.91174 3.2959564 1.31855336e-8 
std::sort(full) 45554 5487 50.859566 3.2865016 1.3148384e-8 
std::sort(full) 46465 5380 50.959866 3.2869155 1.3148624e-8 
std::sort(full) 47394 5274 51.12856 3.2917325 1.316925e-8 
std::sort(full) 48341 5171 51.426098 3.3048153 1.3220778e-8 
std::sort(full) 49307 5070 51.14206 3.280544 1.3122885e-8 
std::sort(full) 50293 4970 51.13702 3.2742217 1.3099181e-8 
std::sort(full) 51298 4873 50.80432 3.2469847 1.298923e-8 
std::sort(full) 52323 4778 51.434296 3.2812617 1.3125084e-8 
std::sort(full) 53369 4684 50.970783 3.2457788 1.2984134e-8 
std::sort(full) 54436 4592 51.400993 3.2672324 1.3070492e-8 
std::sort(full) 55524 4502 51.716427 3.2813275 1.3126935e-8 
std::sort(full) 56634 4414 51.591976 3.267511 1.3070959e-8 
std::sort(full) 57766 4327 51.79438 3.2744088 1.3100073e-8 
std::sort(full) 58921 4242 51.74313 3.2652729 1.3064076e-8 
std::sort(full) 60099 4159 52.083256 3.280824 1.312583e-8 
std::sort(full) 61300 4078 51.645157 3.247388 1.2990518e-8 
std::sort(full) 62526 3998 51.46052 3.229976 1.2920992e-8 
std::sort(full) 63776 3919 51.10481 3.20191 1.281081e-8 
std::sort(full) 65051 3843 51.733356 3.2355018 1.2942474e-8 
std::sort(full) 66352 3767 52.439137 3.2737932 1.3097898e-8 
std::sort(full) 67679 3693 52.41558 3.2664967 1.3069199e-8 
std::sort(full) 69032 3621 52.563232 3.269879 1.3081355e-8 
std::sort(full) 70412 3550 52.661335 3.2701728 1.3082649e-8 
std::sort(full) 71820 3480 52.62923 3.2623923 1.3053036e-8 
std::sort(full) 73256 3412 52.49818 3.248517 1.2996695e-8 
std::sort(full) 74721 3345 51.967976 3.2100346 1.2843131e-8 
std::sort(full) 76215 3280 52.8342 3.2577937 1.3031945e-8 
std::sort(full) 77739 3215 52.868378 3.2541692 1.3020277e-8 
std::sort(full) 79293 3152 53.08831 3.2619734 1.30514675e-8 
std::sort(full) 80878 3091 53.028496 3.2525916 1.3010684e-8 
std::sort(full) 82495 3030 52.756405 3.2302437 1.292305e-8 
std::sort(full) 84144 2971 52.66765 3.2191813 1.28771465e-8 
std::sort(full) 85826 2912 53.142326 3.2425354 1.2974017e-8 
std::sort(full) 87542 2855 53.395107 3.2522914 1.3012683e-8 
std::sort(full) 89292 2799 53.48758 3.2522674 1.30128015e-8 
std::sort(full) 91077 2744 52.35478 3.1778708 1.2715791e-8 
std::sort(full) 92898 2691 53.599525 3.2477946 1.2991775e-8 
std::sort(full) 94755 2638 53.85018 3.257347 1.303128e-8 
std::sort(full) 96650 2586 53.80001 3.2486982 1.2998074e-8 
std::sort(full) 98583 2535 53.82019 3.2443197 1.2982062e-8 
std::sort(full) 100554 2486 54.119446 3.2567525 1.3028195e-8 
std::sort(full) 102565 2437 54.174145 3.2544491 1.3020354e-8 
std::sort(full) 104616 2389 54.11917 3.2455773 1.2986069e-8 
std::sort(full) 106708 2342 54.320072 3.2520547 1.30128965e-8 
std::sort(full) 108842 2296 54.441483 3.2537584 1.3020177e-8 
std::sort(full) 111018 2251 54.19671 3.2336102 1.2939538e-8 
std::sort(full) 113238 2207 53.76292 3.2022707 1.2813374e-8 
std::sort(full) 115502 2164 54.04597 3.2136633 1.2857414e-8 
std::sort(full) 117812 2122 54.733955 3.2490528 1.2996364e-8 
std::sort(full) 120168 2080 54.352787 3.2209644 1.28864635e-8 
std::sort(full) 122571 2039 54.736744 3.2382364 1.2956974e-8 
std::sort(full) 125022 1999 55.01668 3.2493067 1.3001441e-8 
std::sort(full) 127522 1960 54.394127 3.2071278 1.2831431e-8 
std::sort(full) 130072 1922 53.86908 3.1708302 1.2683403e-8 
std::sort(full) 132673 1884 54.864426 3.2239974 1.2898263e-8 
std::sort(full) 135326 1847 55.305347 3.2444613 1.2980592e-8 
std::sort(full) 138032 1811 55.359196 3.2421875 1.29699975e-8 
std::sort(full) 140792 1775 55.442116 3.241621 1.2971372e-8 
std::sort(full) 143607 1740 55.57871 3.24419 1.29831905e-8 
std::sort(full) 146479 1706 55.657 3.243352 1.2978954e-8 
std::sort(full) 149408 1673 55.70339 3.240661 1.2964739e-8 
std::sort(full) 152396 1640 55.774223 3.2393978 1.296125e-8 
std::sort(full) 155443 1608 55.907112 3.2417386 1.29694255e-8 
std::sort(full) 158551 1576 56.02978 3.2434802 1.2980338e-8 
std::sort(full) 161722 1545 56.002277 3.2365355 1.295337e-8 
std::sort(full) 164956 1515 56.09742 3.2366905 1.2951511e-8 
std::sort(full) 168255 1485 56.226547 3.2388022 1.2962538e-8 
std::sort(full) 171620 1456 56.150272 3.2290947 1.2922648e-8 
std::sort(full) 175052 1428 56.403103 3.238315 1.2954595e-8 
std::sort(full) 178553 1400 56.483482 3.2376192 1.2951812e-8 
std::sort(full) 182124 1372 56.273808 3.2203274 1.28877975e-8 
std::sort(full) 185766 1345 56.593365 3.233329 1.2940808e-8 
std::sort(full) 189481 1319 56.458157 3.220348 1.2885234e-8 
std::sort(full) 193270 1293 56.63089 3.2249463 1.2905044e-8 
std::sort(full) 197135 1268 56.65292 3.220961 1.2885535e-8 
std::sort(full) 201077 1243 56.9225 3.231041 1.2927333e-8 
std::sort(full) 205098 1218 57.045605 3.2327867 1.2941015e-8 
std::sort(full) 209199 1195 57.219376 3.237394 1.2949949e-8 
std::sort(full) 213382 1171 57.094917 3.2251406 1.2907257e-8 
std::sort(full) 217649 1148 57.27359 3.2300215 1.2927271e-8 
std::sort(full) 222001 1126 57.40791 3.2323897 1.293095e-8 
std::sort(full) 226441 1104 57.381832 3.2257323 1.29034e-8 
std::sort(full) 230969 1082 57.541557 3.2295258 1.2922835e-8 
std::sort(full) 235588 1061 57.609142 3.2281432 1.2914698e-8 
std::sort(full) 240299 1040 57.75965 3.2314048 1.2930224e-8 
std::sort(full) 245104 1019 57.1614 3.1928332 1.2783555e-8 
std::sort(full) 250006 999 57.60644 3.2125652 1.2862815e-8 
std::sort(full) 255006 980 58.030605 3.231072 1.29291555e-8 
std::sort(full) 260106 961 58.083206 3.2288644 1.2917428e-8 
std::sort(full) 265308 942 57.896576 3.2133863 1.2857653e-8 
std::sort(full) 270614 923 58.217514 3.2260838 1.2915871e-8 
std::sort(full) 276026 905 57.92054 3.2045546 1.2828298e-8 
std::sort(full) 281546 887 58.367767 3.2242024 1.2910686e-8 
std::sort(full) 287176 870 58.47602 3.2250931 1.29084725e-8 
std::sort(full) 292919 853 57.07783 3.1430275 1.257916e-8 
std::sort(full) 298777 836 58.63243 3.223562 1.290573e-8 
std::sort(full) 304752 820 58.773502 3.226251 1.2910342e-8 
std::sort(full) 310847 804 58.829247 3.2242544 1.2901094e-8 
std::sort(full) 317063 788 58.19551 3.1845357 1.2746011e-8 
std::sort(full) 323404 773 58.32388 3.1865785 1.2746758e-8 
std::sort(full) 329872 757 58.048916 3.166613 1.2681005e-8 
std::sort(full) 336469 743 58.85474 3.2055762 1.2822486e-8 
std::sort(full) 343198 728 59.061127 3.2118196 1.2855088e-8 
std::sort(full) 350061 714 59.238937 3.2164927 1.2868877e-8 
std::sort(full) 357062 700 59.320328 3.2159235 1.2866607e-8 
std::sort(full) 364203 686 59.350643 3.2125914 1.2858427e-8 
std::sort(full) 371487 672 59.59027 3.2205818 1.29009425e-8 
std::sort(full) 378916 659 59.670708 3.2199578 1.2895014e-8 
std::sort(full) 386494 646 59.19184 3.1892006 1.2773401e-8 
std::sort(full) 394223 634 59.30797 3.190547 1.2765387e-8 
std::sort(full) 402107 621 59.906704 3.2178116 1.2886274e-8 
std::sort(full) 410149 609 60.0249 3.2192202 1.2888184e-8 
std::sort(full) 418351 597 60.117702 3.2192655 1.2889665e-8 
std::sort(full) 426718 585 60.16677 3.2169716 1.2886957e-8 
std::sort(full) 435252 574 60.26474 3.2172954 1.2877698e-8 
std::sort(full) 443957 563 59.90291 3.1931083 1.2775102e-8 
std::sort(full) 452836 552 60.35096 3.2121003 1.2850176e-8 
std::sort(full) 461892 541 60.049145 3.1911845 1.2770686e-8 
std::sort(full) 471129 530 59.24076 3.1434526 1.2588999e-8 
std::sort(full) 480551 520 60.570095 3.2091255 1.2842331e-8 
std::sort(full) 490162 510 60.153717 3.1822484 1.2729878e-8 
std::sort(full) 499965 500 60.868053 3.215179 1.2861617e-8 
std::sort(full) 509964 490 60.841007 3.2089078 1.28416735e-8 
std::sort(full) 520163 480 61.04307 3.2147214 1.2875457e-8 
std::sort(full) 530566 471 61.14114 3.215049 1.28655175e-8 
std::sort(full) 541177 461 61.219173 3.2143238 1.288396e-8 
std::sort(full) 552000 452 61.24561 3.2108953 1.2869114e-8 
std::sort(full) 563040 444 60.064697 3.1442747 1.25776145e-8 
std::sort(full) 574300 435 60.775482 3.1767325 1.2716061e-8 
std::sort(full) 585786 426 61.26249 3.1974134 1.2812982e-8 
std::sort(full) 597501 418 61.651028 3.2129018 1.2864192e-8 
std::sort(full) 609451 410 61.654198 3.20829 1.28395845e-8 
std::sort(full) 621640 402 60.86071 3.1622984 1.2654292e-8 
std::sort(full) 634072 394 60.08039 3.1171267 1.2477272e-8 
std::sort(full) 646753 386 60.64295 3.141657 1.25844135e-8 
std::sort(full) 659688 378 61.750835 3.194324 1.2809984e-8 
std::sort(full) 672881 371 62.190212 3.2123058 1.2867812e-8 
std::sort(full) 686338 364 62.221325 3.2091773 1.2845597e-8 
std::sort(full) 700064 357 61.79289 3.182391 1.2733493e-8 
std::sort(full) 714065 350 62.320652 3.204856 1.2823385e-8 
std::sort(full) 728346 343 62.336567 3.2009716 1.2812976e-8 
std::sort(full) 742912 336 61.63082 3.160096 1.2659705e-8 
std::sort(full) 757770 329 62.37973 3.1938176 1.2810816e-8 
std::sort(full) 772925 323 61.181725 3.127905 1.2528922e-8 
std::sort(full) 788383 317 60.914165 3.1096842 1.2442847e-8 
std::sort(full) 804150 310 60.345905 3.076188 1.2339971e-8 
std::sort(full) 820233 304 60.01787 3.0550172 1.2251883e-8 
std::sort(full) 836637 298 61.420544 3.121876 1.2521672e-8 
std::sort(full) 853369 292 61.508305 3.1218035 1.2528119e-8 
std::sort(full) 870436 287 61.59462 3.121658 1.2495873e-8 
std::sort(full) 887844 281 61.687775 3.1218593 1.2513257e-8 
std::sort(full) 905600 276 61.769608 3.1214879 1.2488669e-8 
std::sort(full) 923712 270 61.536724 3.1052363 1.2450714e-8 
std::sort(full) 942186 265 61.708904 3.109442 1.2453744e-8 
std::sort(full) 961029 260 61.80797 3.109957 1.2446423e-8 
std::sort(full) 980249 255 61.83187 3.106694 1.2428591e-8 
std::sort(full) 999853 250 62.242916 3.122864 1.2493293e-8 
std::sort(full) 1019850 245 62.333282 3.1229217 1.2498523e-8 
std::sort(full) 1040247 240 62.248844 3.1142337 1.2473935e-8 
std::sort(full) 1061051 235 62.469753 3.120825 1.2515993e-8 
std::sort(full) 1082272 230 62.590233 3.1223876 1.25436115e-8 
std::sort(full) 1103917 226 62.706608 3.1237414 1.2520746e-8 
std::sort(full) 1125995 222 62.523895 3.110213 1.24423005e-8 
std::sort(full) 1148514 217 62.10579 3.0850306 1.237837e-8 
std::sort(full) 1171484 213 62.72647 3.1114466 1.2469424e-8 
std::sort(full) 1194913 209 63.333862 3.1371295 1.2561743e-8 
std::sort(full) 1218811 205 63.309837 3.1315084 1.2533239e-8 
std::sort(full) 1243187 201 63.214817 3.122396 1.2495552e-8 
std::sort(full) 1268050 197 63.254593 3.1199582 1.2489532e-8 
std::sort(full) 1293411 193 63.248928 3.1152887 1.247971e-8 
std::sort(full) 1319279 189 63.400433 3.1183631 1.2506283e-8 
std::sort(full) 1345664 185 63.472057 3.1175056 1.2522726e-8 
std::sort(full) 1372577 182 63.590603 3.1189513 1.2485344e-8 
std::sort(full) 1400028 178 63.856174 3.1275945 1.2550288e-8 
std::sort(full) 1428028 175 65.42421 3.1999176 1.28045405e-8 
std::sort(full) 1456588 171 63.837364 3.1179478 1.2518031e-8 
std::sort(full) 1485719 168 63.850193 3.114229 1.2476838e-8 
std::sort(full) 1515433 164 63.928608 3.1137147 1.2528475e-8 
std::sort(full) 1545741 161 64.09971 3.11771 1.2527751e-8 
std::sort(full) 1576655 158 63.591522 3.088701 1.23988695e-8 
std::sort(full) 1608188 155 62.942554 3.0529437 1.224758e-8 
std::sort(full) 1640351 152 64.3477 3.1167798 1.2500453e-8 
std::sort(full) 1673158 149 64.00436 3.095865 1.2418204e-8 
std::sort(full) 1706621 146 63.88199 3.0856822 1.23840085e-8 
std::sort(full) 1740753 143 64.70027 3.120901 1.253738e-8 
std::sort(full) 1775568 140 64.72161 3.1176338 1.2541797e-8 
std::sort(full) 1811079 138 64.62249 3.1085815 1.2437863e-8 
std::sort(full) 1847300 135 65.01801 3.1233153 1.2524045e-8 
std::sort(full) 1884246 132 65.06909 3.121485 1.25501725e-8 
std::sort(full) 1921930 130 65.21327 3.12412 1.2503937e-8 
std::sort(full) 1960368 127 65.32361 3.1251287 1.2552396e-8 
std::sort(full) 1999575 125 65.33666 3.1214871 1.2488602e-8 
std::sort(full) 2039566 122 67.39841 3.2155988 1.2923026e-8 
std::sort(full) 2080357 120 65.10825 3.1021066 1.2426179e-8 
std::sort(full) 2121964 117 65.237854 3.1040561 1.2502754e-8 
std::sort(full) 2164403 115 65.9992 3.1360185 1.259919e-8 
std::sort(full) 2207691 113 66.051544 3.1342514 1.2563686e-8 
std::sort(full) 2251844 111 66.17774 3.135988 1.2546226e-8 
std::sort(full) 2296880 108 66.29398 3.1372492 1.2646985e-8 
std::sort(full) 2342817 106 65.47721 3.0944135 1.2460461e-8 
std::sort(full) 2389673 104 66.40278 3.133924 1.2610046e-8 
std::sort(full) 2437466 102 66.56115 3.1371684 1.2618249e-8 
std::sort(full) 2486215 100 66.806915 3.144518 1.2647811e-8 
std::sort(full) 2535939 98 66.855156 3.1425626 1.2645007e-8 
std::sort(full) 2586657 96 67.10841 3.1502366 1.2686245e-8 
std::sort(full) 2638390 94 67.139175 3.1474597 1.2690927e-8 
std::sort(full) 2691157 92 66.87672 3.1309626 1.2645937e-8 
std::sort(full) 2744980 91 67.37271 3.1499703 1.2610313e-8 
std::sort(full) 2799879 89 67.41008 3.1475132 1.2631017e-8 
std::sort(full) 2855876 87 67.01441 3.1248703 1.2576894e-8 
std::sort(full) 2912993 85 67.26987 3.132609 1.2651669e-8 
std::sort(full) 2971252 84 67.63888 3.1456082 1.2603345e-8 
std::sort(full) 3030677 82 67.84772 3.1511338 1.2679827e-8 
std::sort(full) 3091290 80 67.701706 3.1401856 1.2697716e-8 
std::sort(full) 3153115 79 67.47554 3.1255538 1.2547584e-8 
std::sort(full) 3216177 77 67.98325 3.14491 1.2699235e-8 
std::sort(full) 3280500 76 68.136 3.147816 1.2625707e-8 
std::sort(full) 3346110 74 67.91741 3.1335814 1.26552e-8 
std::sort(full) 3413032 73 68.14471 3.1399295 1.2602499e-8 
std::sort(full) 3481292 71 68.36761 3.1460588 1.2728231e-8 
std::sort(full) 3550917 70 68.59465 3.1523623 1.2682286e-8 
std::sort(full) 3621935 69 70.25779 3.2245605 1.2902706e-8 
std::sort(full) 3694373 67 68.66614 3.1473832 1.2715518e-8 
std::sort(full) 3768260 66 68.25388 3.1243958 1.256265e-8 
std::sort(full) 3843625 65 68.84567 3.1473694 1.259776e-8 
std::sort(full) 3920497 63 68.592 3.1316824 1.26793225e-8 
std::sort(full) 3998906 62 68.31115 3.1147969 1.2563101e-8 
std::sort(full) 4078884 61 68.5479 3.1215255 1.2545723e-8 
std::sort(full) 4160461 60 69.22593 3.148306 1.26120066e-8 
std::sort(full) 4243670 58 69.34638 3.1496913 1.2796712e-8 
std::sort(full) 4328543 57 69.404175 3.1482313 1.27599815e-8 
std::sort(full) 4415113 56 69.33549 3.141045 1.27041115e-8 
std::sort(full) 4503415 55 69.260284 3.1335826 1.2651339e-8 
std::sort(full) 4593483 54 69.67101 3.1480963 1.2691476e-8 
std::sort(full) 4685352 53 69.84833 3.1520395 1.269327e-8 
std::sort(full) 4779059 52 69.727196 3.1425216 1.2645398e-8 
std::sort(full) 4874640 51 70.13746 3.156947 1.2698562e-8 
std::sort(full) 4972132 50 70.57562 3.172589 1.2761485e-8 
std::sort(full) 5071574 49 71.02842 3.1888485 1.2832022e-8 
std::sort(full) 5173005 48 70.57771 3.164555 1.2744668e-8 
std::sort(full) 5276465 47 71.51812 3.2026184 1.2914104e-8 
std::sort(full) 5381994 46 71.41165 3.193765 1.2900362e-8 
std::sort(full) 5489633 45 71.502014 3.1937253 1.2928309e-8 
std::sort(full) 5599425 44 71.854904 3.2053974 1.3010254e-8 
std::sort(full) 5711413 43 72.00373 3.2079482 1.306217e-8 
std::sort(full) 5825641 42 71.7957 3.1946137 1.3056456e-8 
std::sort(full) 5942153 42 72.08282 3.2033172 1.2835323e-8 
std::sort(full) 6060996 41 72.30061 3.2089217 1.2913122e-8 
std::sort(full) 6182215 40 72.294556 3.2045896 1.2958905e-8 
std::sort(full) 6305859 39 72.449196 3.2073827 1.3041931e-8 
std::sort(full) 6431976 38 72.47683 3.204553 1.31111095e-8 
std::sort(full) 6560615 38 72.56126 3.2042384 1.2852767e-8 
std::sort(full) 6691827 37 72.620186 3.2027998 1.2935504e-8 
std::sort(full) 6825663 36 72.53027 3.1948092 1.3001623e-8 
std::sort(full) 6962176 35 72.805214 3.202889 1.3144039e-8 
std::sort(full) 7101419 35 72.918015 3.2038248 1.2890079e-8 
std::sort(full) 7243447 34 72.70688 3.1905432 1.29550894e-8 
std::sort(full) 7388315 33 72.559845 3.180104 1.3043135e-8 
std::sort(full) 7536081 33 73.16609 3.2026644 1.2878104e-8 
std::sort(full) 7686802 32 73.05365 3.1937485 1.2983896e-8 
std::sort(full) 7840538 31 73.145676 3.1937828 1.3140075e-8 
std::sort(full) 7997348 31 73.490364 3.2048352 1.2927007e-8 
std::sort(full) 8157294 30 73.46359 3.1996813 1.3074929e-8 
std::sort(full) 8320439 30 73.253174 3.1865516 1.276596e-8 
std::sort(full) 8486847 29 73.67881 3.2010887 1.3006287e-8 
std::sort(full) 8656583 28 73.58908 3.1932268 1.317423e-8 
std::sort(full) 8829714 28 73.56408 3.1881897 1.2895538e-8 
std::sort(full) 9006308 27 73.93207 3.2001755 1.3160221e-8 
std::sort(full) 9186434 27 73.99801 3.1990738 1.2897737e-8 
std::sort(full) 9370162 26 73.47726 3.172642 1.3022688e-8 
std::sort(full) 9557565 26 74.10333 3.195733 1.2860264e-8 
std::sort(full) 9748716 25 73.61266 3.1706662 1.3009574e-8 
std::sort(full) 9943690 25 74.073395 3.1865897 1.2818541e-8 
std::sort(full) 10142563 24 73.948845 3.177327 1.30527775e-8 
std::sort(full) 10345414 24 74.49881 3.1970325 1.2876206e-8 
std::sort(full) 10552322 23 74.77272 3.2048578 1.3204833e-8 
std::sort(full) 10763368 23 74.9052 3.2066092 1.295299e-8 
std::sort(full) 10978635 22 74.87864 3.201557 1.325532e-8 
std::sort(full) 11198207 22 74.76956 3.1929927 1.2960649e-8 
std::sort(full) 11422171 21 75.006516 3.1992087 1.3337506e-8 
std::sort(full) 11650614 21 75.12424 3.2003303 1.308057e-8 
std::sort(full) 11883626 21 75.108 3.195749 1.2805732e-8 
std::sort(full) 12121298 20 74.60692 3.1705747 1.3078528e-8 
std::sort(full) 12363723 20 75.4924 3.2043145 1.2958534e-8 
std::sort(full) 12610997 19 75.34428 3.194154 1.3330696e-8 
std::sort(full) 12863216 19 75.49803 3.1968005 1.308014e-8 
std::sort(full) 13120480 19 74.66217 3.157588 1.2666369e-8 
std::sort(full) 13382889 18 75.65959 3.1959093 1.326698e-8 
std::sort(full) 13650546 18 75.414764 3.181728 1.2949128e-8 
std::sort(full) 13923556 17 76.03158 3.2038896 1.35356295e-8 
std::sort(full) 14202027 17 75.45188 3.1756384 1.3153211e-8 
std::sort(full) 14486067 17 76.13119 3.2003813 1.2995779e-8 
std::sort(full) 14775788 16 76.33961 3.2052932 1.3558047e-8 
std::sort(full) 15071303 16 76.342705 3.201583 1.3276817e-8 
std::sort(full) 15372729 16 76.28964 3.1955287 1.2991873e-8 
std::sort(full) 15680183 15 76.26855 3.190827 1.3566283e-8 
std::sort(full) 15993786 15 76.49317 3.1964042 1.3323525e-8 
std::sort(full) 16313661 15 75.49349 3.1508691 1.2876199e-8 
std::sort(full) 16639934 15 76.68672 3.1968591 1.280798e-8 
std::sort(full) 16972732 14 76.78266 3.1970508 1.3454568e-8 
std::sort(full) 17312186 14 76.207565 3.1693351 1.30764e-8 
std::sort(full) 17658429 14 75.12919 3.1207793 1.2623593e-8 
std::sort(full) 18011597 13 77.42716 3.2124224 1.3719461e-8 
std::sort(full) 18371828 13 77.5369 3.213167 1.3453572e-8 
std::sort(full) 18739264 13 77.46993 3.2065952 1.31628e-8 
std::sort(full) 19114049 13 77.41119 3.2003791 1.2879689e-8 
std::sort(full) 19496329 12 77.63035 3.2056534 1.3701953e-8 
std::sort(full) 19886255 12 77.6697 3.2034993 1.3424261e-8 
std::sort(full) 20283980 12 77.83841 3.206679 1.3174104e-8 
std::sort(full) 20689659 12 77.443504 3.1866598 1.2835156e-8 
std::sort(full) 21103452 11 77.65219 3.191495 1.3748268e-8 
std::sort(full) 21525521 11 77.814606 3.1944196 1.3491045e-8 
std::sort(full) 21956031 11 77.08021 3.1605647 1.3086338e-8 
std::sort(full) 22395151 11 78.16692 3.2013736 1.29954e-8 
std::sort(full) 22843054 10 78.23843 3.2005572 1.4011074e-8 
std::sort(full) 23299915 10 78.42158 3.2043045 1.375243e-8 
std::sort(full) 23765913 10 78.12083 3.1882942 1.3415408e-8 
std::sort(full) 24241231 10 78.1879 3.187315 1.31483215e-8 
std::sort(full) 24726055 10 78.616196 3.2010467 1.2946048e-8 
std::sort(full) 25220576 9 78.604355 3.1968455 1.408394e-8 
std::sort(full) 25724987 9 78.49425 3.1886628 1.377244e-8 
std::sort(full) 26239486 9 78.734985 3.1947343 1.3528103e-8 
std::sort(full) 26764275 9 78.99338 3.2015078 1.32909665e-8 
std::sort(full) 27299560 9 78.54661 3.179719 1.2941679e-8 
std::sort(full) 27845551 8 79.382225 3.209834 1.4409097e-8 
std::sort(full) 28402462 8 79.4049 3.2070463 1.4114296e-8 
std::sort(full) 28970511 8 79.49756 3.207088 1.3837725e-8 
std::sort(full) 29549921 8 79.2227 3.1923206 1.350393e-8 
std::sort(full) 30140919 8 79.19534 3.1875484 1.3219356e-8 
std::sort(full) 30743737 8 79.50575 3.1963668 1.2996008e-8 
std::sort(full) 31358611 7 79.658134 3.198819 1.45725245e-8 
std::sort(full) 31985783 7 79.308876 3.1811442 1.4207849e-8 
std::sort(full) 32625498 7 79.86503 3.199785 1.4010887e-8 
std::sort(full) 33278007 7 79.97714 3.2006135 1.37397205e-8 
std::sort(full) 33943567 7 80.01042 3.198289 1.346053e-8 
std::sort(full) 34622438 7 80.01779 3.1949346 1.3182758e-8 
std::sort(full) 35314886 7 80.10698 3.1948514 1.2923937e-8 
std::sort(full) 36021183 6 80.4189 3.2036412 1.4822951e-8 
std::sort(full) 36741606 6 81.98402 3.2622778 1.47982915e-8 
std::sort(full) 37476438 6 84.263084 3.3491583 1.4894507e-8 
std::sort(full) 38225966 6 81.12811 3.220897 1.4043234e-8 
std::sort(full) 38990485 6 82.43511 3.2690787 1.3973831e-8 
std::sort(full) 39770294 6 81.78242 3.239525 1.3575983e-8 
std::sort(full) 40565699 6 80.876274 3.2000098 1.3147437e-8 
std::sort(full) 41377012 6 81.404785 3.2172847 1.2959227e-8 
std::sort(full) 42204552 5 81.90284 3.233318 1.532213e-8 
std::sort(full) 43048643 5 81.56939 3.2165265 1.4943684e-8 
std::sort(full) 43909615 5 81.14358 3.1961348 1.45577905e-8 
std::sort(full) 44787807 5 81.8831 3.2216382 1.4386228e-8 
std::sort(full) 45683563 5 82.09543 3.2263658 1.41248435e-8 
std::sort(full) 46597234 5 82.38029 3.2339296 1.3880349e-8 
std::sort(full) 47529178 5 82.023125 3.2163017 1.353401e-8 
std::sort(full) 48479761 5 81.187775 3.1799834 1.3118808e-8 
std::sort(full) 49449356 5 82.34412 3.2216704 1.30301805e-8 
std::sort(full) 50438343 4 82.28758 3.2158637 1.5939579e-8 
std::sort(full) 51447109 4 82.06974 3.2037735 1.5568288e-8 
std::sort(full) 52476051 4 82.30985 3.2095673 1.529063e-8 
std::sort(full) 53525572 4 81.8538 3.1882322 1.4891164e-8 
std::sort(full) 54596083 4 85.87015 3.3409526 1.52985e-8 
std::sort(full) 55688004 4 82.113655 3.1912515 1.4326476e-8 
std::sort(full) 56801764 4 82.69483 3.210274 1.4129288e-8 
std::sort(full) 57937799 4 82.65387 3.205129 1.3830042e-8 
std::sort(full) 59096554 4 82.357124 3.1900878 1.3495236e-8 
std::sort(full) 60278485 4 83.05676 3.2136316 1.332827e-8 
std::sort(full) 61484054 4 82.811745 3.2006137 1.3013998e-8 
std::sort(full) 62713735 3 82.06541 3.1682699 1.6839852e-8 
std::sort(full) 63968009 3 82.97315 3.1997857 1.6673885e-8 
std::sort(full) 65247369 3 83.3511 3.210823 1.6403334e-8 
std::sort(full) 66552316 3 83.413445 3.2096925 1.6076038e-8 
std::sort(full) 67883362 3 83.50374 3.2096386 1.5760557e-8 
std::sort(full) 69241029 3 83.49597 3.2058196 1.5433141e-8 
std::sort(full) 70625849 3 83.160164 3.189428 1.5053166e-8 
std::sort(full) 72038365 3 83.803215 3.210573 1.4855848e-8 
std::sort(full) 73479132 3 83.255196 3.1860907 1.4453495e-8 
std::sort(full) 74948714 3 84.06081 3.2134073 1.4291582e-8 
std::sort(full) 76447688 3 83.83693 3.2013528 1.3958795e-8 
std::sort(full) 77976641 3 83.85307 3.19848 1.3672812e-8 
std::sort(full) 79536173 3 82.636406 3.1486404 1.3195843e-8 
std::sort(full) 81126896 3 83.87971 3.1925378 1.3117465e-8 
std::sort(full) 82749433 3 83.51109 3.1750555 1.27898385e-8 
std::sort(full) 84404421 2 83.64974 3.1768763 1.8819373e-8 
std::sort(full) 86092509 2 83.658844 3.1737783 1.8432372e-8 
std::sort(full) 87814359 2 83.5966 3.1679838 1.803796e-8 
std::sort(full) 89570646 2 85.2477 3.2270598 1.8014049e-8 
std::sort(full) 91362058 2 84.96687 3.2129545 1.7583638e-8 
std::sort(full) 93189299 2 83.33169 3.1477206 1.6888853e-8 
std::sort(full) 95053084 2 84.03982 3.171047 1.66804e-8 
std::sort(full) 96954145 2 85.127716 3.2086375 1.654719e-8 
std::sort(full) 98893227 2 84.463615 3.1801817 1.6078864e-8 
std::sort(full) 100871091 2 85.335655 3.2095628 1.590923e-8 
std::sort(full) 102888512 2 85.40507 3.2087257 1.5593216e-8 
std::sort(full) 104946282 2 84.74966 3.1806872 1.5153883e-8 
std::sort(full) 107045207 2 85.16665 3.1929138 1.4913857e-8 
std::sort(full) 109186111 2 85.40994 3.198609 1.4647509e-8 
std::sort(full) 111369833 2 85.09498 3.1834075 1.42920555e-8 
std::sort(full) 113597229 2 86.33604 3.2263875 1.4200995e-8 
std::sort(full) 115869173 2 85.732155 3.2004035 1.3810417e-8 
std::sort(full) 118186556 2 85.63875 3.1935108 1.3510466e-8 
std::sort(full) 120550287 2 85.486885 3.184455 1.3207994e-8 
std::sort(full) 122961292 2 85.458565 3.1800158 1.2930962e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCsort-perm-div.csv <==
type size times time div norm 
std::sort(perm) 1000 249999 34.79012 3.4909565 1.39638825e-8 
std::sort(perm) 1020 245098 34.844868 3.4864554 1.3945824e-8 
std::sort(perm) 1040 240384 34.771854 3.4694252 1.3877736e-8 
std::sort(perm) 1060 235849 34.942913 3.4769592 1.390784e-8 
std::sort(perm) 1081 231267 34.949978 3.467896 1.3871603e-8 
std::sort(perm) 1102 226860 35.1649 3.4796379 1.3918568e-8 
std::sort(perm) 1124 222419 35.152493 3.468622 1.3874546e-8 
std::sort(perm) 1146 218150 36.210163 3.5631537 1.42526195e-8 
std::sort(perm) 1168 214041 35.36944 3.4710548 1.3884225e-8 
std::sort(perm) 1191 209907 35.303078 3.4550035 1.3820056e-8 
std::sort(perm) 1214 205930 35.423195 3.4574215 1.3829739e-8 
std::sort(perm) 1238 201938 35.514107 3.4567661 1.3827106e-8 
std::sort(perm) 1262 198098 35.587666 3.4546113 1.3818463e-8 
std::sort(perm) 1287 194250 36.30074 3.5141776 1.4056724e-8 
std::sort(perm) 1312 190548 35.73531 3.4501696 1.3800735e-8 
std::sort(perm) 1338 186846 35.823093 3.449217 1.379687e-8 
std::sort(perm) 1364 183284 35.90718 3.4480953 1.3792415e-8 
std::sort(perm) 1391 179726 35.992313 3.44691 1.3787703e-8 
std::sort(perm) 1418 176304 36.075024 3.445679 1.3782766e-8 
std::sort(perm) 1446 172890 36.169544 3.4454236 1.3781752e-8 
std::sort(perm) 1474 169606 36.246372 3.4436653 1.3774703e-8 
std::sort(perm) 1503 166333 36.332943 3.4426966 1.377087e-8 
std::sort(perm) 1533 163078 36.434795 3.4430454 1.3772261e-8 
std::sort(perm) 1563 159948 36.536926 3.443598 1.3774463e-8 
std::sort(perm) 1594 156838 36.60867 3.4411702 1.37646925e-8 
std::sort(perm) 1625 153846 36.69656 3.4404454 1.3761796e-8 
std::sort(perm) 1657 150875 36.77688 3.4389048 1.3755625e-8 
std::sort(perm) 1690 147928 36.874313 3.4388673 1.3755561e-8 
std::sort(perm) 1723 145095 36.974014 3.439217 1.37569405e-8 
std::sort(perm) 1757 142287 37.049408 3.4372165 1.3748963e-8 
std::sort(perm) 1792 139508 37.139862 3.4365358 1.3746235e-8 
std::sort(perm) 1827 136836 37.201653 3.4333878 1.3733586e-8 
std::sort(perm) 1863 134192 37.28901 3.432532 1.3730144e-8 
std::sort(perm) 1900 131578 37.37371 3.4313674 1.3725568e-8 
std::sort(perm) 1938 128998 37.468803 3.4310982 1.3724496e-8 
std::sort(perm) 1976 126518 37.574356 3.4319599 1.3727863e-8 
std::sort(perm) 2015 124069 38.941074 3.547656 1.4190679e-8 
std::sort(perm) 2055 121654 38.291542 3.4794922 1.3918025e-8 
std::sort(perm) 2096 119274 38.05777 3.4493165 1.3797361e-8 
std::sort(perm) 2137 116986 37.87367 3.423958 1.3695881e-8 
std::sort(perm) 2179 114731 37.962692 3.4233158 1.36933265e-8 
std::sort(perm) 2222 112511 38.049847 3.4224741 1.3689927e-8 
std::sort(perm) 2266 110326 38.12328 3.420376 1.3681574e-8 
std::sort(perm) 2311 108178 38.226414 3.420922 1.3683723e-8 
std::sort(perm) 2357 106067 38.31551 3.4201922 1.3680774e-8 
std::sort(perm) 2404 103993 38.414295 3.4203134 1.3681299e-8 
std::sort(perm) 2452 101957 38.495285 3.418842 1.3675447e-8 
std::sort(perm) 2501 99960 38.57793 3.417518 1.3670074e-8 
std::sort(perm) 2551 98000 38.662525 3.416369 1.3665585e-8 
std::sort(perm) 2602 96079 38.76923 3.4171743 1.3668831e-8 
std::sort(perm) 2654 94197 39.0416 3.4325445 1.3730242e-8 
std::sort(perm) 2707 92353 39.08221 3.4275186 1.3710099e-8 
std::sort(perm) 2761 90546 39.13226 3.4233527 1.3693548e-8 
std::sort(perm) 2816 88778 39.175465 3.418622 1.367455e-8 
std::sort(perm) 2872 87047 39.26738 3.4181693 1.3672732e-8 
std::sort(perm) 2929 85353 39.322964 3.4145803 1.3658379e-8 
std::sort(perm) 2987 83696 39.40486 3.4133072 1.3653232e-8 
std::sort(perm) 3046 82074 39.495766 3.4128392 1.3651499e-8 
std::sort(perm) 3106 80489 39.587875 3.4125001 1.3650063e-8 
std::sort(perm) 3168 78914 39.66616 3.4108646 1.3643483e-8 
std::sort(perm) 3231 77375 39.707977 3.4061396 1.3624634e-8 
std::sort(perm) 3295 75872 39.800808 3.4058356 1.3623438e-8 
std::sort(perm) 3360 74404 39.895546 3.405729 1.3623056e-8 
std::sort(perm) 3427 72950 39.99976 3.4063425 1.3625389e-8 
std::sort(perm) 3495 71530 40.076572 3.4046648 1.3618805e-8 
std::sort(perm) 3564 70145 40.158676 3.4034848 1.3614114e-8 
std::sort(perm) 3635 68775 40.255028 3.4034421 1.3613925e-8 
std::sort(perm) 3707 67439 40.35575 3.4038148 1.3615457e-8 
std::sort(perm) 3781 66120 40.43728 3.4025075 1.3610046e-8 
std::sort(perm) 3856 64834 40.516457 3.4010603 1.3604247e-8 
std::sort(perm) 3933 63564 40.61649 3.401313 1.3605404e-8 
std::sort(perm) 4011 62328 40.718037 3.401746 1.36071145e-8 
std::sort(perm) 4091 61109 40.801777 3.4006474 1.3602758e-8 
std::sort(perm) 4172 59923 40.88829 3.399843 1.359944e-8 
std::sort(perm) 4255 58754 40.995956 3.400759 1.360313e-8 
std::sort(perm) 4340 57603 41.089436 3.400464 1.3602018e-8 
std::sort(perm) 4426 56484 41.166805 3.398904 1.35957166e-8 
std::sort(perm) 4514 55383 41.245083 3.3974 1.3589662e-8 
std::sort(perm) 4604 54300 41.30407 3.3942955 1.3577334e-8 
std::sort(perm) 4696 53236 41.369907 3.3917496 1.35672025e-8 
std::sort(perm) 4789 52202 41.446274 3.3901472 1.3560839e-8 
std::sort(perm) 4884 51187 41.550873 3.3908432 1.3563518e-8 
std::sort(perm) 4981 50190 41.606094 3.387506 1.35502205e-8 
std::sort(perm) 5080 49212 41.63895 3.3823621 1.3529613e-8 
std::sort(perm) 5181 48253 41.860558 3.3925364 1.357021e-8 
std::sort(perm) 5284 47312 41.942745 3.3913915 1.356575e-8 
std::sort(perm) 5389 46390 42.02142 3.389972 1.3560121e-8 
std::sort(perm) 5496 45487 42.11186 3.3895116 1.3558234e-8 
std::sort(perm) 5605 44603 42.19891 3.3887906 1.3555172e-8 
std::sort(perm) 5717 43729 42.290276 3.3883607 1.3553515e-8 
std::sort(perm) 5831 42874 42.36546 3.3866556 1.3546714e-8 
std::sort(perm) 5947 42038 42.4794 3.3880668 1.3552268e-8 
std::sort(perm) 6065 41220 42.421265 3.3757982 1.35032305e-8 
std::sort(perm) 6186 40413 41.91981 3.328345 1.3313656e-8 
std::sort(perm) 6309 39625 42.652985 3.3789372 1.3516066e-8 
std::sort(perm) 6435 38850 42.87011 3.3884795 1.3553932e-8 
std::sort(perm) 6563 38092 42.908047 3.3838782 1.3535632e-8 
std::sort(perm) 6694 37346 43.04054 3.3867114 1.3547164e-8 
std::sort(perm) 6827 36619 43.108673 3.3845139 1.3538168e-8 
std::sort(perm) 6963 35904 43.063473 3.373428 1.3493736e-8 
std::sort(perm) 7102 35201 43.283527 3.383109 1.3532571e-8 
std::sort(perm) 7244 34511 43.2016 3.369184 1.34768605e-8 
std::sort(perm) 7388 33838 43.23971 3.3647046 1.345908e-8 
std::sort(perm) 7535 33178 43.1137 3.347495 1.3390182e-8 
std::sort(perm) 7685 32530 43.300224 3.3545706 1.3418655e-8 
std::sort(perm) 7838 31895 43.289474 3.3463645 1.3385832e-8 
std::sort(perm) 7994 31273 43.47111 3.353036 1.3412338e-8 
std::sort(perm) 8153 30663 43.385128 3.3390858 1.3356587e-8 
std::sort(perm) 8316 30062 43.559612 3.3451622 1.3380885e-8 
std::sort(perm) 8482 29474 43.59999 3.3409472 1.336387e-8 
std::sort(perm) 8651 28898 43.766373 3.3463979 1.3385775e-8 
std::sort(perm) 8824 28331 43.865196 3.3466446 1.3386967e-8 
std::sort(perm) 9000 27777 44.00511 3.3500369 1.3400523e-8 
std::sort(perm) 9180 27233 43.94884 3.3384924 1.3354025e-8 
std::sort(perm) 9363 26700 43.9415 3.3307297 1.3323341e-8 
std::sort(perm) 9550 26178 44.251698 3.3470044 1.3388022e-8 
std::sort(perm) 9741 25664 43.99174 3.320168 1.3281042e-8 
std::sort(perm) 9935 25163 44.040665 3.3167386 1.3267252e-8 
std::sort(perm) 10133 24671 44.31211 3.3300416 1.3320633e-8 
std::sort(perm) 10335 24189 44.58253 3.343209 1.3373193e-8 
std::sort(perm) 10541 23716 44.73042 3.3471522 1.3389126e-8 
std::sort(perm) 10751 23253 44.912758 3.3536546 1.34149944e-8 
std::sort(perm) 10966 22797 44.73637 3.3333733 1.3333926e-8 
std::sort(perm) 11185 22351 44.578712 3.3145804 1.3258537e-8 
std::sort(perm) 11408 21914 44.60115 3.309241 1.3237233e-8 
std::sort(perm) 11636 21485 44.65353 3.3061242 1.32245255e-8 
std::sort(perm) 11868 21065 44.810368 3.3107548 1.3243049e-8 
std::sort(perm) 12105 20652 44.91988 3.3118658 1.3247862e-8 
std::sort(perm) 12347 20247 45.054455 3.3148084 1.325978e-8 
std::sort(perm) 12593 19852 45.32275 3.3275797 1.3310519e-8 
std::sort(perm) 12844 19464 45.158276 3.3085878 1.3234583e-8 
std::sort(perm) 13100 19083 44.906734 3.283309 1.3133904e-8 
std::sort(perm) 13362 18709 45.16165 3.2950642 1.3180802e-8 
std::sort(perm) 13629 18343 44.89164 3.2685566 1.3074397e-8 
std::sort(perm) 13901 17984 44.986168 3.2686543 1.3074849e-8 
std::sort(perm) 14179 17631 45.42864 3.2939668 1.3176396e-8 
std::sort(perm) 14462 17286 45.740967 3.3097708 1.3239607e-8 
std::sort(perm) 14751 16948 45.553467 3.2894092 1.3157639e-8 
std::sort(perm) 15046 16615 45.61514 3.287082 1.314889e-8 
std::sort(perm) 15346 16290 46.04379 3.3111749 1.32454225e-8 
std::sort(perm) 15652 15972 46.05964 3.3055434 1.3222505e-8 
std::sort(perm) 15965 15659 45.88703 3.2864187 1.3145889e-8 
std::sort(perm) 16284 15352 46.264072 3.3066628 1.3227076e-8 
std::sort(perm) 16609 15052 46.35933 3.306733 1.3227003e-8 
std::sort(perm) 16941 14757 46.45774 3.307017 1.3228157e-8 
std::sort(perm) 17279 14468 46.487286 3.3024204 1.3210074e-8 
std::sort(perm) 17624 14185 46.456184 3.2935376 1.3174337e-8 
std::sort(perm) 17976 13907 46.524876 3.2917495 1.3167408e-8 
std::sort(perm) 18335 13635 46.8276 3.3064938 1.3226095e-8 
std::sort(perm) 18701 13368 46.50884 3.2773874 1.3109814e-8 
std::sort(perm) 19075 13106 46.784233 3.2901702 1.3160842e-8 
std::sort(perm) 19456 12849 46.56962 3.2685187 1.307459e-8 
std::sort(perm) 19845 12597 46.83347 3.2804615 1.3122504e-8 
std::sort(perm) 20241 12351 47.11602 3.2936766 1.3174886e-8 
std::sort(perm) 20645 12109 47.30635 3.3004036 1.32021265e-8 
std::sort(perm) 21057 11872 47.091263 3.2788765 1.3116098e-8 
std::sort(perm) 21478 11639 46.65223 3.2418609 1.29683535e-8 
std::sort(perm) 21907 11411 46.670338 3.2367015 1.2947802e-8 
std::sort(perm) 22345 11188 46.987934 3.252286 1.3009359e-8 
std::sort(perm) 22791 10969 47.07705 3.252036 1.3008432e-8 
std::sort(perm) 23246 10754 47.09469 3.2468584 1.29880835e-8 
std::sort(perm) 23710 10544 47.31838 3.2558799 1.3023611e-8 
std::sort(perm) 24184 10337 47.077084 3.2329242 1.29322135e-8 
std::sort(perm) 24667 10134 47.29084 3.2412531 1.296629e-8 
std::sort(perm) 25160 9936 47.484486 3.2481697 1.2993211e-8 
std::sort(perm) 25663 9741 47.643166 3.25267 1.301155e-8 
std::sort(perm) 26176 9550 47.567383 3.2411776 1.2965707e-8 
std::sort(perm) 26699 9363 47.88008 3.256152 1.3025508e-8 
std::sort(perm) 27232 9180 47.870586 3.249205 1.29973525e-8 
std::sort(perm) 27776 9000 47.62508 3.2262924 1.2905996e-8 
std::sort(perm) 28331 8824 48.019512 3.2467346 1.2987316e-8 
std::sort(perm) 28897 8651 47.681126 3.2176468 1.2871208e-8 
std::sort(perm) 29474 8482 47.98234 3.231753 1.2927092e-8 
std::sort(perm) 30063 8315 48.570034 3.2650585 1.3061601e-8 
std::sort(perm) 30664 8152 48.29224 3.2401638 1.2962059e-8 
std::sort(perm) 31277 7993 47.746735 3.197437 1.2789899e-8 
std::sort(perm) 31902 7836 48.24603 3.224709 1.2899658e-8 
std::sort(perm) 32540 7682 48.232395 3.217654 1.2872043e-8 
std::sort(perm) 33190 7532 48.312695 3.2168872 1.2868213e-8 
std::sort(perm) 33853 7384 48.47361 3.2214808 1.28874404e-8 
std::sort(perm) 34530 7240 48.777042 3.235504 1.2942161e-8 
std::sort(perm) 35220 7098 48.49379 3.2106361 1.2842978e-8 
std::sort(perm) 35924 6959 48.6447 3.2145505 1.2858453e-8 
std::sort(perm) 36642 6822 48.753304 3.2156603 1.2864096e-8 
std::sort(perm) 37374 6689 48.69983 3.2060986 1.2824667e-8 
std::sort(perm) 38121 6558 48.99779 3.2196631 1.287878e-8 
std::sort(perm) 38883 6429 48.952934 3.2106912 1.2843854e-8 
std::sort(perm) 39660 6303 49.13654 3.216711 1.2868029e-8 
std::sort(perm) 40453 6180 49.117764 3.209481 1.2837947e-8 
std::sort(perm) 41262 6058 48.97213 3.1940026 1.27777895e-8 
std::sort(perm) 42087 5940 49.121906 3.1978145 1.2791423e-8 
std::sort(perm) 42928 5823 49.283726 3.202398 1.2811142e-8 
std::sort(perm) 43786 5709 49.308723 3.1980894 1.2793674e-8 
std::sort(perm) 44661 5597 49.391434 3.1975338 1.27917925e-8 
std::sort(perm) 45554 5487 49.47926 3.1973073 1.2791542e-8 
std::sort(perm) 46465 5380 49.481052 3.191532 1.2767063e-8 
std::sort(perm) 47394 5274 49.55013 3.1901107 1.2762691e-8 
std::sort(perm) 48341 5171 49.767933 3.198256 1.2794493e-8 
std::sort(perm) 49307 5070 49.833935 3.1966336 1.2787225e-8 
std::sort(perm) 50293 4970 49.76029 3.1860716 1.2746519e-8 
std::sort(perm) 51298 4873 49.87712 3.187726 1.2752171e-8 
std::sort(perm) 52323 4778 49.876358 3.1818728 1.27275275e-8 
std::sort(perm) 53369 4684 50.019936 3.1852295 1.2741918e-8 
std::sort(perm) 54436 4592 50.144547 3.1873682 1.2750998e-8 
std::sort(perm) 55524 4502 50.27566 3.1899133 1.2761232e-8 
std::sort(perm) 56634 4414 50.337048 3.1880317 1.2753021e-8 
std::sort(perm) 57766 4327 50.47399 3.1909347 1.2766114e-8 
std::sort(perm) 58921 4242 50.68322 3.198387 1.27964705e-8 
std::sort(perm) 60099 4159 50.565502 3.1852179 1.2743331e-8 
std::sort(perm) 61300 4078 50.62335 3.1831377 1.2733498e-8 
std::sort(perm) 62526 3998 50.77233 3.186781 1.2748197e-8 
std::sort(perm) 63776 3919 50.891994 3.1885765 1.2757462e-8 
std::sort(perm) 65051 3843 50.782516 3.1760345 1.2704596e-8 
std::sort(perm) 66352 3767 50.9229 3.1791341 1.2719182e-8 
std::sort(perm) 67679 3693 50.935818 3.174279 1.2700238e-8 
std::sort(perm) 69032 3621 51.372665 3.1958156 1.2785059e-8 
std::sort(perm) 70412 3550 51.367 3.189797 1.2761098e-8 
std::sort(perm) 71820 3480 51.381954 3.185076 1.2743688e-8 
std::sort(perm) 73256 3412 51.416996 3.1816149 1.2729032e-8 
std::sort(perm) 74721 3345 51.53822 3.1834888 1.27369235e-8 
std::sort(perm) 76215 3280 51.665646 3.1857395 1.2743713e-8 
std::sort(perm) 77739 3215 51.54542 3.1727383 1.2694463e-8 
std::sort(perm) 79293 3152 51.765144 3.1806724 1.2726174e-8 
std::sort(perm) 80878 3091 51.794624 3.1769102 1.270795e-8 
std::sort(perm) 82495 3030 51.900097 3.1778126 1.2713292e-8 
std::sort(perm) 84144 2971 51.85673 3.169616 1.2678878e-8 
std::sort(perm) 85826 2912 52.025642 3.1743996 1.2701394e-8 
std::sort(perm) 87542 2855 51.99423 3.166964 1.2671281e-8 
std::sort(perm) 89292 2799 52.061848 3.165577 1.266594e-8 
std::sort(perm) 91077 2744 52.15884 3.1659775 1.26682025e-8 
std::sort(perm) 92898 2691 52.249752 3.1660068 1.2664609e-8 
std::sort(perm) 94755 2638 52.36077 3.167254 1.2670856e-8 
std::sort(perm) 96650 2586 52.463905 3.168018 1.26752715e-8 
std::sort(perm) 98583 2535 52.48454 3.1638057 1.2659887e-8 
std::sort(perm) 100554 2486 52.425774 3.1548321 1.2620477e-8 
std::sort(perm) 102565 2437 52.572098 3.1582081 1.2635314e-8 
std::sort(perm) 104616 2389 52.777637 3.1651244 1.2664164e-8 
std::sort(perm) 106708 2342 52.92846 3.1687412 1.2679522e-8 
std::sort(perm) 108842 2296 53.3256 3.1870663 1.2753303e-8 
std::sort(perm) 111018 2251 53.448856 3.18899 1.2760988e-8 
std::sort(perm) 113238 2207 53.34605 3.1774406 1.2714021e-8 
std::sort(perm) 115502 2164 53.24402 3.165978 1.2666631e-8 
std::sort(perm) 117812 2122 53.24855 3.160878 1.264366e-8 
std::sort(perm) 120168 2080 53.316013 3.159525 1.2640656e-8 
std::sort(perm) 122571 2039 53.297462 3.1530883 1.2616276e-8 
std::sort(perm) 125022 1999 53.607758 3.166095 1.2668487e-8 
std::sort(perm) 127522 1960 53.49513 3.154122 1.2619359e-8 
std::sort(perm) 130072 1922 53.697517 3.1607318 1.2643009e-8 
std::sort(perm) 132673 1884 53.871845 3.1656704 1.26649145e-8 
std::sort(perm) 135326 1847 53.832767 3.1580732 1.2634965e-8 
std::sort(perm) 138032 1811 53.8525 3.1539457 1.2616996e-8 
std::sort(perm) 140792 1775 54.09303 3.162742 1.2655737e-8 
std::sort(perm) 143607 1740 54.124718 3.159319 1.2643539e-8 
std::sort(perm) 146479 1706 54.597996 3.1816394 1.2731999e-8 
std::sort(perm) 149408 1673 54.423664 3.1662102 1.2666888e-8 
std::sort(perm) 152396 1640 54.627766 3.172811 1.2694827e-8 
std::sort(perm) 155443 1608 54.859188 3.1809754 1.2726327e-8 
std::sort(perm) 158551 1576 54.890007 3.1775002 1.27162885e-8 
std::sort(perm) 161722 1545 54.87503 3.1713886 1.2692637e-8 
std::sort(perm) 164956 1515 55.03011 3.1751091 1.2705095e-8 
std::sort(perm) 168255 1485 55.07481 3.172459 1.2697014e-8 
std::sort(perm) 171620 1456 55.306465 3.180569 1.272845e-8 
std::sort(perm) 175052 1428 55.128975 3.1651626 1.2661954e-8 
std::sort(perm) 178553 1400 55.163696 3.1619694 1.2649182e-8 
std::sort(perm) 182124 1372 55.149815 3.1560056 1.2630381e-8 
std::sort(perm) 185766 1345 55.24664 3.1563869 1.2632862e-8 
std::sort(perm) 189481 1319 55.54455 3.1682363 1.26767254e-8 
std::sort(perm) 193270 1293 55.736248 3.1739993 1.2701173e-8 
std::sort(perm) 197135 1268 55.923065 3.1794655 1.2719532e-8 
std::sort(perm) 201077 1243 55.72534 3.1630876 1.2655454e-8 
std::sort(perm) 205098 1218 55.556652 3.1484075 1.260324e-8 
std::sort(perm) 209199 1195 55.86948 3.1610188 1.2644439e-8 
std::sort(perm) 213382 1171 56.0966 3.1687481 1.26815705e-8 
std::sort(perm) 217649 1148 56.2034 3.1696668 1.2685717e-8 
std::sort(perm) 222001 1126 56.315662 3.17089 1.2684925e-8 
std::sort(perm) 226441 1104 56.246452 3.1619067 1.2648089e-8 
std::sort(perm) 230969 1082 56.541943 3.1734223 1.2698339e-8 
std::sort(perm) 235588 1061 56.65982 3.1749475 1.270188e-8 
std::sort(perm) 240299 1040 56.854443 3.180762 1.2727582e-8 
std::sort(perm) 245104 1019 56.096966 3.1333776 1.2545505e-8 
std::sort(perm) 250006 999 56.730408 3.163711 1.2667207e-8 
std::sort(perm) 255006 980 57.18006 3.1837149 1.27396556e-8 
std::sort(perm) 260106 961 57.10454 3.1744602 1.2699778e-8 
std::sort(perm) 265308 942 57.325348 3.1816819 1.2730794e-8 
std::sort(perm) 270614 923 57.13215 3.165939 1.2675077e-8 
std::sort(perm) 276026 905 57.243683 3.1671062 1.2678387e-8 
std::sort(perm) 281546 887 56.89397 3.1427906 1.2584688e-8 
std::sort(perm) 287176 870 57.33383 3.1620986 1.2656336e-8 
std::sort(perm) 292919 853 57.421097 3.1619298 1.2654811e-8 
std::sort(perm) 298777 836 57.701157 3.1723614 1.2700745e-8 
std::sort(perm) 304752 820 57.63483 3.1637459 1.2660219e-8 
std::sort(perm) 310847 804 57.74571 3.1648688 1.2663477e-8 
std::sort(perm) 317063 788 57.77364 3.1614504 1.2653613e-8 
std::sort(perm) 323404 773 57.83262 3.159738 1.2639393e-8 
std::sort(perm) 329872 757 58.19045 3.1743338 1.2711923e-8 
std::sort(perm) 336469 743 58.086132 3.1637132 1.2655032e-8 
std::sort(perm) 343198 728 58.10171 3.1596453 1.2646264e-8 
std::sort(perm) 350061 714 58.38962 3.1703775 1.2684374e-8 
std::sort(perm) 357062 700 58.170685 3.153598 1.26172495e-8 
std::sort(perm) 364203 686 58.53225 3.1682925 1.2681121e-8 
std::sort(perm) 371487 672 58.66064 3.1703393 1.2699683e-8 
std::sort(perm) 378916 659 58.311794 3.146628 1.2601349e-8 
std::sort(perm) 386494 646 58.564873 3.15542 1.2638104e-8 
std::sort(perm) 394223 634 58.718803 3.158852 1.26385755e-8 
std::sort(perm) 402107 621 58.815166 3.1591809 1.2651478e-8 
std::sort(perm) 410149 609 58.698414 3.148079 1.2603369e-8 
std::sort(perm) 418351 597 59.07545 3.1634533 1.2666199e-8 
std::sort(perm) 426718 585 58.912388 3.1499028 1.2618284e-8 
std::sort(perm) 435252 574 59.04663 3.1522653 1.2617406e-8 
std::sort(perm) 443957 563 59.30282 3.1611207 1.2647124e-8 
std::sort(perm) 452836 552 59.18996 3.1503074 1.2602971e-8 
std::sort(perm) 461892 541 59.2983 3.1512825 1.2611003e-8 
std::sort(perm) 471129 530 59.06466 3.1341083 1.2551577e-8 
std::sort(perm) 480551 520 59.655228 3.160654 1.2648356e-8 
std::sort(perm) 490162 510 59.73213 3.1599455 1.2640659e-8 
std::sort(perm) 499965 500 60.05445 3.1722026 1.26897e-8 
std::sort(perm) 509964 490 59.758003 3.1517875 1.2613085e-8 
std::sort(perm) 520163 480 59.805275 3.1495352 1.2614376e-8 
std::sort(perm) 530566 471 59.74715 3.1417475 1.25721895e-8 
std::sort(perm) 541177 461 59.580128 3.1282654 1.25390125e-8 
std::sort(perm) 552000 452 59.87784 3.1391878 1.25817134e-8 
std::sort(perm) 563040 444 60.00584 3.1411936 1.2565289e-8 
std::sort(perm) 574300 435 59.877975 3.1298199 1.2528275e-8 
std::sort(perm) 585786 426 60.06448 3.134887 1.25624195e-8 
std::sort(perm) 597501 418 60.120495 3.1331391 1.2544829e-8 
std::sort(perm) 609451 410 60.119514 3.1284301 1.2519984e-8 
std::sort(perm) 621640 402 60.475155 3.142265 1.2574127e-8 
std::sort(perm) 634072 394 60.15403 3.1209471 1.2492565e-8 
std::sort(perm) 646753 386 60.486736 3.1335642 1.2551998e-8 
std::sort(perm) 659688 378 60.566246 3.1330462 1.2564246e-8 
std::sort(perm) 672881 371 60.634727 3.1319604 1.2545965e-8 
std::sort(perm) 686338 364 60.5712 3.1240692 1.2504929e-8 
std::sort(perm) 700064 357 60.728134 3.127555 1.2514082e-8 
std::sort(perm) 714065 350 60.888374 3.1312006 1.2528673e-8 
std::sort(perm) 728346 343 60.963585 3.1304693 1.2530766e-8 
std::sort(perm) 742912 336 61.08871 3.1322994 1.254835e-8 
std::sort(perm) 757770 329 60.979237 3.1221128 1.2523199e-8 
std::sort(perm) 772925 323 61.10861 3.124167 1.2513949e-8 
std::sort(perm) 788383 317 60.986694 3.1133869 1.24576625e-8 
std::sort(perm) 804150 310 61.322906 3.1259916 1.2539755e-8 
std::sort(perm) 820233 304 61.274223 3.1189678 1.2508352e-8 
std::sort(perm) 836637 298 61.721252 3.1371603 1.2582976e-8 
std::sort(perm) 853369 292 62.04752 3.149171 1.2637947e-8 
std::sort(perm) 870436 287 62.428047 3.1638968 1.2664953e-8 
std::sort(perm) 887844 281 62.53158 3.1645622 1.2684422e-8 
std::sort(perm) 905600 276 61.92584 3.1293828 1.2520256e-8 
std::sort(perm) 923712 270 61.9604 3.1266155 1.2536437e-8 
std::sort(perm) 942186 265 62.774593 3.163141 1.2668815e-8 
std::sort(perm) 961029 260 62.600307 3.1498246 1.2605978e-8 
std::sort(perm) 980249 255 61.60406 3.0952477 1.23828e-8 
std::sort(perm) 999853 250 62.96374 3.1590295 1.2637975e-8 
std::sort(perm) 1019850 245 62.672718 3.1399276 1.2566584e-8 
std::sort(perm) 1040247 240 62.365124 3.120051 1.2497236e-8 
std::sort(perm) 1061051 235 62.596115 3.127138 1.2541309e-8 
std::sort(perm) 1082272 230 63.14456 3.150041 1.2654703e-8 
std::sort(perm) 1103917 226 63.08151 3.1424172 1.2595603e-8 
std::sort(perm) 1125995 222 63.23029 3.1453521 1.2582873e-8 
std::sort(perm) 1148514 217 63.242004 3.1414707 1.2604831e-8 
std::sort(perm) 1171484 213 63.154694 3.1326878 1.255455e-8 
std::sort(perm) 1194913 209 62.79694 3.1105342 1.2455249e-8 
std::sort(perm) 1218811 205 63.066746 3.1194842 1.2485115e-8 
std::sort(perm) 1243187 201 63.656235 3.1441991 1.2582807e-8 
std::sort(perm) 1268050 197 63.905495 3.1520631 1.26180515e-8 
std::sort(perm) 1293411 193 64.215675 3.1629055 1.2670459e-8 
std::sort(perm) 1319279 189 63.922558 3.144044 1.2609276e-8 
std::sort(perm) 1345664 185 64.03173 3.1449945 1.2633147e-8 
std::sort(perm) 1372577 182 63.900745 3.134163 1.2546238e-8 
std::sort(perm) 1400028 178 64.00311 3.1347914 1.2579167e-8 
std::sort(perm) 1428028 175 64.173035 3.1387222 1.2559666e-8 
std::sort(perm) 1456588 171 64.6668 3.1584592 1.2680677e-8 
std::sort(perm) 1485719 168 64.730255 3.1571531 1.2648809e-8 
std::sort(perm) 1515433 164 64.74477 3.1534665 1.2688423e-8 
std::sort(perm) 1545741 161 64.868965 3.1551256 1.2678096e-8 
std::sort(perm) 1576655 158 64.833046 3.149003 1.2640938e-8 
std::sort(perm) 1608188 155 64.90257 3.1480117 1.2628967e-8 
std::sort(perm) 1640351 152 64.328766 3.1158626 1.2496774e-8 
std::sort(perm) 1673158 149 65.445015 3.165549 1.2697722e-8 
std::sort(perm) 1706621 146 65.46139 3.1619718 1.2690188e-8 
std::sort(perm) 1740753 143 65.245316 3.147192 1.2642997e-8 
std::sort(perm) 1775568 140 65.16127 3.1388123 1.2626995e-8 
std::sort(perm) 1811079 138 65.427284 3.147295 1.25927615e-8 
std::sort(perm) 1847300 135 65.51853 3.1473591 1.2620458e-8 
std::sort(perm) 1884246 132 65.466095 3.14053 1.2626745e-8 
std::sort(perm) 1921930 130 65.72243 3.148512 1.26015625e-8 
std::sort(perm) 1960368 127 65.61093 3.1388745 1.26076065e-8 
std::sort(perm) 1999575 125 65.55329 3.1318367 1.2530009e-8 
std::sort(perm) 2039566 122 65.864555 3.1424181 1.2628925e-8 
std::sort(perm) 2080357 120 65.83331 3.1366525 1.2564559e-8 
std::sort(perm) 2121964 117 65.994675 3.1400661 1.2647798e-8 
std::sort(perm) 2164403 115 65.80545 3.1268125 1.2562204e-8 
std::sort(perm) 2207691 113 65.72681 3.118842 1.2501918e-8 
std::sort(perm) 2251844 111 65.98106 3.1266677 1.2508938e-8 
std::sort(perm) 2296880 108 65.845924 3.1160457 1.2561508e-8 
std::sort(perm) 2342817 106 66.03325 3.1206915 1.2566277e-8 
std::sort(perm) 2389673 104 66.04672 3.1171198 1.254243e-8 
std::sort(perm) 2437466 102 66.07187 3.1141076 1.25254935e-8 
std::sort(perm) 2486215 100 66.29518 3.1204312 1.255093e-8 
std::sort(perm) 2535939 98 66.4639 3.1241715 1.2571004e-8 
std::sort(perm) 2586657 96 66.518234 3.1225321 1.2574676e-8 
std::sort(perm) 2638390 94 66.4788 3.1165016 1.25661e-8 
std::sort(perm) 2691157 92 66.66267 3.1209414 1.2605461e-8 
std::sort(perm) 2744980 91 66.662186 3.11675 1.2477322e-8 
std::sort(perm) 2799879 89 66.65902 3.1124446 1.2490286e-8 
std::sort(perm) 2855876 87 66.8493 3.117171 1.25459065e-8 
std::sort(perm) 2912993 85 66.8917 3.1149986 1.2580546e-8 
std::sort(perm) 2971252 84 67.04165 3.1178334 1.24920625e-8 
std::sort(perm) 3030677 82 67.08088 3.1155186 1.2536516e-8 
std::sort(perm) 3091290 80 67.27128 3.1202214 1.26169875e-8 
std::sort(perm) 3153115 79 67.320145 3.1183558 1.25186865e-8 
std::sort(perm) 3216177 77 67.39406 3.1176538 1.2589174e-8 
std::sort(perm) 3280500 76 67.507225 3.118767 1.2509193e-8 
std::sort(perm) 3346110 74 67.655815 3.121512 1.2606457e-8 
std::sort(perm) 3413032 73 66.92012 3.0835037 1.2376027e-8 
std::sort(perm) 3481292 71 67.08477 3.0870268 1.2489401e-8 
std::sort(perm) 3550917 70 67.74861 3.1134815 1.2525865e-8 
std::sort(perm) 3621935 69 68.07553 3.1244032 1.2501938e-8 
std::sort(perm) 3694373 67 68.194725 3.1257753 1.2628223e-8 
std::sort(perm) 3768260 66 68.209724 3.1223743 1.2554522e-8 
std::sort(perm) 3843625 65 68.41204 3.1275454 1.2518411e-8 
std::sort(perm) 3920497 63 68.38704 3.1223245 1.2641435e-8 
std::sort(perm) 3998906 62 68.389305 3.1183605 1.2577474e-8 
std::sort(perm) 4078884 61 68.58009 3.1229916 1.2551616e-8 
std::sort(perm) 4160461 60 68.668915 3.1229734 1.2510527e-8 
std::sort(perm) 4243670 58 68.81599 3.1256008 1.2698837e-8 
std::sort(perm) 4328543 57 68.70057 3.1163151 1.2630624e-8 
std::sort(perm) 4415113 56 68.52504 3.10433 1.2555616e-8 
std::sort(perm) 4503415 55 69.04094 3.1236584 1.2611272e-8 
std::sort(perm) 4593483 54 69.09896 3.122248 1.258727e-8 
std::sort(perm) 4685352 53 68.92066 3.1101768 1.252469e-8 
std::sort(perm) 4779059 52 69.31987 3.1241639 1.2571527e-8 
std::sort(perm) 4874640 51 69.29528 3.1190398 1.2546083e-8 
std::sort(perm) 4972132 50 68.55456 3.081736 1.2396036e-8 
std::sort(perm) 5071574 49 68.894424 3.0930421 1.2446493e-8 
std::sort(perm) 5173005 48 69.648605 3.122896 1.2576893e-8 
std::sort(perm) 5276465 47 69.83371 3.1271896 1.2609948e-8 
std::sort(perm) 5381994 46 69.73852 3.1189368 1.2598114e-8 
std::sort(perm) 5489633 45 70.00425 3.1268258 1.2657498e-8 
std::sort(perm) 5599425 44 69.89768 3.118087 1.2655874e-8 
std::sort(perm) 5711413 43 70.09309 3.1228242 1.2715561e-8 
std::sort(perm) 5825641 42 70.115486 3.1198509 1.27509e-8 
std::sort(perm) 5942153 42 70.24368 3.121587 1.250784e-8 
std::sort(perm) 6060996 41 70.148315 3.1133962 1.2528715e-8 
std::sort(perm) 6182215 40 70.48915 3.1245618 1.2635283e-8 
std::sort(perm) 6305859 39 69.86801 3.0931115 1.257728e-8 
std::sort(perm) 6431976 38 70.63477 3.1231065 1.277788e-8 
std::sort(perm) 6560615 38 70.60743 3.1179593 1.2506686e-8 
std::sort(perm) 6691827 37 70.87089 3.12565 1.2623909e-8 
std::sort(perm) 6825663 36 70.88838 3.122487 1.2707301e-8 
std::sort(perm) 6962176 35 71.03229 3.1248934 1.2823961e-8 
std::sort(perm) 7101419 35 71.0369 3.1211739 1.2557545e-8 
std::sort(perm) 7243447 34 71.2225 3.1254056 1.2690601e-8 
std::sort(perm) 7388315 33 71.00607 3.1120064 1.27638335e-8 
std::sort(perm) 7536081 33 71.262856 3.119355 1.2543111e-8 
std::sort(perm) 7686802 32 71.41882 3.1222773 1.2693336e-8 
std::sort(perm) 7840538 31 71.41681 3.1182947 1.2829497e-8 
std::sort(perm) 7997348 31 71.50757 3.1183677 1.2578233e-8 
std::sort(perm) 8157294 30 71.02684 3.0935493 1.264124e-8 
std::sort(perm) 8320439 30 71.9529 3.1299891 1.253936e-8 
std::sort(perm) 8486847 29 71.96123 3.1264656 1.27030875e-8 
std::sort(perm) 8656583 28 71.58031 3.1060607 1.2814611e-8 
std::sort(perm) 8829714 28 72.18176 3.1282816 1.26532225e-8 
std::sort(perm) 9006308 27 72.04676 3.1185691 1.28246285e-8 
std::sort(perm) 9186434 27 72.242355 3.1231735 1.2591729e-8 
std::sort(perm) 9370162 26 72.3359 3.12336 1.28204e-8 
std::sort(perm) 9557565 26 72.21225 3.1141794 1.2532076e-8 
std::sort(perm) 9748716 25 72.74253 3.1331875 1.28557955e-8 
std::sort(perm) 9943690 25 72.54426 3.1208074 1.2553921e-8 
std::sort(perm) 10142563 24 72.21851 3.1029804 1.2747355e-8 
std::sort(perm) 10345414 24 72.57421 3.1144404 1.2543563e-8 
std::sort(perm) 10552322 23 72.45723 3.1056128 1.2795918e-8 
std::sort(perm) 10763368 23 72.99296 3.1247485 1.2622316e-8 
std::sort(perm) 10978635 22 72.94693 3.1189637 1.2913361e-8 
std::sort(perm) 11198207 22 73.07844 3.1207743 1.2667508e-8 
std::sort(perm) 11422171 21 72.83141 3.1064353 1.2950734e-8 
std::sort(perm) 11650614 21 73.177986 3.117419 1.2741691e-8 
std::sort(perm) 11883626 21 73.33224 3.1201925 1.2502968e-8 
std::sort(perm) 12121298 20 73.079666 3.105671 1.2810801e-8 
std::sort(perm) 12363723 20 73.42232 3.1164486 1.2603197e-8 
std::sort(perm) 12610997 19 73.34996 3.1096067 1.297784e-8 
std::sort(perm) 12863216 19 73.625145 3.117497 1.2755659e-8 
std::sort(perm) 13120480 19 73.75606 3.119267 1.2512648e-8 
std::sort(perm) 13382889 18 73.9137 3.1221616 1.2960836e-8 
std::sort(perm) 13650546 18 74.1661 3.1290472 1.2734725e-8 
std::sort(perm) 13923556 17 74.15372 3.1247585 1.3201321e-8 
std::sort(perm) 14202027 17 74.28912 3.1267002 1.2950512e-8 
std::sort(perm) 14486067 17 74.30327 3.1235397 1.2683748e-8 
std::sort(perm) 14775788 16 74.29827 3.119583 1.3195502e-8 
std::sort(perm) 15071303 16 74.49944 3.124282 1.2956254e-8 
std::sort(perm) 15372729 16 74.63861 3.1263723 1.2710708e-8 
std::sort(perm) 15680183 15 74.745674 3.127115 1.3295401e-8 
std::sort(perm) 15993786 15 74.97116 3.1328042 1.3058423e-8 
std::sort(perm) 16313661 15 74.670334 3.116513 1.2735801e-8 
std::sort(perm) 16639934 15 74.75052 3.1161442 1.2484601e-8 
std::sort(perm) 16972732 14 75.24576 3.1330578 1.3185257e-8 
std::sort(perm) 17312186 14 75.24411 3.1292667 1.2911082e-8 
std::sort(perm) 17658429 14 75.15362 3.1217942 1.2627698e-8 
std::sort(perm) 18011597 13 75.37311 3.1272004 1.3355499e-8 
std::sort(perm) 18371828 13 75.5037 3.12891 1.3100786e-8 
std::sort(perm) 18739264 13 75.56051 3.1275613 1.2838372e-8 
std::sort(perm) 19114049 13 75.34527 3.1149688 1.2535962e-8 
std::sort(perm) 19496329 12 75.692024 3.1256127 1.3359834e-8 
std::sort(perm) 19886255 12 75.499664 3.1139958 1.3049196e-8 
std::sort(perm) 20283980 12 75.66488 3.117137 1.2806235e-8 
std::sort(perm) 20689659 12 75.049805 3.0881636 1.2438434e-8 
std::sort(perm) 21103452 11 74.922714 3.079314 1.3265017e-8 
std::sort(perm) 21525521 11 75.96098 3.1183252 1.3169674e-8 
std::sort(perm) 21956031 11 75.65394 3.1020825 1.2844193e-8 
std::sort(perm) 22395151 11 75.885635 3.107942 1.2616132e-8 
std::sort(perm) 22843054 10 76.14315 3.1148443 1.3635849e-8 
std::sort(perm) 23299915 10 76.55778 3.1281497 1.3425584e-8 
std::sort(perm) 23765913 10 76.23172 3.1111953 1.30909985e-8 
std::sort(perm) 24241231 10 76.56934 3.121335 1.2876141e-8 
std::sort(perm) 24726055 10 76.675674 3.1220336 1.2626494e-8 
std::sort(perm) 25220576 9 76.466286 3.1098902 1.3700851e-8 
std::sort(perm) 25724987 9 76.752106 3.1178918 1.3466768e-8 
std::sort(perm) 26239486 9 77.01652 3.1250062 1.323284e-8 
std::sort(perm) 26764275 9 77.25486 3.1310477 1.2998453e-8 
std::sort(perm) 27299560 9 77.40365 3.1334498 1.2753359e-8 
std::sort(perm) 27845551 8 76.896614 3.109328 1.395792e-8 
std::sort(perm) 28402462 8 77.099075 3.1139174 1.3704434e-8 
std::sort(perm) 28970511 8 77.80064 3.1386306 1.354235e-8 
std::sort(perm) 29549921 8 77.55436 3.1250937 1.3219553e-8 
std::sort(perm) 30140919 8 78.022415 3.140339 1.302357e-8 
std::sort(perm) 30743737 8 78.02346 3.1367743 1.2753713e-8 
std::sort(perm) 31358611 7 77.78577 3.1236305 1.4229997e-8 
std::sort(perm) 31985783 7 77.62192 3.113479 1.39056375e-8 
std::sort(perm) 32625498 7 78.0269 3.1261408 1.368842e-8 
std::sort(perm) 33278007 7 77.92547 3.1185074 1.3387252e-8 
std::sort(perm) 33943567 7 78.50797 3.1382308 1.32077655e-8 
std::sort(perm) 34622438 7 78.27179 3.1252208 1.2895108e-8 
std::sort(perm) 35314886 7 77.85301 3.104958 1.2560296e-8 
std::sort(perm) 36021183 6 78.336205 3.1206732 1.4439064e-8 
std::sort(perm) 36741606 6 78.79086 3.1352172 1.42219205e-8 
std::sort(perm) 37476438 6 78.679245 3.1272204 1.39074965e-8 
std::sort(perm) 38225966 6 78.66487 3.123103 1.3616848e-8 
std::sort(perm) 38990485 6 78.9952 3.1326642 1.3390721e-8 
std::sort(perm) 39770294 6 78.552055 3.1115656 1.3039739e-8 
std::sort(perm) 40565699 6 78.604805 3.1101353 1.2778182e-8 
std::sort(perm) 41377012 6 79.13467 3.127565 1.2597836e-8 
std::sort(perm) 42204552 5 78.69624 3.1067297 1.472225e-8 
std::sort(perm) 43048643 5 79.37395 3.1299536 1.4541475e-8 
std::sort(perm) 43909615 5 79.69494 3.139075 1.42978935e-8 
std::sort(perm) 44787807 5 79.18191 3.1153615 1.391165e-8 
std::sort(perm) 45683563 5 79.843056 3.137847 1.37373135e-8 
std::sort(perm) 46597234 5 79.70938 3.1290803 1.3430325e-8 
std::sort(perm) 47529178 5 80.20991 3.1452017 1.3234825e-8 
std::sort(perm) 48479761 5 79.9851 3.1328766 1.2924473e-8 
std::sort(perm) 49449356 5 79.79106 3.1217835 1.2626184e-8 
std::sort(perm) 50438343 4 80.36698 3.1408052 1.5567547e-8 
std::sort(perm) 51447109 4 80.2486 3.1326811 1.5222824e-8 
std::sort(perm) 52476051 4 79.971436 3.118384 1.4856223e-8 
std::sort(perm) 53525572 4 80.62195 3.1402514 1.46670605e-8 
std::sort(perm) 54596083 4 80.62231 3.1367748 1.4363552e-8 
std::sort(perm) 55688004 4 80.90406 3.144242 1.4115436e-8 
std::sort(perm) 56801764 4 80.390915 3.120834 1.3735639e-8 
std::sort(perm) 57937799 4 80.50163 3.12167 1.3469919e-8 
std::sort(perm) 59096554 4 80.37835 3.1134403 1.317099e-8 
std::sort(perm) 60278485 4 80.72001 3.123218 1.2953286e-8 
std::sort(perm) 61484054 4 80.65385 3.1172125 1.2674881e-8 
std::sort(perm) 62713735 3 80.905396 3.1234856 1.6601817e-8 
std::sort(perm) 63968009 3 81.37582 3.1381857 1.6352892e-8 
std::sort(perm) 65247369 3 81.24504 3.1296942 1.5988865e-8 
std::sort(perm) 66552316 3 81.46756 3.1348162 1.5701014e-8 
std::sort(perm) 67883362 3 81.613304 3.136976 1.5403755e-8 
std::sort(perm) 69241029 3 81.00708 3.110259 1.4973102e-8 
std::sort(perm) 70625849 3 81.355125 3.1201997 1.4726428e-8 
std::sort(perm) 72038365 3 81.23676 3.1122499 1.4400891e-8 
std::sort(perm) 73479132 3 82.02691 3.1390853 1.4240259e-8 
std::sort(perm) 74948714 3 81.506424 3.1157603 1.3857299e-8 
std::sort(perm) 76447688 3 82.019615 3.1319578 1.3656213e-8 
std::sort(perm) 77976641 3 81.92512 3.1249402 1.3358446e-8 
std::sort(perm) 79536173 3 81.90983 3.1209562 1.3079818e-8 
std::sort(perm) 81126896 3 82.21355 3.129122 1.2856904e-8 
std::sort(perm) 82749433 3 82.15559 3.12352 1.258224e-8 
std::sort(perm) 84404421 2 81.858864 3.108862 1.8416463e-8 
std::sort(perm) 86092509 2 81.773125 3.1022396 1.8016896e-8 
std::sort(perm) 87814359 2 82.21842 3.115756 1.7740584e-8 
std::sort(perm) 89570646 2 82.534386 3.124347 1.7440685e-8 
std::sort(perm) 91362058 2 82.36453 3.114549 1.704509e-8 
std::sort(perm) 93189299 2 82.71861 3.1245625 1.67646e-8 
std::sort(perm) 95053084 2 82.56951 3.1155684 1.638857e-8 
std::sort(perm) 96954145 2 83.314766 3.1403036 1.6194788e-8 
std::sort(perm) 98893227 2 83.22983 3.1337278 1.5843996e-8 
std::sort(perm) 100871091 2 83.12299 3.1263423 1.549672e-8 
std::sort(perm) 102888512 2 82.73566 3.1084342 1.5105837e-8 
std::sort(perm) 104946282 2 83.57251 3.1365085 1.4943401e-8 
std::sort(perm) 107045207 2 83.091545 3.1151178 1.4550478e-8 
std::sort(perm) 109186111 2 83.54277 3.1286833 1.4327296e-8 
std::sort(perm) 111369833 2 83.26179 3.1148279 1.3984164e-8 
std::sort(perm) 113597229 2 83.723656 3.1287625 1.3771297e-8 
std::sort(perm) 115869173 2 83.8905 3.131654 1.3513749e-8 
std::sort(perm) 118186556 2 84.092896 3.1358652 1.326659e-8 
std::sort(perm) 120550287 2 84.17901 3.1357355 1.30059234e-8 
std::sort(perm) 122961292 2 83.90638 3.1222572 1.26960975e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCsort-sqrt-div.csv <==
type size times time div norm 
std::sort(sqrt) 1000 249999 23.48802 2.3568661 9.427502e-9 
std::sort(sqrt) 1020 245098 23.644545 2.3657904 9.463163e-9 
std::sort(sqrt) 1040 240384 23.905504 2.3852153 9.540885e-9 
std::sort(sqrt) 1060 235849 23.838934 2.372069 9.488278e-9 
std::sort(sqrt) 1081 231267 23.615871 2.3432744 9.37311e-9 
std::sort(sqrt) 1102 226860 23.682047 2.3433862 9.373555e-9 
std::sort(sqrt) 1124 222419 23.744291 2.342934 9.371775e-9 
std::sort(sqrt) 1146 218150 23.687305 2.330879 9.32352e-9 
std::sort(sqrt) 1168 214041 23.792486 2.3349261 9.339709e-9 
std::sort(sqrt) 1191 209907 23.79493 2.3287363 9.314975e-9 
std::sort(sqrt) 1214 205930 24.025093 2.344929 9.379752e-9 
std::sort(sqrt) 1238 201938 23.908348 2.3271194 9.308506e-9 
std::sort(sqrt) 1262 198098 24.003075 2.3300571 9.320241e-9 
std::sort(sqrt) 1287 194250 23.97044 2.3205142 9.282066e-9 
std::sort(sqrt) 1312 190548 24.267527 2.3429792 9.371955e-9 
std::sort(sqrt) 1338 186846 24.08491 2.319009 9.276038e-9 
std::sort(sqrt) 1364 183284 24.077353 2.3121004 9.248424e-9 
std::sort(sqrt) 1391 179726 24.127777 2.3106678 9.242713e-9 
std::sort(sqrt) 1418 176304 24.25988 2.3171644 9.268692e-9 
std::sort(sqrt) 1446 172890 24.313774 2.3160715 9.264324e-9 
std::sort(sqrt) 1474 169606 24.49219 2.3269336 9.307763e-9 
std::sort(sqrt) 1503 166333 24.334366 2.3057818 9.223183e-9 
std::sort(sqrt) 1533 163078 24.50058 2.3152761 9.261157e-9 
std::sort(sqrt) 1563 159948 24.419744 2.301556 9.206272e-9 
std::sort(sqrt) 1594 156838 24.406586 2.2941892 9.176765e-9 
std::sort(sqrt) 1625 153846 24.460424 2.29326 9.17305e-9 
std::sort(sqrt) 1657 150875 24.296196 2.2718704 9.087486e-9 
std::sort(sqrt) 1690 147928 24.601467 2.294312 9.17731e-9 
std::sort(sqrt) 1723 145095 24.641867 2.292116 9.168512e-9 
std::sort(sqrt) 1757 142287 24.651571 2.2870214 9.14815e-9 
std::sort(sqrt) 1792 139508 24.763948 2.2913978 9.165652e-9 
std::sort(sqrt) 1827 136836 24.71715 2.281177 9.124731e-9 
std::sort(sqrt) 1863 134192 24.65666 2.2696977 9.078802e-9 
std::sort(sqrt) 1900 131578 24.635466 2.2618394 9.047422e-9 
std::sort(sqrt) 1938 128998 24.777332 2.268913 9.075721e-9 
std::sort(sqrt) 1976 126518 24.777468 2.26312 9.052496e-9 
std::sort(sqrt) 2015 124069 25.004473 2.2779872 9.111984e-9 
std::sort(sqrt) 2055 121654 24.844254 2.257558 9.03027e-9 
std::sort(sqrt) 2096 119274 24.798573 2.2475865 8.990407e-9 
std::sort(sqrt) 2137 116986 25.43429 2.2993796 9.197551e-9 
std::sort(sqrt) 2179 114731 25.018183 2.2560344 9.02418e-9 
std::sort(sqrt) 2222 112511 25.58869 2.301629 9.206537e-9 
std::sort(sqrt) 2266 110326 25.442387 2.2826612 9.130691e-9 
std::sort(sqrt) 2311 108178 25.310268 2.2650425 9.0601935e-9 
std::sort(sqrt) 2357 106067 25.124804 2.2427382 8.9709555e-9 
std::sort(sqrt) 2404 103993 25.451105 2.266103 9.0644425e-9 
std::sort(sqrt) 2452 101957 25.483734 2.2632606 9.053094e-9 
std::sort(sqrt) 2501 99960 25.553043 2.2636774 9.054711e-9 
std::sort(sqrt) 2551 98000 25.562069 2.2587624 9.035122e-9 
std::sort(sqrt) 2602 96079 25.617767 2.257986 9.032033e-9 
std::sort(sqrt) 2654 94197 25.429958 2.2358065 8.943268e-9 
std::sort(sqrt) 2707 92353 25.594929 2.2446811 8.9787395e-9 
std::sort(sqrt) 2761 90546 25.441162 2.2256336 8.9026235e-9 
std::sort(sqrt) 2816 88778 25.708202 2.2434099 8.9736805e-9 
std::sort(sqrt) 2872 87047 25.593916 2.2279139 8.911691e-9 
std::sort(sqrt) 2929 85353 25.805845 2.2408314 8.963363e-9 
std::sort(sqrt) 2987 83696 25.651562 2.221976 8.887906e-9 
std::sort(sqrt) 3046 82074 25.712137 2.2217922 8.887262e-9 
std::sort(sqrt) 3106 80489 25.939283 2.2359827 8.943973e-9 
std::sort(sqrt) 3168 78914 26.22422 2.2550018 9.020024e-9 
std::sort(sqrt) 3231 77375 25.691593 2.203818 8.81532e-9 
std::sort(sqrt) 3295 75872 26.074327 2.231233 8.924995e-9 
std::sort(sqrt) 3360 74404 25.952599 2.2154732 8.861984e-9 
std::sort(sqrt) 3427 72950 26.056736 2.2189674 8.875882e-9 
std::sort(sqrt) 3495 71530 26.401348 2.2429 8.971695e-9 
std::sort(sqrt) 3564 70145 26.246017 2.224374 8.897611e-9 
std::sort(sqrt) 3635 68775 26.269566 2.221013 8.884155e-9 
std::sort(sqrt) 3707 67439 26.320774 2.2200315 8.880256e-9 
std::sort(sqrt) 3781 66120 25.893917 2.1787877 8.715162e-9 
std::sort(sqrt) 3856 64834 26.105839 2.1913943 8.76558e-9 
std::sort(sqrt) 3933 63564 26.722462 2.237797 8.951288e-9 
std::sort(sqrt) 4011 62328 26.898354 2.247195 8.9888665e-9 
std::sort(sqrt) 4091 61109 26.205322 2.1840975 8.736499e-9 
std::sort(sqrt) 4172 59923 26.465548 2.2005982 8.802437e-9 
std::sort(sqrt) 4255 58754 26.73695 2.217924 8.871758e-9 
std::sort(sqrt) 4340 57603 26.788109 2.2169201 8.8677865e-9 
std::sort(sqrt) 4426 56484 26.723303 2.206388 8.825617e-9 
std::sort(sqrt) 4514 55383 26.385664 2.1734142 8.693696e-9 
std::sort(sqrt) 4604 54300 26.367851 2.1668634 8.667551e-9 
std::sort(sqrt) 4696 53236 26.148344 2.143796 8.575312e-9 
std::sort(sqrt) 4789 52202 26.564415 2.1728678 8.691632e-9 
std::sort(sqrt) 4884 51187 26.8775 2.1933928 8.773665e-9 
std::sort(sqrt) 4981 50190 26.94181 2.193562 8.774375e-9 
std::sort(sqrt) 5080 49212 26.718508 2.1703637 8.68156e-9 
std::sort(sqrt) 5181 48253 27.358229 2.2172134 8.868896e-9 
std::sort(sqrt) 5284 47312 27.359735 2.2122438 8.849096e-9 
std::sort(sqrt) 5389 46390 27.459114 2.2151947 8.860931e-9 
std::sort(sqrt) 5496 45487 27.369377 2.2029145 8.81178e-9 
std::sort(sqrt) 5605 44603 27.213713 2.185402 8.741614e-9 
std::sort(sqrt) 5717 43729 27.040134 2.1664965 8.6660314e-9 
std::sort(sqrt) 5831 42874 27.093477 2.1658275 8.663369e-9 
std::sort(sqrt) 5947 42038 26.4458 2.1092608 8.437044e-9 
std::sort(sqrt) 6065 41220 27.062151 2.153551 8.614228e-9 
std::sort(sqrt) 6186 40413 27.228724 2.1619034 8.647794e-9 
std::sort(sqrt) 6309 39625 27.285685 2.1615512 8.646408e-9 
std::sort(sqrt) 6435 38850 27.207111 2.1504667 8.601876e-9 
std::sort(sqrt) 6563 38092 27.356997 2.157468 8.629949e-9 
std::sort(sqrt) 6694 37346 27.395155 2.15563 8.622723e-9 
std::sort(sqrt) 6827 36619 27.319489 2.144886 8.579615e-9 
std::sort(sqrt) 6963 35904 27.564013 2.1592596 8.637053e-9 
std::sort(sqrt) 7102 35201 27.76748 2.1703503 8.6814875e-9 
std::sort(sqrt) 7244 34511 27.907003 2.1763968 8.705668e-9 
std::sort(sqrt) 7388 33838 27.771952 2.1610785 8.644482e-9 
std::sort(sqrt) 7535 33178 27.835224 2.161222 8.645018e-9 
std::sort(sqrt) 7685 32530 27.732647 2.1485136 8.594293e-9 
std::sort(sqrt) 7838 31895 27.64528 2.1370366 8.548385e-9 
std::sort(sqrt) 7994 31273 27.639582 2.1319103 8.527765e-9 
std::sort(sqrt) 8153 30663 27.718178 2.1332972 8.533345e-9 
std::sort(sqrt) 8316 30062 27.826399 2.1369295 8.547869e-9 
std::sort(sqrt) 8482 29474 27.794779 2.1298373 8.519401e-9 
std::sort(sqrt) 8651 28898 27.978117 2.1392202 8.556999e-9 
std::sort(sqrt) 8824 28331 27.81684 2.1222537 8.489261e-9 
std::sort(sqrt) 9000 27777 27.977768 2.1299014 8.519844e-9 
std::sort(sqrt) 9180 27233 28.158222 2.1389873 8.555985e-9 
std::sort(sqrt) 9363 26700 28.109137 2.1306496 8.522868e-9 
std::sort(sqrt) 9550 26178 28.400274 2.1480722 8.592292e-9 
std::sort(sqrt) 9741 25664 28.007849 2.1138232 8.455529e-9 
std::sort(sqrt) 9935 25163 28.11533 2.1173885 8.469744e-9 
std::sort(sqrt) 10133 24671 28.239338 2.1221776 8.489008e-9 
std::sort(sqrt) 10335 24189 28.184359 2.113523 8.454317e-9 
std::sort(sqrt) 10541 23716 28.156021 2.1068993 8.427922e-9 
std::sort(sqrt) 10751 23253 28.592224 2.1349936 8.540213e-9 
std::sort(sqrt) 10966 22797 28.722122 2.140128 8.560789e-9 
std::sort(sqrt) 11185 22351 28.776785 2.1396527 8.55875e-9 
std::sort(sqrt) 11408 21914 28.63966 2.1249573 8.500002e-9 
std::sort(sqrt) 11636 21485 28.730167 2.1271667 8.508685e-9 
std::sort(sqrt) 11868 21065 28.83867 2.130707 8.522848e-9 
std::sort(sqrt) 12105 20652 28.727154 2.1180038 8.472271e-9 
std::sort(sqrt) 12347 20247 29.040884 2.1366358 8.546896e-9 
std::sort(sqrt) 12593 19852 28.945616 2.1251767 8.500834e-9 
std::sort(sqrt) 12844 19464 29.007553 2.1252813 8.501274e-9 
std::sort(sqrt) 13100 19083 28.732208 2.1007254 8.403329e-9 
std::sort(sqrt) 13362 18709 28.678059 2.0923958 8.369929e-9 
std::sort(sqrt) 13629 18343 28.981672 2.1101532 8.440723e-9 
std::sort(sqrt) 13901 17984 29.118399 2.1157167 8.463016e-9 
std::sort(sqrt) 14179 17631 29.068657 2.1077275 8.431249e-9 
std::sort(sqrt) 14462 17286 29.166132 2.1104324 8.442063e-9 
std::sort(sqrt) 14751 16948 29.05457 2.0980263 8.392107e-9 
std::sort(sqrt) 15046 16615 29.069021 2.0947487 8.379353e-9 
std::sort(sqrt) 15346 16290 29.104895 2.0930378 8.372609e-9 
std::sort(sqrt) 15652 15972 29.14979 2.0919812 8.368135e-9 
std::sort(sqrt) 15965 15659 29.35837 2.1026397 8.410696e-9 
std::sort(sqrt) 16284 15352 29.017412 2.0739808 8.2961895e-9 
std::sort(sqrt) 16609 15052 29.18592 2.0817826 8.327175e-9 
std::sort(sqrt) 16941 14757 29.29616 2.0853984 8.34165e-9 
std::sort(sqrt) 17279 14468 29.2253 2.0761423 8.304816e-9 
std::sort(sqrt) 17624 14185 29.311468 2.0780532 8.31233e-9 
std::sort(sqrt) 17976 13907 29.412766 2.0810256 8.324361e-9 
std::sort(sqrt) 18335 13635 29.548546 2.086421 8.34576e-9 
std::sort(sqrt) 18701 13368 29.403332 2.0719955 8.288149e-9 
std::sort(sqrt) 19075 13106 29.407944 2.0681572 8.272729e-9 
std::sort(sqrt) 19456 12849 29.447517 2.066793 8.267498e-9 
std::sort(sqrt) 19845 12597 29.38513 2.0582883 8.233567e-9 
std::sort(sqrt) 20241 12351 29.216154 2.0423746 8.16961e-9 
std::sort(sqrt) 20645 12109 29.359087 2.0482838 8.193454e-9 
std::sort(sqrt) 21057 11872 29.590641 2.060341 8.241736e-9 
std::sort(sqrt) 21478 11639 29.445507 2.0461667 8.185241e-9 
std::sort(sqrt) 21907 11411 29.530918 2.048041 8.192794e-9 
std::sort(sqrt) 22345 11188 29.795893 2.0623329 8.249469e-9 
std::sort(sqrt) 22791 10969 29.931334 2.067627 8.270691e-9 
std::sort(sqrt) 23246 10754 29.800192 2.0545204 8.218493e-9 
std::sort(sqrt) 23710 10544 29.89841 2.0572479 8.229049e-9 
std::sort(sqrt) 24184 10337 29.893154 2.0528524 8.211737e-9 
std::sort(sqrt) 24667 10134 30.088224 2.0622082 8.249645e-9 
std::sort(sqrt) 25160 9936 30.026417 2.053953 8.216148e-9 
std::sort(sqrt) 25663 9741 30.092049 2.054429 8.218266e-9 
std::sort(sqrt) 26176 9550 30.16024 2.0550783 8.220945e-9 
std::sort(sqrt) 26699 9363 30.402168 2.067542 8.27074e-9 
std::sort(sqrt) 27232 9180 30.510386 2.0708854 8.28388e-9 
std::sort(sqrt) 27776 9000 30.570705 2.0709684 8.284404e-9 
std::sort(sqrt) 28331 8824 30.780996 2.0811899 8.325002e-9 
std::sort(sqrt) 28897 8651 30.660341 2.0690398 8.276558e-9 
std::sort(sqrt) 29474 8482 30.806932 2.0749383 8.299804e-9 
std::sort(sqrt) 30063 8315 30.488916 2.0495784 8.199172e-9 
std::sort(sqrt) 30664 8152 30.45863 2.0436192 8.175363e-9 
std::sort(sqrt) 31277 7993 30.521166 2.043899 8.175692e-9 
std::sort(sqrt) 31902 7836 30.580761 2.0439827 8.176452e-9 
std::sort(sqrt) 32540 7682 29.90128 1.9947582 7.979918e-9 
std::sort(sqrt) 33190 7532 30.528982 2.0327637 8.131475e-9 
std::sort(sqrt) 33853 7384 30.364653 2.0179877 8.0729015e-9 
std::sort(sqrt) 34530 7240 30.174953 2.0015807 8.006412e-9 
std::sort(sqrt) 35220 7098 30.188274 1.9986799 7.99499e-9 
std::sort(sqrt) 35924 6959 30.748482 2.0319285 8.127873e-9 
std::sort(sqrt) 36642 6822 30.070738 1.9833995 7.934495e-9 
std::sort(sqrt) 37374 6689 30.712885 2.0219483 8.087965e-9 
std::sort(sqrt) 38121 6558 30.714678 2.0182729 8.0731715e-9 
std::sort(sqrt) 38883 6429 30.44122 1.9965577 7.986908e-9 
std::sort(sqrt) 39660 6303 30.510904 1.9973886 7.99029e-9 
std::sort(sqrt) 40453 6180 30.09676 1.9665996 7.866413e-9 
std::sort(sqrt) 41262 6058 30.145397 1.9661076 7.865525e-9 
std::sort(sqrt) 42087 5940 29.713354 1.9343263 7.7374045e-9 
std::sort(sqrt) 42928 5823 29.921762 1.9442806 7.7780635e-9 
std::sort(sqrt) 43786 5709 31.15567 2.0207098 8.083671e-9 
std::sort(sqrt) 44661 5597 30.85244 1.9973447 7.990414e-9 
std::sort(sqrt) 45554 5487 30.907827 1.9972373 7.990394e-9 
std::sort(sqrt) 46465 5380 31.210629 2.013088 8.052942e-9 
std::sort(sqrt) 47394 5274 30.866095 1.9872049 7.95022e-9 
std::sort(sqrt) 48341 5171 30.978395 1.9907767 7.9640206e-9 
std::sort(sqrt) 49307 5070 30.728956 1.971131 7.88495e-9 
std::sort(sqrt) 50293 4970 30.844727 1.9749385 7.901138e-9 
std::sort(sqrt) 51298 4873 31.027533 1.9830189 7.932864e-9 
std::sort(sqrt) 52323 4778 31.15336 1.9874352 7.9497635e-9 
std::sort(sqrt) 53369 4684 30.79219 1.9608221 7.843903e-9 
std::sort(sqrt) 54436 4592 31.309048 1.990116 7.9614155e-9 
std::sort(sqrt) 55524 4502 31.61583 2.0059757 8.024895e-9 
std::sort(sqrt) 56634 4414 31.065493 1.9674927 7.870523e-9 
std::sort(sqrt) 57766 4327 30.980368 1.9585598 7.835697e-9 
std::sort(sqrt) 58921 4242 31.391665 1.9809848 7.92575e-9 
std::sort(sqrt) 60099 4159 31.053007 1.9560883 7.825864e-9 
std::sort(sqrt) 61300 4078 30.827654 1.9384073 7.754206e-9 
std::sort(sqrt) 62526 3998 31.183437 1.9572625 7.829709e-9 
std::sort(sqrt) 63776 3919 31.199877 1.9547906 7.8210975e-9 
std::sort(sqrt) 65051 3843 31.247486 1.9542768 7.817389e-9 
std::sort(sqrt) 66352 3767 31.266466 1.9519762 7.809529e-9 
std::sort(sqrt) 67679 3693 31.355797 1.954068 7.818193e-9 
std::sort(sqrt) 69032 3621 31.344036 1.949865 7.800557e-9 
std::sort(sqrt) 70412 3550 31.140999 1.9337991 7.736355e-9 
std::sort(sqrt) 71820 3480 31.387205 1.945637 7.784616e-9 
std::sort(sqrt) 73256 3412 30.926083 1.9136646 7.6562054e-9 
std::sort(sqrt) 74721 3345 31.082024 1.9199203 7.6814715e-9 
std::sort(sqrt) 76215 3280 31.250023 1.9268981 7.708048e-9 
std::sort(sqrt) 77739 3215 31.57805 1.9437011 7.776954e-9 
std::sort(sqrt) 79293 3152 31.590685 1.9410671 7.766395e-9 
std::sort(sqrt) 80878 3091 31.699986 1.9443717 7.777676e-9 
std::sort(sqrt) 82495 3030 31.749779 1.9440204 7.77733e-9 
std::sort(sqrt) 84144 2971 31.739218 1.939982 7.760182e-9 
std::sort(sqrt) 85826 2912 31.764017 1.9381151 7.754777e-9 
std::sort(sqrt) 87542 2855 31.293148 1.906063 7.626314e-9 
std::sort(sqrt) 89292 2799 31.514109 1.9161888 7.666954e-9 
std::sort(sqrt) 91077 2744 31.337656 1.9021572 7.611208e-9 
std::sort(sqrt) 92898 2691 31.965248 1.9368932 7.7479285e-9 
std::sort(sqrt) 94755 2638 31.856543 1.9269725 7.709009e-9 
std::sort(sqrt) 96650 2586 31.795736 1.9199765 7.6818445e-9 
std::sort(sqrt) 98583 2535 31.846827 1.9197496 7.6818285e-9 
std::sort(sqrt) 100554 2486 32.128143 1.9333792 7.73422e-9 
std::sort(sqrt) 102565 2437 32.161728 1.9320787 7.729833e-9 
std::sort(sqrt) 104616 2389 31.67901 1.89982 7.60148e-9 
std::sort(sqrt) 106708 2342 31.906965 1.9102184 7.643621e-9 
std::sort(sqrt) 108842 2296 32.30834 1.9309453 7.726833e-9 
std::sort(sqrt) 111018 2251 32.131847 1.9171251 7.671522e-9 
std::sort(sqrt) 113238 2207 32.20658 1.9183145 7.675829e-9 
std::sort(sqrt) 115502 2164 32.324074 1.9220432 7.689824e-9 
std::sort(sqrt) 117812 2122 32.435257 1.9253837 7.701625e-9 
std::sort(sqrt) 120168 2080 32.13012 1.9040418 7.617707e-9 
std::sort(sqrt) 122571 2039 31.919912 1.8883883 7.555903e-9 
std::sort(sqrt) 125022 1999 31.820156 1.8793108 7.519681e-9 
std::sort(sqrt) 127522 1960 32.58339 1.9211466 7.686335e-9 
std::sort(sqrt) 130072 1922 32.47139 1.911324 7.645346e-9 
std::sort(sqrt) 132673 1884 32.23622 1.8942966 7.578522e-9 
std::sort(sqrt) 135326 1847 32.735634 1.92042 7.6833055e-9 
std::sort(sqrt) 138032 1811 32.77327 1.9194115 7.678385e-9 
std::sort(sqrt) 140792 1775 32.803936 1.9179991 7.674889e-9 
std::sort(sqrt) 143607 1740 32.852207 1.9176192 7.674278e-9 
std::sort(sqrt) 146479 1706 32.914467 1.9180552 7.675501e-9 
std::sort(sqrt) 149408 1673 32.956264 1.9172994 7.670438e-9 
std::sort(sqrt) 152396 1640 33.00488 1.9169416 7.669931e-9 
std::sort(sqrt) 155443 1608 33.008495 1.9139768 7.657366e-9 
std::sort(sqrt) 158551 1576 33.08431 1.9152011 7.664593e-9 
std::sort(sqrt) 161722 1545 33.16606 1.9167637 7.671336e-9 
std::sort(sqrt) 164956 1515 33.12203 1.9110639 7.64706e-9 
std::sort(sqrt) 168255 1485 33.162445 1.9102471 7.645311e-9 
std::sort(sqrt) 171620 1456 33.265865 1.9130563 7.655939e-9 
std::sort(sqrt) 175052 1428 33.13512 1.9024123 7.610433e-9 
std::sort(sqrt) 178553 1400 33.390823 1.9139537 7.656604e-9 
std::sort(sqrt) 182124 1372 33.404316 1.9115968 7.650239e-9 
std::sort(sqrt) 185766 1345 33.237846 1.8989663 7.600265e-9 
std::sort(sqrt) 189481 1319 33.53959 1.9130832 7.654615e-9 
std::sort(sqrt) 193270 1293 33.571735 1.9118018 7.650325e-9 
std::sort(sqrt) 197135 1268 33.55768 1.9078976 7.632592e-9 
std::sort(sqrt) 201077 1243 33.61391 1.9079963 7.633857e-9 
std::sort(sqrt) 205098 1218 33.495743 1.8982109 7.598638e-9 
std::sort(sqrt) 209199 1195 33.705517 1.9070121 7.628268e-9 
std::sort(sqrt) 213382 1171 33.577885 1.8967257 7.59084e-9 
std::sort(sqrt) 217649 1148 33.746624 1.9031864 7.616979e-9 
std::sort(sqrt) 222001 1126 33.85397 1.9061699 7.625499e-9 
std::sort(sqrt) 226441 1104 33.90072 1.9057364 7.623224e-9 
std::sort(sqrt) 230969 1082 33.977806 1.9070079 7.630826e-9 
std::sort(sqrt) 235588 1061 33.98882 1.9045722 7.619542e-9 
std::sort(sqrt) 240299 1040 34.047005 1.9047838 7.62185e-9 
std::sort(sqrt) 245104 1019 34.08254 1.9037297 7.622207e-9 
std::sort(sqrt) 250006 999 34.167328 1.9054252 7.629147e-9 
std::sort(sqrt) 255006 980 34.165524 1.9022939 7.612042e-9 
std::sort(sqrt) 260106 961 34.188984 1.9005768 7.603467e-9 
std::sort(sqrt) 265308 942 34.179764 1.8970516 7.590631e-9 
std::sort(sqrt) 270614 923 34.263355 1.8986804 7.6015105e-9 
std::sort(sqrt) 276026 905 34.35654 1.9008353 7.60932e-9 
std::sort(sqrt) 281546 887 34.378582 1.8990533 7.6043865e-9 
std::sort(sqrt) 287176 870 34.360115 1.8950429 7.584932e-9 
std::sort(sqrt) 292919 853 33.902187 1.8668458 7.471571e-9 
std::sort(sqrt) 298777 836 34.51239 1.8974622 7.596608e-9 
std::sort(sqrt) 304752 820 34.136105 1.8738315 7.498427e-9 
std::sort(sqrt) 310847 804 33.955635 1.8610064 7.4463786e-9 
std::sort(sqrt) 317063 788 34.604256 1.8935908 7.579042e-9 
std::sort(sqrt) 323404 773 34.359463 1.8772607 7.509304e-9 
std::sort(sqrt) 329872 757 34.710472 1.893483 7.582633e-9 
std::sort(sqrt) 336469 743 34.749454 1.8926601 7.570748e-9 
std::sort(sqrt) 343198 728 34.767754 1.8907149 7.567457e-9 
std::sort(sqrt) 350061 714 34.789085 1.8889407 7.557469e-9 
std::sort(sqrt) 357062 700 34.78198 1.8856299 7.5442275e-9 
std::sort(sqrt) 364203 686 34.896664 1.8889219 7.560427e-9 
std::sort(sqrt) 371487 672 34.98416 1.890734 7.573865e-9 
std::sort(sqrt) 378916 659 36.40046 1.9642459 7.866245e-9 
std::sort(sqrt) 386494 646 35.070297 1.8895545 7.568053e-9 
std::sort(sqrt) 394223 634 34.83357 1.8739158 7.497542e-9 
std::sort(sqrt) 402107 621 35.064106 1.8834233 7.542489e-9 
std::sort(sqrt) 410149 609 34.39092 1.8444337 7.3842106e-9 
std::sort(sqrt) 418351 597 34.582428 1.8518673 7.41472e-9 
std::sort(sqrt) 426718 585 35.019264 1.8723953 7.500681e-9 
std::sort(sqrt) 435252 574 35.242863 1.8814766 7.530887e-9 
std::sort(sqrt) 443957 563 34.83962 1.8571165 7.4300175e-9 
std::sort(sqrt) 452836 552 35.41129 1.8847191 7.539918e-9 
std::sort(sqrt) 461892 541 35.526566 1.887984 7.555455e-9 
std::sort(sqrt) 471129 530 35.47877 1.8825861 7.539441e-9 
std::sort(sqrt) 480551 520 35.221573 1.8661097 7.467828e-9 
std::sort(sqrt) 490162 510 35.415592 1.8735535 7.494735e-9 
std::sort(sqrt) 499965 500 35.62432 1.8817518 7.527534e-9 
std::sort(sqrt) 509964 490 35.642075 1.8798528 7.52295e-9 
std::sort(sqrt) 520163 480 35.669746 1.8784819 7.52361e-9 
std::sort(sqrt) 530566 471 35.58123 1.8710053 7.487118e-9 
std::sort(sqrt) 541177 461 35.766354 1.8779188 7.5272535e-9 
std::sort(sqrt) 552000 452 35.77206 1.8754053 7.516534e-9 
std::sort(sqrt) 563040 444 35.78603 1.8733318 7.493634e-9 
std::sort(sqrt) 574300 435 35.58731 1.8601476 7.4459368e-9 
std::sort(sqrt) 585786 426 35.736786 1.8651752 7.474309e-9 
std::sort(sqrt) 597501 418 35.977493 1.8749428 7.507116e-9 
std::sort(sqrt) 609451 410 35.442024 1.8442912 7.3808577e-9 
std::sort(sqrt) 621640 402 36.07026 1.8741964 7.499807e-9 
std::sort(sqrt) 634072 394 36.152 1.8756596 7.5079125e-9 
std::sort(sqrt) 646753 386 36.185658 1.8746272 7.509122e-9 
std::sort(sqrt) 659688 378 36.310455 1.8783125 7.532471e-9 
std::sort(sqrt) 672881 371 36.311504 1.8755951 7.513234e-9 
std::sort(sqrt) 686338 364 36.342278 1.8744186 7.502866e-9 
std::sort(sqrt) 700064 357 36.315742 1.8702942 7.483487e-9 
std::sort(sqrt) 714065 350 36.390316 1.8713815 7.48784e-9 
std::sort(sqrt) 728346 343 36.467037 1.8725759 7.49562e-9 
std::sort(sqrt) 742912 336 36.298203 1.8611759 7.456084e-9 
std::sort(sqrt) 757770 329 36.54613 1.8711475 7.505415e-9 
std::sort(sqrt) 772925 323 36.320244 1.8568661 7.4377358e-9 
std::sort(sqrt) 788383 317 36.3894 1.8576885 7.4332096e-9 
std::sort(sqrt) 804150 310 36.718784 1.8717738 7.5085245e-9 
std::sort(sqrt) 820233 304 36.60926 1.863477 7.4733135e-9 
std::sort(sqrt) 836637 298 36.640446 1.8623562 7.469808e-9 
std::sort(sqrt) 853369 292 36.844334 1.8700039 7.504518e-9 
std::sort(sqrt) 870436 287 36.842888 1.8672233 7.47442e-9 
std::sort(sqrt) 887844 281 36.955177 1.8702064 7.496293e-9 
std::sort(sqrt) 905600 276 36.681313 1.8536668 7.416281e-9 
std::sort(sqrt) 923712 270 37.030704 1.8686254 7.492416e-9 
std::sort(sqrt) 942186 265 37.01163 1.8649744 7.469479e-9 
std::sort(sqrt) 961029 260 37.123997 1.8679473 7.475751e-9 
std::sort(sqrt) 980249 255 37.155483 1.8668481 7.468484e-9 
std::sort(sqrt) 999853 250 36.63397 1.8380067 7.353108e-9 
std::sort(sqrt) 1019850 245 37.239178 1.8656973 7.466873e-9 
std::sort(sqrt) 1040247 240 37.24066 1.8631048 7.46259e-9 
std::sort(sqrt) 1061051 235 37.365654 1.8666902 7.486315e-9 
std::sort(sqrt) 1082272 230 37.380703 1.8647805 7.491408e-9 
std::sort(sqrt) 1103917 226 37.047268 1.8455166 7.3972974e-9 
std::sort(sqrt) 1125995 222 37.22578 1.8517737 7.407957e-9 
std::sort(sqrt) 1148514 217 37.561382 1.8658166 7.486399e-9 
std::sort(sqrt) 1171484 213 37.460102 1.8581486 7.446711e-9 
std::sort(sqrt) 1194913 209 37.60634 1.8627627 7.458904e-9 
std::sort(sqrt) 1218811 205 37.651054 1.8623424 7.453655e-9 
std::sort(sqrt) 1243187 201 37.486725 1.8515975 7.409929e-9 
std::sort(sqrt) 1268050 197 37.62107 1.855615 7.4282283e-9 
std::sort(sqrt) 1293411 193 37.780582 1.8608603 7.454525e-9 
std::sort(sqrt) 1319279 189 37.69622 1.8540963 7.435905e-9 
std::sort(sqrt) 1345664 185 37.819748 1.8575618 7.461651e-9 
std::sort(sqrt) 1372577 182 39.808388 1.9524964 7.815957e-9 
std::sort(sqrt) 1400028 178 37.297646 1.8267914 7.3304767e-9 
std::sort(sqrt) 1428028 175 37.12753 1.8159184 7.266438e-9 
std::sort(sqrt) 1456588 171 37.963467 1.8542135 7.4443527e-9 
std::sort(sqrt) 1485719 168 37.561127 1.8320062 7.3397444e-9 
std::sort(sqrt) 1515433 164 37.998917 1.8507799 7.446877e-9 
std::sort(sqrt) 1545741 161 38.233524 1.8596191 7.472423e-9 
std::sort(sqrt) 1576655 158 38.249134 1.8577969 7.457692e-9 
std::sort(sqrt) 1608188 155 38.325108 1.8589077 7.457432e-9 
std::sort(sqrt) 1640351 152 38.36245 1.8581442 7.452449e-9 
std::sort(sqrt) 1673158 149 38.420105 1.858365 7.454316e-9 
std::sort(sqrt) 1706621 146 38.448547 1.8571745 7.453543e-9 
std::sort(sqrt) 1740753 143 38.57774 1.860847 7.475452e-9 
std::sort(sqrt) 1775568 140 38.630695 1.860837 7.485882e-9 
std::sort(sqrt) 1811079 138 38.68453 1.8608693 7.4455944e-9 
std::sort(sqrt) 1847300 135 38.67774 1.8579893 7.4502697e-9 
std::sort(sqrt) 1884246 132 38.799286 1.8612738 7.483395e-9 
std::sort(sqrt) 1921930 130 38.885567 1.8628597 7.455886e-9 
std::sort(sqrt) 1960368 127 38.913628 1.8616562 7.47753e-9 
std::sort(sqrt) 1999575 125 39.01257 1.8638422 7.456953e-9 
std::sort(sqrt) 2039566 122 38.917442 1.8567631 7.462063e-9 
std::sort(sqrt) 2080357 120 39.145916 1.8651215 7.47116e-9 
std::sort(sqrt) 2121964 117 39.19818 1.865073 7.512283e-9 
std::sort(sqrt) 2164403 115 38.48937 1.8288612 7.3475874e-9 
std::sort(sqrt) 2207691 113 39.38376 1.8688222 7.491198e-9 
std::sort(sqrt) 2251844 111 39.476517 1.8706877 7.484107e-9 
std::sort(sqrt) 2296880 108 39.42195 1.8655764 7.520574e-9 
std::sort(sqrt) 2342817 106 39.447517 1.8642659 7.5069515e-9 
std::sort(sqrt) 2389673 104 39.592346 1.8685876 7.518681e-9 
std::sort(sqrt) 2437466 102 39.40299 1.8571466 7.469773e-9 
std::sort(sqrt) 2486215 100 39.84559 1.875482 7.543522e-9 
std::sort(sqrt) 2535939 98 39.922615 1.876584 7.550977e-9 
std::sort(sqrt) 2586657 96 39.7938 1.8680204 7.522662e-9 
std::sort(sqrt) 2638390 94 39.61857 1.8573039 7.488867e-9 
std::sort(sqrt) 2691157 92 40.032383 1.8741933 7.569854e-9 
std::sort(sqrt) 2744980 91 40.077652 1.8738062 7.501431e-9 
std::sort(sqrt) 2799879 89 39.8651 1.8613824 7.469755e-9 
std::sort(sqrt) 2855876 87 40.29656 1.8790215 7.562635e-9 
std::sort(sqrt) 2912993 85 40.235443 1.8736756 7.567214e-9 
std::sort(sqrt) 2971252 84 40.098923 1.8648372 7.471747e-9 
std::sort(sqrt) 3030677 82 40.46067 1.879164 7.561556e-9 
std::sort(sqrt) 3091290 80 40.522423 1.879538 7.6001365e-9 
std::sort(sqrt) 3153115 79 40.4007 1.8714124 7.5128135e-9 
std::sort(sqrt) 3216177 77 40.107002 1.8553528 7.491967e-9 
std::sort(sqrt) 3280500 76 40.7501 1.8826143 7.551057e-9 
std::sort(sqrt) 3346110 74 40.75501 1.8803594 7.593971e-9 
std::sort(sqrt) 3413032 73 40.75614 1.8779361 7.537332e-9 
std::sort(sqrt) 3481292 71 40.569016 1.8668565 7.552872e-9 
std::sort(sqrt) 3550917 70 41.04776 1.8864069 7.589214e-9 
std::sort(sqrt) 3621935 69 40.773212 1.8713326 7.4879205e-9 
std::sort(sqrt) 3694373 67 40.898376 1.8746192 7.573516e-9 
std::sort(sqrt) 3768260 66 41.16484 1.8843653 7.576704e-9 
std::sort(sqrt) 3843625 65 40.63298 1.8575895 7.435246e-9 
std::sort(sqrt) 3920497 63 41.181694 1.880219 7.61249e-9 
std::sort(sqrt) 3998906 62 41.265797 1.8816046 7.589191e-9 
std::sort(sqrt) 4078884 61 41.03396 1.8685992 7.510087e-9 
std::sort(sqrt) 4160461 60 41.40851 1.8832054 7.544058e-9 
std::sort(sqrt) 4243670 58 40.925026 1.8588021 7.5520274e-9 
std::sort(sqrt) 4328543 57 41.54506 1.8845185 7.638073e-9 
std::sort(sqrt) 4415113 56 41.56369 1.8829236 7.6155775e-9 
std::sort(sqrt) 4503415 55 41.610855 1.8826236 7.600792e-9 
std::sort(sqrt) 4593483 54 41.67189 1.8829513 7.591074e-9 
std::sort(sqrt) 4685352 53 41.722874 1.8828245 7.582139e-9 
std::sort(sqrt) 4779059 52 41.617943 1.875671 7.547635e-9 
std::sort(sqrt) 4874640 51 41.721684 1.8779286 7.553815e-9 
std::sort(sqrt) 4972132 50 40.97469 1.8419371 7.4090436e-9 
std::sort(sqrt) 5071574 49 42.04481 1.8876182 7.5958315e-9 
std::sort(sqrt) 5173005 48 41.65612 1.8677722 7.522112e-9 
std::sort(sqrt) 5276465 47 41.906487 1.8765941 7.567099e-9 
std::sort(sqrt) 5381994 46 42.124577 1.8839501 7.609715e-9 
std::sort(sqrt) 5489633 45 42.04049 1.8777901 7.601359e-9 
std::sort(sqrt) 5599425 44 42.22769 1.883748 7.645866e-9 
std::sort(sqrt) 5711413 43 42.320408 1.8854811 7.67733e-9 
std::sort(sqrt) 5825641 42 42.172333 1.8764955 7.6692785e-9 
std::sort(sqrt) 5942153 42 42.368736 1.8828412 7.544328e-9 
std::sort(sqrt) 6060996 41 42.403866 1.8820128 7.573467e-9 
std::sort(sqrt) 6182215 40 42.462215 1.8822161 7.611415e-9 
std::sort(sqrt) 6305859 39 42.652893 1.888277 7.678154e-9 
std::sort(sqrt) 6431976 38 42.585064 1.8828926 7.703668e-9 
std::sort(sqrt) 6560615 38 42.523834 1.8778135 7.532242e-9 
std::sort(sqrt) 6691827 37 42.68285 1.8824605 7.602902e-9 
std::sort(sqrt) 6825663 36 42.740993 1.8826526 7.66166e-9 
std::sort(sqrt) 6962176 35 42.796677 1.8827361 7.726386e-9 
std::sort(sqrt) 7101419 35 42.606632 1.8720227 7.531786e-9 
std::sort(sqrt) 7243447 34 42.761505 1.8764721 7.61935e-9 
std::sort(sqrt) 7388315 33 42.91262 1.8807455 7.713841e-9 
std::sort(sqrt) 7536081 33 42.792824 1.8731498 7.532047e-9 
std::sort(sqrt) 7686802 32 42.975388 1.8787915 7.638057e-9 
std::sort(sqrt) 7840538 31 43.150948 1.8841134 7.751746e-9 
std::sort(sqrt) 7997348 31 43.23188 1.8852955 7.604519e-9 
std::sort(sqrt) 8157294 30 43.302914 1.8860433 7.706981e-9 
std::sort(sqrt) 8320439 30 43.31864 1.8843837 7.549216e-9 
std::sort(sqrt) 8486847 29 43.181606 1.8760909 7.622712e-9 
std::sort(sqrt) 8656583 28 42.88775 1.861014 7.677947e-9 
std::sort(sqrt) 8829714 28 42.918587 1.8600463 7.523485e-9 
std::sort(sqrt) 9006308 27 43.334465 1.8757474 7.7137186e-9 
std::sort(sqrt) 9186434 27 42.88374 1.8539451 7.4745685e-9 
std::sort(sqrt) 9370162 26 43.25217 1.8675663 7.665767e-9 
std::sort(sqrt) 9557565 26 43.40647 1.8719198 7.532977e-9 
std::sort(sqrt) 9748716 25 43.52462 1.8747052 7.692111e-9 
std::sort(sqrt) 9943690 25 43.77115 1.8830067 7.5746796e-9 
std::sort(sqrt) 10142563 24 43.75674 1.8800763 7.723542e-9 
std::sort(sqrt) 10345414 24 43.7074 1.8756539 7.554288e-9 
std::sort(sqrt) 10552322 23 43.93931 1.883297 7.759664e-9 
std::sort(sqrt) 10763368 23 43.972294 1.8824056 7.603914e-9 
std::sort(sqrt) 10978635 22 43.872116 1.8758231 7.7664195e-9 
std::sort(sqrt) 11198207 22 44.078754 1.8823588 7.640667e-9 
std::sort(sqrt) 11422171 21 44.004597 1.8769021 7.824808e-9 
std::sort(sqrt) 11650614 21 44.105038 1.8788967 7.6795335e-9 
std::sort(sqrt) 11883626 21 44.355293 1.8872608 7.56247e-9 
std::sort(sqrt) 12121298 20 43.697643 1.8570213 7.660159e-9 
std::sort(sqrt) 12363723 20 44.089302 1.8713936 7.568082e-9 
std::sort(sqrt) 12610997 19 44.191036 1.8734399 7.818739e-9 
std::sort(sqrt) 12863216 19 44.317387 1.8765236 7.678049e-9 
std::sort(sqrt) 13120480 19 44.57901 1.8853209 7.562789e-9 
std::sort(sqrt) 13382889 18 44.479237 1.8788313 7.799476e-9 
std::sort(sqrt) 13650546 18 44.661533 1.8842577 7.668629e-9 
std::sort(sqrt) 13923556 17 44.636673 1.8809417 7.9465075e-9 
std::sort(sqrt) 14202027 17 44.823143 1.8865281 7.813831e-9 
std::sort(sqrt) 14486067 17 45.04856 1.8937386 7.689899e-9 
std::sort(sqrt) 14775788 16 45.24799 1.8998404 8.036121e-9 
std::sort(sqrt) 15071303 16 45.141666 1.8931054 7.850621e-9 
std::sort(sqrt) 15372729 16 44.56828 1.8668225 7.58983e-9 
std::sort(sqrt) 15680183 15 44.365044 1.8560885 7.891441e-9 
std::sort(sqrt) 15993786 15 45.238865 1.8903869 7.879673e-9 
std::sort(sqrt) 16313661 15 45.111294 1.8828084 7.6942e-9 
std::sort(sqrt) 16639934 15 45.012722 1.8764569 7.517886e-9 
std::sort(sqrt) 16972732 14 45.22512 1.8830684 7.924764e-9 
std::sort(sqrt) 17312186 14 45.30811 1.8842826 7.774386e-9 
std::sort(sqrt) 17658429 14 45.465942 1.8886025 7.6394215e-9 
std::sort(sqrt) 18011597 13 45.367973 1.8822993 8.0388345e-9 
std::sort(sqrt) 18371828 13 45.798386 1.8979074 7.9465625e-9 
std::sort(sqrt) 18739264 13 45.55665 1.8856571 7.740462e-9 
std::sort(sqrt) 19114049 13 45.526096 1.8821669 7.574641e-9 
std::sort(sqrt) 19496329 12 45.888035 1.8948922 8.099355e-9 
std::sort(sqrt) 19886255 12 46.16113 1.9039233 7.978389e-9 
std::sort(sqrt) 20283980 12 45.97091 1.8938459 7.780549e-9 
std::sort(sqrt) 20689659 12 45.976032 1.8918304 7.619871e-9 
std::sort(sqrt) 21103452 11 46.071503 1.8935329 8.1569285e-9 
std::sort(sqrt) 21525521 11 46.33898 1.9022926 8.033984e-9 
std::sort(sqrt) 21956031 11 46.449654 1.9046022 7.886018e-9 
std::sort(sqrt) 22395151 11 46.400536 1.9003619 7.714178e-9 
std::sort(sqrt) 22843054 10 46.314823 1.8946347 8.29414e-9 
std::sort(sqrt) 23299915 10 46.26679 1.8904603 8.113593e-9 
std::sort(sqrt) 23765913 10 46.368065 1.8923895 7.962621e-9 
std::sort(sqrt) 24241231 10 46.359604 1.8898406 7.795976e-9 
std::sort(sqrt) 24726055 10 46.749058 1.9034998 7.698357e-9 
std::sort(sqrt) 25220576 9 46.949463 1.9094385 8.412173e-9 
std::sort(sqrt) 25724987 9 46.890285 1.9048187 8.227274e-9 
std::sort(sqrt) 26239486 9 46.664703 1.8934573 8.017845e-9 
std::sort(sqrt) 26764275 9 46.919292 1.9015832 7.894367e-9 
std::sort(sqrt) 27299560 9 46.12716 1.8673168 7.60011e-9 
std::sort(sqrt) 27845551 8 46.418934 1.8769577 8.425752e-9 
std::sort(sqrt) 28402462 8 46.84806 1.8921237 8.327287e-9 
std::sort(sqrt) 28970511 8 46.94384 1.8938068 8.171269e-9 
std::sort(sqrt) 29549921 8 46.924583 1.8908508 7.998544e-9 
std::sort(sqrt) 30140919 8 46.78157 1.8829203 7.808821e-9 
std::sort(sqrt) 30743737 8 46.69027 1.8770871 7.63199e-9 
std::sort(sqrt) 31358611 7 46.99406 1.8871329 8.597015e-9 
std::sort(sqrt) 31985783 7 46.978104 1.8843304 8.415928e-9 
std::sort(sqrt) 32625498 7 46.724117 1.8719975 8.196908e-9 
std::sort(sqrt) 33278007 7 46.828445 1.8740324 8.04492e-9 
std::sort(sqrt) 33943567 7 47.3886 1.8942837 7.972407e-9 
std::sort(sqrt) 34622438 7 47.498287 1.8965023 7.82524e-9 
std::sort(sqrt) 35314886 7 47.336243 1.8878788 7.6369195e-9 
std::sort(sqrt) 36021183 6 47.648132 1.8981549 8.782586e-9 
std::sort(sqrt) 36741606 6 47.3601 1.8845358 8.5486e-9 
std::sort(sqrt) 37476438 6 47.554054 1.8901048 8.405747e-9 
std::sort(sqrt) 38225966 6 47.534267 1.8871754 8.228157e-9 
std::sort(sqrt) 38990485 6 47.60298 1.8877622 8.069329e-9 
std::sort(sqrt) 39770294 6 47.48711 1.8810362 7.882919e-9 
std::sort(sqrt) 40565699 6 47.450905 1.8774772 7.71373e-9 
std::sort(sqrt) 41377012 6 47.774403 1.8881427 7.605442e-9 
std::sort(sqrt) 42204552 5 47.646973 1.8809826 8.9136485e-9 
std::sort(sqrt) 43048643 5 47.494755 1.8728611 8.701139e-9 
std::sort(sqrt) 43909615 5 48.141903 1.8962439 8.637033e-9 
std::sort(sqrt) 44787807 5 48.087498 1.8919718 8.448602e-9 
std::sort(sqrt) 45683563 5 47.762375 1.8770703 8.217706e-9 
std::sort(sqrt) 46597234 5 48.102123 1.8883022 8.104782e-9 
std::sort(sqrt) 47529178 5 47.528267 1.8636848 7.842277e-9 
std::sort(sqrt) 48479761 5 47.557495 1.8627441 7.684626e-9 
std::sort(sqrt) 49449356 5 48.438984 1.8951498 7.665013e-9 
std::sort(sqrt) 50438343 4 47.76731 1.8667843 9.252804e-9 
std::sort(sqrt) 51447109 4 48.013287 1.8743047 9.107921e-9 
std::sort(sqrt) 52476051 4 48.177082 1.8786037 8.949814e-9 
std::sort(sqrt) 53525572 4 48.517174 1.8897598 8.826435e-9 
std::sort(sqrt) 54596083 4 48.598656 1.8908296 8.658265e-9 
std::sort(sqrt) 55688004 4 48.50698 1.8851672 8.463076e-9 
std::sort(sqrt) 56801764 4 48.198845 1.8711145 8.235283e-9 
std::sort(sqrt) 57937799 4 48.569782 1.8834256 8.126929e-9 
std::sort(sqrt) 59096554 4 48.59134 1.8821764 7.962294e-9 
std::sort(sqrt) 60278485 4 48.702934 1.8844136 7.815449e-9 
std::sort(sqrt) 61484054 4 49.06472 1.8963157 7.710599e-9 
std::sort(sqrt) 62713735 3 48.576263 1.8753664 9.967867e-9 
std::sort(sqrt) 63968009 3 48.74424 1.8797781 9.795407e-9 
std::sort(sqrt) 65247369 3 49.35252 1.9011413 9.71248e-9 
std::sort(sqrt) 66552316 3 47.515026 1.8283459 9.157437e-9 
std::sort(sqrt) 67883362 3 49.257153 1.8933004 9.296831e-9 
std::sort(sqrt) 69241029 3 49.303967 1.893021 9.1131955e-9 
std::sort(sqrt) 70625849 3 48.948425 1.8773109 8.860357e-9 
std::sort(sqrt) 72038365 3 49.281857 1.88803 8.736225e-9 
std::sort(sqrt) 73479132 3 48.993362 1.8749256 8.505479e-9 
std::sort(sqrt) 74948714 3 49.39779 1.888338 8.398356e-9 
std::sort(sqrt) 76447688 3 49.07683 1.874022 8.171261e-9 
std::sort(sqrt) 77976641 3 49.71511 1.8963262 8.106386e-9 
std::sort(sqrt) 79536173 3 49.380257 1.8815033 7.885315e-9 
std::sort(sqrt) 81126896 3 49.478043 1.8831792 7.737587e-9 
std::sort(sqrt) 82749433 3 49.404037 1.8783201 7.566296e-9 
std::sort(sqrt) 84404421 2 49.553345 1.8819526 1.1148424e-8 
std::sort(sqrt) 86092509 2 49.52235 1.878737 1.0911153e-8 
std::sort(sqrt) 87814359 2 49.88392 1.890405 1.0763644e-8 
std::sort(sqrt) 89570646 2 49.90381 1.8891134 1.0545382e-8 
std::sort(sqrt) 91362058 2 49.66931 1.8782053 1.0278914e-8 
std::sort(sqrt) 93189299 2 49.87481 1.8839407 1.0108139e-8 
std::sort(sqrt) 95053084 2 49.292736 1.8599467 9.783726e-9 
std::sort(sqrt) 96954145 2 49.523556 1.8666439 9.626426e-9 
std::sort(sqrt) 98893227 2 49.983616 1.881958 9.515101e-9 
std::sort(sqrt) 100871091 2 49.811905 1.8734776 9.286494e-9 
std::sort(sqrt) 102888512 2 49.73338 1.8685164 9.0802965e-9 
std::sort(sqrt) 104946282 2 49.994854 1.8763261 8.939461e-9 
std::sort(sqrt) 107045207 2 50.714596 1.9012998 8.880827e-9 
std::sort(sqrt) 109186111 2 50.337105 1.8851285 8.6326395e-9 
std::sort(sqrt) 111369833 2 50.34607 1.8834491 8.455832e-9 
std::sort(sqrt) 113597229 2 50.68001 1.8939178 8.336109e-9 
std::sort(sqrt) 115869173 2 50.402973 1.8815559 8.1193114e-9 
std::sort(sqrt) 118186556 2 50.51491 1.8837256 7.969289e-9 
std::sort(sqrt) 120550287 2 50.46508 1.8798647 7.797015e-9 
std::sort(sqrt) 122961292 2 50.604565 1.8830566 7.657111e-9 


==> mereni-final-tables-mereni-2023-06-09-NUCsqare_sort-binary-div.csv <==
type size times time div norm 
sqare_sort(binary) 1000 249999 17.739815 1.7800722 7.1203172e-9 
sqare_sort(binary) 1020 245098 17.620914 1.763087 7.0523494e-9 
sqare_sort(binary) 1040 240384 17.663498 1.7624078 7.0496493e-9 
sqare_sort(binary) 1060 235849 17.526093 1.743916 6.975666e-9 
sqare_sort(binary) 1081 231267 17.357698 1.7223098 6.889249e-9 
sqare_sort(binary) 1102 226860 17.438244 1.7255493 6.9022055e-9 
sqare_sort(binary) 1124 222419 17.371992 1.7141565 6.856655e-9 
sqare_sort(binary) 1146 218150 17.341696 1.7064581 6.825835e-9 
sqare_sort(binary) 1168 214041 17.362192 1.7038755 6.815505e-9 
sqare_sort(binary) 1191 209907 17.372152 1.700159 6.8006574e-9 
sqare_sort(binary) 1214 205930 17.342457 1.6926814 6.770752e-9 
sqare_sort(binary) 1238 201938 17.423187 1.6958861 6.7835653e-9 
sqare_sort(binary) 1262 198098 17.373774 1.686529 6.7461254e-9 
sqare_sort(binary) 1287 194250 17.25961 1.6708566 6.6834334e-9 
sqare_sort(binary) 1312 190548 17.352795 1.6753762 6.7015318e-9 
sqare_sort(binary) 1338 186846 17.209616 1.6570233 6.628094e-9 
sqare_sort(binary) 1364 183284 17.184479 1.6501914 6.600782e-9 
sqare_sort(binary) 1391 179726 17.307262 1.657481 6.6299544e-9 
sqare_sort(binary) 1418 176304 17.232916 1.6459891 6.5839805e-9 
sqare_sort(binary) 1446 172890 17.348673 1.6525928 6.6103985e-9 
sqare_sort(binary) 1474 169606 17.2486 1.6387407 6.554983e-9 
sqare_sort(binary) 1503 166333 17.14161 1.6242384 6.4969927e-9 
sqare_sort(binary) 1533 163078 17.394403 1.6437508 6.5750405e-9 
sqare_sort(binary) 1563 159948 17.315624 1.6319941 6.5280106e-9 
sqare_sort(binary) 1594 156838 17.199652 1.6167462 6.4669905e-9 
sqare_sort(binary) 1625 153846 17.44633 1.6356614 6.542652e-9 
sqare_sort(binary) 1657 150875 17.336868 1.6211228 6.4844947e-9 
sqare_sort(binary) 1690 147928 17.342821 1.6173768 6.4695507e-9 
sqare_sort(binary) 1723 145095 17.294607 1.6086949 6.4348136e-9 
sqare_sort(binary) 1757 142287 17.214375 1.597044 6.3882206e-9 
sqare_sort(binary) 1792 139508 17.26585 1.5976019 6.39045e-9 
sqare_sort(binary) 1827 136836 17.035767 1.5722525 6.2890257e-9 
sqare_sort(binary) 1863 134192 17.283304 1.5909647 6.3638663e-9 
sqare_sort(binary) 1900 131578 17.174677 1.5768471 6.3074337e-9 
sqare_sort(binary) 1938 128998 17.287182 1.5830241 6.332144e-9 
sqare_sort(binary) 1976 126518 17.129484 1.5645697 6.25829e-9 
sqare_sort(binary) 2015 124069 16.955717 1.5447198 6.178903e-9 
sqare_sort(binary) 2055 121654 17.160208 1.559321 6.23731e-9 
sqare_sort(binary) 2096 119274 16.979559 1.5389203 6.155723e-9 
sqare_sort(binary) 2137 116986 17.097624 1.5457057 6.182845e-9 
sqare_sort(binary) 2179 114731 16.943386 1.5278833 6.111561e-9 
sqare_sort(binary) 2222 112511 17.03645 1.5323795 6.129532e-9 
sqare_sort(binary) 2266 110326 16.949259 1.5206677 6.0827015e-9 
sqare_sort(binary) 2311 108178 17.045708 1.5254383 6.101769e-9 
sqare_sort(binary) 2357 106067 16.822973 1.5016843 6.0067396e-9 
sqare_sort(binary) 2404 103993 16.924349 1.506902 6.0276277e-9 
sqare_sort(binary) 2452 101957 16.814766 1.4933524 5.9734444e-9 
sqare_sort(binary) 2501 99960 16.887535 1.4960226 5.984091e-9 
sqare_sort(binary) 2551 98000 16.832214 1.487359 5.9494836e-9 
sqare_sort(binary) 2602 96079 16.874296 1.4873242 5.9493552e-9 
sqare_sort(binary) 2654 94197 16.735899 1.4714233 5.8857204e-9 
sqare_sort(binary) 2707 92353 16.695896 1.4642339 5.8569456e-9 
sqare_sort(binary) 2761 90546 16.762058 1.4663717 5.8655454e-9 
sqare_sort(binary) 2816 88778 16.781382 1.4644166 5.857693e-9 
sqare_sort(binary) 2872 87047 16.670183 1.4511156 5.804486e-9 
sqare_sort(binary) 2929 85353 16.314966 1.416698 5.666816e-9 
sqare_sort(binary) 2987 83696 16.469019 1.4265708 5.7062843e-9 
sqare_sort(binary) 3046 82074 16.664732 1.4400038 5.7600746e-9 
sqare_sort(binary) 3106 80489 16.615929 1.4323037 5.729241e-9 
sqare_sort(binary) 3168 78914 16.726385 1.4382899 5.7531695e-9 
sqare_sort(binary) 3231 77375 16.667747 1.429755 5.719051e-9 
sqare_sort(binary) 3295 75872 16.531502 1.414634 5.658576e-9 
sqare_sort(binary) 3360 74404 16.59597 1.416734 5.666994e-9 
sqare_sort(binary) 3427 72950 16.624989 1.4157686 5.6630824e-9 
sqare_sort(binary) 3495 71530 16.670073 1.4161892 5.664817e-9 
sqare_sort(binary) 3564 70145 16.562113 1.4036543 5.6146896e-9 
sqare_sort(binary) 3635 68775 16.628607 1.4058989 5.6236606e-9 
sqare_sort(binary) 3707 67439 16.467283 1.3889366 5.5558274e-9 
sqare_sort(binary) 3781 66120 16.53333 1.3911614 5.5646527e-9 
sqare_sort(binary) 3856 64834 16.310843 1.369176 5.476706e-9 
sqare_sort(binary) 3933 63564 16.543072 1.3853527 5.5414726e-9 
sqare_sort(binary) 4011 62328 16.536135 1.3814942 5.52603e-9 
sqare_sort(binary) 4091 61109 16.445919 1.3706945 5.482846e-9 
sqare_sort(binary) 4172 59923 16.543554 1.375589 5.502384e-9 
sqare_sort(binary) 4255 58754 16.510748 1.3696247 5.4785367e-9 
sqare_sort(binary) 4340 57603 16.438557 1.3604159 5.4417284e-9 
sqare_sort(binary) 4426 56484 16.448986 1.3580973 5.432429e-9 
sqare_sort(binary) 4514 55383 16.436651 1.3539039 5.41564e-9 
sqare_sort(binary) 4604 54300 16.407167 1.348312 5.3933085e-9 
sqare_sort(binary) 4696 53236 16.420607 1.3462585 5.3851146e-9 
sqare_sort(binary) 4789 52202 16.416279 1.342789 5.371255e-9 
sqare_sort(binary) 4884 51187 16.3429 1.3336954 5.334839e-9 
sqare_sort(binary) 4981 50190 16.33822 1.3302336 5.321011e-9 
sqare_sort(binary) 5080 49212 16.283047 1.3226837 5.290799e-9 
sqare_sort(binary) 5181 48253 16.227802 1.315162 5.260673e-9 
sqare_sort(binary) 5284 47312 16.204508 1.3102584 5.2411044e-9 
sqare_sort(binary) 5389 46390 16.204765 1.3072785 5.229204e-9 
sqare_sort(binary) 5496 45487 16.194584 1.3034744 5.2139697e-9 
sqare_sort(binary) 5605 44603 16.050472 1.2889359 5.1557474e-9 
sqare_sort(binary) 5717 43729 16.133417 1.2926338 5.170562e-9 
sqare_sort(binary) 5831 42874 16.180239 1.2934333 5.1737685e-9 
sqare_sort(binary) 5947 42038 16.18681 1.2910255 5.1641025e-9 
sqare_sort(binary) 6065 41220 16.119013 1.2827183 5.1308877e-9 
sqare_sort(binary) 6186 40413 15.912062 1.2633843 5.053642e-9 
sqare_sort(binary) 6309 39625 16.117006 1.276777 5.107228e-9 
sqare_sort(binary) 6435 38850 16.186438 1.2793858 5.1175486e-9 
sqare_sort(binary) 6563 38092 16.133165 1.2723176 5.0893156e-9 
sqare_sort(binary) 6694 37346 16.08077 1.2653403 5.06148e-9 
sqare_sort(binary) 6827 36619 16.078485 1.2623413 5.049407e-9 
sqare_sort(binary) 6963 35904 16.080145 1.2596571 5.0386375e-9 
sqare_sort(binary) 7102 35201 16.11078 1.2592441 5.037027e-9 
sqare_sort(binary) 7244 34511 16.089329 1.2547662 5.0191113e-9 
sqare_sort(binary) 7388 33838 16.038408 1.2480311 4.9922213e-9 
sqare_sort(binary) 7535 33178 15.548863 1.2072669 4.8291406e-9 
sqare_sort(binary) 7685 32530 15.919923 1.233354 4.933553e-9 
sqare_sort(binary) 7838 31895 15.94537 1.2326095 4.930576e-9 
sqare_sort(binary) 7994 31273 15.932103 1.2288831 4.915604e-9 
sqare_sort(binary) 8153 30663 15.960795 1.228404 4.913706e-9 
sqare_sort(binary) 8316 30062 15.960589 1.2256941 4.902863e-9 
sqare_sort(binary) 8482 29474 15.981026 1.224582 4.8983577e-9 
sqare_sort(binary) 8651 28898 15.949462 1.2195035 4.878081e-9 
sqare_sort(binary) 8824 28331 15.881706 1.2116765 4.8468465e-9 
sqare_sort(binary) 9000 27777 15.847856 1.2064712 4.82602e-9 
sqare_sort(binary) 9180 27233 15.713962 1.193682 4.774748e-9 
sqare_sort(binary) 9363 26700 15.841248 1.2007536 4.8031663e-9 
sqare_sort(binary) 9550 26178 15.831814 1.197449 4.789798e-9 
sqare_sort(binary) 9741 25664 15.833885 1.1950234 4.780227e-9 
sqare_sort(binary) 9935 25163 15.8844 1.1962672 4.7851763e-9 
sqare_sort(binary) 10133 24671 15.920146 1.1963941 4.785744e-9 
sqare_sort(binary) 10335 24189 15.49715 1.1621192 4.6486006e-9 
sqare_sort(binary) 10541 23716 15.883069 1.1885211 4.754268e-9 
sqare_sort(binary) 10751 23253 15.905293 1.187655 4.750753e-9 
sqare_sort(binary) 10966 22797 15.871058 1.1825762 4.730458e-9 
sqare_sort(binary) 11185 22351 15.880726 1.1807865 4.7232227e-9 
sqare_sort(binary) 11408 21914 15.779309 1.1707666 4.6831614e-9 
sqare_sort(binary) 11636 21485 15.987039 1.1836721 4.7346984e-9 
sqare_sort(binary) 11868 21065 15.978429 1.1805451 4.722191e-9 
sqare_sort(binary) 12105 20652 15.920216 1.1737702 4.6952224e-9 
sqare_sort(binary) 12347 20247 15.911535 1.1706654 4.6828545e-9 
sqare_sort(binary) 12593 19852 15.927056 1.1693586 4.677505e-9 
sqare_sort(binary) 12844 19464 15.938363 1.1677477 4.671073e-9 
sqare_sort(binary) 13100 19083 15.403587 1.1262172 4.505098e-9 
sqare_sort(binary) 13362 18709 15.919974 1.161546 4.6463766e-9 
sqare_sort(binary) 13629 18343 15.946312 1.1610497 4.644259e-9 
sqare_sort(binary) 13901 17984 15.868993 1.1530267 4.6121884e-9 
sqare_sort(binary) 14179 17631 15.669018 1.1361384 4.5447366e-9 
sqare_sort(binary) 14462 17286 15.779523 1.1417906 4.567343e-9 
sqare_sort(binary) 14751 16948 15.722823 1.1353428 4.5413717e-9 
sqare_sort(binary) 15046 16615 15.407084 1.1102531 4.4412025e-9 
sqare_sort(binary) 15346 16290 15.419915 1.1089016 4.435849e-9 
sqare_sort(binary) 15652 15972 15.349976 1.1016155 4.4065724e-9 
sqare_sort(binary) 15965 15659 15.339774 1.0986311 4.394596e-9 
sqare_sort(binary) 16284 15352 15.31464 1.0945934 4.3785144e-9 
sqare_sort(binary) 16609 15052 15.326281 1.0931978 4.3728146e-9 
sqare_sort(binary) 16941 14757 15.195845 1.0816909 4.3267927e-9 
sqare_sort(binary) 17279 14468 15.106633 1.0731634 4.2927812e-9 
sqare_sort(binary) 17624 14185 15.258978 1.0817939 4.327237e-9 
sqare_sort(binary) 17976 13907 15.104781 1.0687004 4.2749346e-9 
sqare_sort(binary) 18335 13635 15.115205 1.0672836 4.2691735e-9 
sqare_sort(binary) 18701 13368 15.439459 1.0879886 4.3520423e-9 
sqare_sort(binary) 19075 13106 15.058019 1.0589774 4.2359614e-9 
sqare_sort(binary) 19456 12849 15.241669 1.0697464 4.2791544e-9 
sqare_sort(binary) 19845 12597 15.065844 1.0552906 4.221374e-9 
sqare_sort(binary) 20241 12351 14.991001 1.0479559 4.1918806e-9 
sqare_sort(binary) 20645 12109 15.028723 1.048503 4.194175e-9 
sqare_sort(binary) 21057 11872 14.930646 1.039593 4.1585593e-9 
sqare_sort(binary) 21478 11639 14.924889 1.0371296 4.1488097e-9 
sqare_sort(binary) 21907 11411 14.941701 1.0362433 4.145292e-9 
sqare_sort(binary) 22345 11188 14.834546 1.0267781 4.107181e-9 
sqare_sort(binary) 22791 10969 14.811987 1.0231974 4.0928803e-9 
sqare_sort(binary) 23246 10754 14.853247 1.0240303 4.096326e-9 
sqare_sort(binary) 23710 10544 14.799452 1.0183197 4.0733075e-9 
sqare_sort(binary) 24184 10337 14.816751 1.0175105 4.070205e-9 
sqare_sort(binary) 24667 10134 14.851959 1.0179341 4.0721377e-9 
sqare_sort(binary) 25160 9936 14.815639 1.0134617 4.0540127e-9 
sqare_sort(binary) 25663 9741 14.831504 1.012569 4.0505466e-9 
sqare_sort(binary) 26176 9550 14.800244 1.0084687 4.034185e-9 
sqare_sort(binary) 26699 9363 14.833908 1.0088007 4.0354813e-9 
sqare_sort(binary) 27232 9180 14.810967 1.005291 4.0213286e-9 
sqare_sort(binary) 27776 9000 14.783406 1.0014806 4.006179e-9 
sqare_sort(binary) 28331 8824 14.784958 0.9996527 3.998727e-9 
sqare_sort(binary) 28897 8651 14.750292 0.9953882 3.9817447e-9 
sqare_sort(binary) 29474 8482 14.73887 0.9927066 3.9708508e-9 
sqare_sort(binary) 30063 8315 14.713955 0.9891268 3.9569215e-9 
sqare_sort(binary) 30664 8152 14.68471 0.98526937 3.9415045e-9 
sqare_sort(binary) 31277 7993 14.615464 0.97874814 3.9150385e-9 
sqare_sort(binary) 31902 7836 14.634533 0.9781553 3.9128705e-9 
sqare_sort(binary) 32540 7682 14.676371 0.9790822 3.9167634e-9 
sqare_sort(binary) 33190 7532 14.647114 0.9752739 3.9012975e-9 
sqare_sort(binary) 33853 7384 14.661979 0.9744123 3.8981085e-9 
sqare_sort(binary) 34530 7240 14.689085 0.974364 3.8974997e-9 
sqare_sort(binary) 35220 7098 14.633934 0.9688712 3.875616e-9 
sqare_sort(binary) 35924 6959 14.600202 0.96481395 3.859331e-9 
sqare_sort(binary) 36642 6822 14.615025 0.9639748 3.8563353e-9 
sqare_sort(binary) 37374 6689 14.559009 0.958476 3.8339856e-9 
sqare_sort(binary) 38121 6558 14.598673 0.9592842 3.837175e-9 
sqare_sort(binary) 38883 6429 14.646341 0.96061414 3.8427825e-9 
sqare_sort(binary) 39660 6303 14.645081 0.9587365 3.835299e-9 
sqare_sort(binary) 40453 6180 14.684424 0.959518 3.838079e-9 
sqare_sort(binary) 41262 6058 14.710019 0.9593996 3.8381325e-9 
sqare_sort(binary) 42087 5940 14.675713 0.95538247 3.821579e-9 
sqare_sort(binary) 42928 5823 14.646148 0.9516893 3.807218e-9 
sqare_sort(binary) 43786 5709 14.617319 0.94805723 3.792619e-9 
sqare_sort(binary) 44661 5597 14.709506 0.95227325 3.8095864e-9 
sqare_sort(binary) 45554 5487 14.662659 0.9474884 3.790639e-9 
sqare_sort(binary) 46465 5380 14.668702 0.9461325 3.784807e-9 
sqare_sort(binary) 47394 5274 14.844507 0.95571136 3.8235193e-9 
sqare_sort(binary) 48341 5171 14.631687 0.9402818 3.7615586e-9 
sqare_sort(binary) 49307 5070 14.827598 0.9511269 3.804713e-9 
sqare_sort(binary) 50293 4970 14.655647 0.9383776 3.754168e-9 
sqare_sort(binary) 51298 4873 14.62125 0.9344673 3.738241e-9 
sqare_sort(binary) 52323 4778 14.668822 0.9358006 3.743213e-9 
sqare_sort(binary) 53369 4684 14.693904 0.93569607 3.743078e-9 
sqare_sort(binary) 54436 4592 14.758056 0.93807524 3.7527497e-9 
sqare_sort(binary) 55524 4502 14.668928 0.93072087 3.7233443e-9 
sqare_sort(binary) 56634 4414 14.699727 0.9309882 3.7242136e-9 
sqare_sort(binary) 57766 4327 14.747452 0.9323248 3.729993e-9 
sqare_sort(binary) 58921 4242 14.703022 0.92784065 3.7122108e-9 
sqare_sort(binary) 60099 4159 14.746931 0.92893744 3.7164671e-9 
sqare_sort(binary) 61300 4078 14.697413 0.9241564 3.6969006e-9 
sqare_sort(binary) 62526 3998 14.873176 0.9335311 3.734439e-9 
sqare_sort(binary) 63776 3919 14.851234 0.93048614 3.7228658e-9 
sqare_sort(binary) 65051 3843 14.688961 0.91867536 3.674834e-9 
sqare_sort(binary) 66352 3767 14.626488 0.9131366 3.6533065e-9 
sqare_sort(binary) 67679 3693 14.720283 0.91735613 3.6703267e-9 
sqare_sort(binary) 69032 3621 14.60342 0.9084566 3.6343373e-9 
sqare_sort(binary) 70412 3550 14.585206 0.9057147 3.623401e-9 
sqare_sort(binary) 71820 3480 14.559463 0.9025152 3.6110197e-9 
sqare_sort(binary) 73256 3412 14.556934 0.90076363 3.6037828e-9 
sqare_sort(binary) 74721 3345 14.546438 0.89852583 3.5949412e-9 
sqare_sort(binary) 76215 3280 14.598041 0.9001253 3.6007144e-9 
sqare_sort(binary) 77739 3215 14.556533 0.8959878 3.5849423e-9 
sqare_sort(binary) 79293 3152 14.560063 0.8946327 3.579511e-9 
sqare_sort(binary) 80878 3091 14.548787 0.8923743 3.569584e-9 
sqare_sort(binary) 82495 3030 14.537931 0.890149 3.561168e-9 
sqare_sort(binary) 84144 2971 14.555384 0.8896622 3.5587653e-9 
sqare_sort(binary) 85826 2912 14.497099 0.8845559 3.5392809e-9 
sqare_sort(binary) 87542 2855 14.408715 0.87763363 3.5114835e-9 
sqare_sort(binary) 89292 2799 14.579972 0.88652295 3.5471093e-9 
sqare_sort(binary) 91077 2744 14.564872 0.8840698 3.5374779e-9 
sqare_sort(binary) 92898 2691 14.52285 0.8799935 3.5201357e-9 
sqare_sort(binary) 94755 2638 14.622424 0.88449675 3.5385008e-9 
sqare_sort(binary) 96650 2586 14.671751 0.8859495 3.5446928e-9 
sqare_sort(binary) 98583 2535 14.674734 0.8846035 3.539718e-9 
sqare_sort(binary) 100554 2486 14.698666 0.8845234 3.5384156e-9 
sqare_sort(binary) 102565 2437 14.619383 0.87824255 3.5136603e-9 
sqare_sort(binary) 104616 2389 14.766687 0.8855721 3.543314e-9 
sqare_sort(binary) 106708 2342 14.75334 0.8832586 3.5343046e-9 
sqare_sort(binary) 108842 2296 14.751196 0.8816223 3.527883e-9 
sqare_sort(binary) 111018 2251 14.773252 0.88143617 3.527134e-9 
sqare_sort(binary) 113238 2207 14.69132 0.8750563 3.501398e-9 
sqare_sort(binary) 115502 2164 14.745429 0.8767877 3.507904e-9 
sqare_sort(binary) 117812 2122 14.689656 0.87199014 3.4880017e-9 
sqare_sort(binary) 120168 2080 14.701137 0.8711943 3.4854821e-9 
sqare_sort(binary) 122571 2039 14.670434 0.86790574 3.4727026e-9 
sqare_sort(binary) 125022 1999 14.644606 0.86491615 3.460786e-9 
sqare_sort(binary) 127522 1960 14.648561 0.86369264 3.4555567e-9 
sqare_sort(binary) 130072 1922 14.620078 0.86056393 3.442278e-9 
sqare_sort(binary) 132673 1884 14.478849 0.8508204 3.4038816e-9 
sqare_sort(binary) 135326 1847 14.812108 0.8689451 3.476516e-9 
sqare_sort(binary) 138032 1811 14.639165 0.8573628 3.4297811e-9 
sqare_sort(binary) 140792 1775 14.601461 0.85372657 3.4161936e-9 
sqare_sort(binary) 143607 1740 14.822741 0.8652196 3.4625933e-9 
sqare_sort(binary) 146479 1706 14.622556 0.8521137 3.4099121e-9 
sqare_sort(binary) 149408 1673 14.630446 0.8511567 3.4051775e-9 
sqare_sort(binary) 152396 1640 14.668408 0.8519493 3.4087593e-9 
sqare_sort(binary) 155443 1608 14.689976 0.851789 3.4078054e-9 
sqare_sort(binary) 158551 1576 14.736142 0.8530532 3.4139007e-9 
sqare_sort(binary) 161722 1545 14.744937 0.85215306 3.4105152e-9 
sqare_sort(binary) 164956 1515 14.7405 0.85049254 3.403218e-9 
sqare_sort(binary) 168255 1485 14.746371 0.84943116 3.3996466e-9 
sqare_sort(binary) 171620 1456 14.720348 0.8465391 3.3877996e-9 
sqare_sort(binary) 175052 1428 14.753203 0.8470371 3.3884975e-9 
sqare_sort(binary) 178553 1400 14.771837 0.846718 3.3872214e-9 
sqare_sort(binary) 182124 1372 14.846367 0.8495988 3.400107e-9 
sqare_sort(binary) 185766 1345 14.790979 0.8450479 3.3821497e-9 
sqare_sort(binary) 189481 1319 14.764756 0.84217507 3.3697052e-9 
sqare_sort(binary) 193270 1293 14.805282 0.84311295 3.3738268e-9 
sqare_sort(binary) 197135 1268 14.876169 0.8457739 3.38354e-9 
sqare_sort(binary) 201077 1243 14.691249 0.8339062 3.336443e-9 
sqare_sort(binary) 205098 1218 14.713091 0.833794 3.3377214e-9 
sqare_sort(binary) 209199 1195 14.824774 0.83876544 3.3551582e-9 
sqare_sort(binary) 213382 1171 14.903838 0.8418783 3.3692609e-9 
sqare_sort(binary) 217649 1148 14.869841 0.83860475 3.3562844e-9 
sqare_sort(binary) 222001 1126 14.82897 0.83495486 3.3401786e-9 
sqare_sort(binary) 226441 1104 14.84487 0.83450764 3.3381524e-9 
sqare_sort(binary) 230969 1082 14.937289 0.8383569 3.3546559e-9 
sqare_sort(binary) 235588 1061 14.834772 0.8312703 3.3256282e-9 
sqare_sort(binary) 240299 1040 14.859896 0.8313474 3.3265743e-9 
sqare_sort(binary) 245104 1019 14.891598 0.8317918 3.3303516e-9 
sqare_sort(binary) 250006 999 14.83246 0.8271687 3.3119072e-9 
sqare_sort(binary) 255006 980 14.951973 0.8325073 3.3312832e-9 
sqare_sort(binary) 260106 961 14.869577 0.82660466 3.3069232e-9 
sqare_sort(binary) 265308 942 14.904241 0.8272179 3.309929e-9 
sqare_sort(binary) 270614 923 14.753285 0.81754327 3.2730962e-9 
sqare_sort(binary) 276026 905 14.872316 0.82283676 3.2939353e-9 
sqare_sort(binary) 281546 887 15.043853 0.83101386 3.327632e-9 
sqare_sort(binary) 287176 870 14.98937 0.8266998 3.3088756e-9 
sqare_sort(binary) 292919 853 14.73248 0.81125355 3.2468337e-9 
sqare_sort(binary) 298777 836 14.960666 0.82252485 3.2930294e-9 
sqare_sort(binary) 304752 820 14.867087 0.8160983 3.2657435e-9 
sqare_sort(binary) 310847 804 14.948541 0.8192846 3.2781744e-9 
sqare_sort(binary) 317063 788 14.887272 0.8146513 3.2606182e-9 
sqare_sort(binary) 323404 773 14.902476 0.8142105 3.2569552e-9 
sqare_sort(binary) 329872 757 14.81611 0.8082302 3.236635e-9 
sqare_sort(binary) 336469 743 14.841494 0.8083552 3.2334668e-9 
sqare_sort(binary) 343198 728 14.885342 0.8094839 3.2399037e-9 
sqare_sort(binary) 350061 714 14.863388 0.8070364 3.2288747e-9 
sqare_sort(binary) 357062 700 14.883146 0.80685765 3.2281615e-9 
sqare_sort(binary) 364203 686 14.864227 0.8045859 3.2203626e-9 
sqare_sort(binary) 371487 672 14.830027 0.80149513 3.2106133e-9 
sqare_sort(binary) 378916 659 14.850971 0.8013899 3.2093381e-9 
sqare_sort(binary) 386494 646 14.923573 0.804068 3.220457e-9 
sqare_sort(binary) 394223 634 14.932196 0.8032963 3.2139906e-9 
sqare_sort(binary) 402107 621 14.898827 0.8002713 3.2048226e-9 
sqare_sort(binary) 410149 609 14.968144 0.80276275 3.2138696e-9 
sqare_sort(binary) 418351 597 14.934467 0.7997314 3.2020566e-9 
sqare_sort(binary) 426718 585 14.840518 0.7934866 3.1786502e-9 
sqare_sort(binary) 435252 574 14.9368 0.7974165 3.1917768e-9 
sqare_sort(binary) 443957 563 14.97924 0.79846436 3.1945246e-9 
sqare_sort(binary) 452836 552 14.870366 0.7914556 3.16626e-9 
sqare_sort(binary) 461892 541 14.969 0.79549575 3.1834657e-9 
sqare_sort(binary) 471129 530 14.860977 0.788558 3.1580423e-9 
sqare_sort(binary) 480551 520 14.843034 0.7864138 3.1470835e-9 
sqare_sort(binary) 490162 510 14.73002 0.77924657 3.117203e-9 
sqare_sort(binary) 499965 500 14.71341 0.77719337 3.108991e-9 
sqare_sort(binary) 509964 490 14.908343 0.7863036 3.1466947e-9 
sqare_sort(binary) 520163 480 14.907899 0.7850972 3.1444356e-9 
sqare_sort(binary) 530566 471 14.984085 0.78792393 3.1529999e-9 
sqare_sort(binary) 541177 461 14.90142 0.7824017 3.1360974e-9 
sqare_sort(binary) 552000 452 14.928555 0.7826525 3.1368332e-9 
sqare_sort(binary) 563040 444 14.932436 0.7816851 3.1268688e-9 
sqare_sort(binary) 574300 435 14.990808 0.78356904 3.1365284e-9 
sqare_sort(binary) 585786 426 14.964786 0.78104246 3.1298684e-9 
sqare_sort(binary) 597501 418 14.943563 0.7787737 3.1181455e-9 
sqare_sort(binary) 609451 410 14.972172 0.77910465 3.1179785e-9 
sqare_sort(binary) 621640 402 15.06928 0.7829938 3.1332377e-9 
sqare_sort(binary) 634072 394 15.078877 0.7823313 3.1315253e-9 
sqare_sort(binary) 646753 386 15.10311 0.78242886 3.134145e-9 
sqare_sort(binary) 659688 378 15.095924 0.7809008 3.131594e-9 
sqare_sort(binary) 672881 371 15.056438 0.77770895 3.1153362e-9 
sqare_sort(binary) 686338 364 15.068566 0.77718854 3.1109066e-9 
sqare_sort(binary) 700064 357 15.115061 0.7784396 3.1147198e-9 
sqare_sort(binary) 714065 350 15.031429 0.7729952 3.0929364e-9 
sqare_sort(binary) 728346 343 15.057616 0.77320594 3.0950191e-9 
sqare_sort(binary) 742912 336 15.147944 0.77670485 3.1115686e-9 
sqare_sort(binary) 757770 329 15.15834 0.77610105 3.1130418e-9 
sqare_sort(binary) 772925 323 15.148498 0.7744643 3.102141e-9 
sqare_sort(binary) 788383 317 15.173832 0.7746281 3.0995364e-9 
sqare_sort(binary) 804150 310 15.09553 0.7695085 3.086844e-9 
sqare_sort(binary) 820233 304 15.1887 0.773132 3.1005793e-9 
sqare_sort(binary) 836637 298 15.218804 0.77353954 3.1026244e-9 
sqare_sort(binary) 853369 292 15.251705 0.7740878 3.106494e-9 
sqare_sort(binary) 870436 287 15.314344 0.77614164 3.1068639e-9 
sqare_sort(binary) 887844 281 15.210268 0.7697525 3.0853762e-9 
sqare_sort(binary) 905600 276 15.315585 0.77396333 3.0965273e-9 
sqare_sort(binary) 923712 270 15.375179 0.7758548 3.1108573e-9 
sqare_sort(binary) 942186 265 15.379101 0.77493554 3.1037235e-9 
sqare_sort(binary) 961029 260 15.450922 0.7774354 3.1113903e-9 
sqare_sort(binary) 980249 255 15.385151 0.77301484 3.0925111e-9 
sqare_sort(binary) 999853 250 15.384734 0.77188593 3.0879979e-9 
sqare_sort(binary) 1019850 245 23.827616 1.1937728 4.7777045e-9 
sqare_sort(binary) 1040247 240 23.770609 1.1892146 4.7633497e-9 
sqare_sort(binary) 1061051 235 23.854124 1.1916895 4.7792414e-9 
sqare_sort(binary) 1082272 230 23.86837 1.1907018 4.783423e-9 
sqare_sort(binary) 1103917 226 23.849966 1.1880906 4.7621675e-9 
sqare_sort(binary) 1125995 222 23.369778 1.1625153 4.6506026e-9 
sqare_sort(binary) 1148514 217 23.738447 1.179179 4.731335e-9 
sqare_sort(binary) 1171484 213 23.639175 1.1725836 4.6992423e-9 
sqare_sort(binary) 1194913 209 23.874502 1.1825808 4.735308e-9 
sqare_sort(binary) 1218811 205 23.824707 1.1784467 4.7164987e-9 
sqare_sort(binary) 1243187 201 23.779573 1.1745545 4.7004627e-9 
sqare_sort(binary) 1268050 197 23.753883 1.1716323 4.6901714e-9 
sqare_sort(binary) 1293411 193 23.674673 1.1660821 4.6712736e-9 
sqare_sort(binary) 1319279 189 23.609509 1.1612384 4.6571795e-9 
sqare_sort(binary) 1345664 185 23.478746 1.1531866 4.6322417e-9 
sqare_sort(binary) 1372577 182 22.667276 1.1117702 4.450481e-9 
sqare_sort(binary) 1400028 178 23.571198 1.1544874 4.6326813e-9 
sqare_sort(binary) 1428028 175 23.535618 1.151134 4.6062882e-9 
sqare_sort(binary) 1456588 171 23.469866 1.1463164 4.6022657e-9 
sqare_sort(binary) 1485719 168 23.202887 1.1316974 4.5340296e-9 
sqare_sort(binary) 1515433 164 23.626593 1.1507597 4.630246e-9 
sqare_sort(binary) 1545741 161 23.633755 1.1495091 4.6190194e-9 
sqare_sort(binary) 1576655 158 23.616089 1.147056 4.6045887e-9 
sqare_sort(binary) 1608188 155 23.448395 1.1373328 4.56267e-9 
sqare_sort(binary) 1640351 152 23.373676 1.1321399 4.540668e-9 
sqare_sort(binary) 1673158 149 23.541546 1.1386951 4.5675597e-9 
sqare_sort(binary) 1706621 146 23.653784 1.1425452 4.585466e-9 
sqare_sort(binary) 1740753 143 23.61704 1.1391984 4.5764232e-9 
sqare_sort(binary) 1775568 140 23.448286 1.1295017 4.5438244e-9 
sqare_sort(binary) 1811079 138 23.53025 1.1318923 4.5288573e-9 
sqare_sort(binary) 1847300 135 23.503515 1.1290547 4.5273465e-9 
sqare_sort(binary) 1884246 132 23.610195 1.1326249 4.553806e-9 
sqare_sort(binary) 1921930 130 23.417948 1.1218649 4.4901376e-9 
sqare_sort(binary) 1960368 127 23.1751 1.1087136 4.4532604e-9 
sqare_sort(binary) 1999575 125 22.87042 1.0926442 4.3715054e-9 
sqare_sort(binary) 2039566 122 23.410007 1.1168987 4.4886543e-9 
sqare_sort(binary) 2080357 120 23.437712 1.1166984 4.473184e-9 
sqare_sort(binary) 2121964 117 23.54756 1.120407 4.5128608e-9 
sqare_sort(binary) 2164403 115 23.328289 1.1084672 4.45335e-9 
sqare_sort(binary) 2207691 113 23.472235 1.113795 4.4646615e-9 
sqare_sort(binary) 2251844 111 23.399094 1.1088212 4.4360884e-9 
sqare_sort(binary) 2296880 108 23.37784 1.1063163 4.459819e-9 
sqare_sort(binary) 2342817 106 23.086237 1.0910417 4.393363e-9 
sqare_sort(binary) 2389673 104 23.565828 1.1122053 4.4752073e-9 
sqare_sort(binary) 2437466 102 23.532118 1.1091187 4.4610724e-9 
sqare_sort(binary) 2486215 100 23.02768 1.083884 4.359575e-9 
sqare_sort(binary) 2535939 98 23.01814 1.0819801 4.3536588e-9 
sqare_sort(binary) 2586657 96 23.458286 1.1011906 4.434579e-9 
sqare_sort(binary) 2638390 94 23.53156 1.1031508 4.448034e-9 
sqare_sort(binary) 2691157 92 23.548693 1.1024774 4.452899e-9 
sqare_sort(binary) 2744980 91 23.434858 1.0956826 4.386359e-9 
sqare_sort(binary) 2799879 89 23.469948 1.0958594 4.3977e-9 
sqare_sort(binary) 2855876 87 23.361317 1.0893341 4.3843227e-9 
sqare_sort(binary) 2912993 85 23.486994 1.0937374 4.4172777e-9 
sqare_sort(binary) 2971252 84 23.453835 1.0907421 4.37022e-9 
sqare_sort(binary) 3030677 82 23.040482 1.070097 4.3059565e-9 
sqare_sort(binary) 3091290 80 22.359728 1.0371038 4.193653e-9 
sqare_sort(binary) 3153115 79 23.205688 1.0749173 4.315272e-9 
sqare_sort(binary) 3216177 77 23.335081 1.0794826 4.3589807e-9 
sqare_sort(binary) 3280500 76 23.322973 1.0774983 4.321783e-9 
sqare_sort(binary) 3346110 74 23.298195 1.0749348 4.341204e-9 
sqare_sort(binary) 3413032 73 23.288576 1.0730765 4.306927e-9 
sqare_sort(binary) 3481292 71 22.827353 1.0504419 4.2498463e-9 
sqare_sort(binary) 3550917 70 23.34135 1.0726842 4.3155217e-9 
sqare_sort(binary) 3621935 69 22.70974 1.0422891 4.170599e-9 
sqare_sort(binary) 3694373 67 23.079456 1.0578706 4.273828e-9 
sqare_sort(binary) 3768260 66 23.396994 1.0710229 4.3063957e-9 
sqare_sort(binary) 3843625 65 23.336033 1.0668371 4.270156e-9 
sqare_sort(binary) 3920497 63 23.270094 1.062435 4.3015076e-9 
sqare_sort(binary) 3998906 62 23.234339 1.0594207 4.2730264e-9 
sqare_sort(binary) 4078884 61 23.19914 1.0564395 4.245936e-9 
sqare_sort(binary) 4160461 60 23.26551 1.0580853 4.2386543e-9 
sqare_sort(binary) 4243670 58 22.976887 1.0436032 4.239999e-9 
sqare_sort(binary) 4328543 57 23.12514 1.0489756 4.251565e-9 
sqare_sort(binary) 4415113 56 23.07995 1.0455709 4.2288626e-9 
sqare_sort(binary) 4503415 55 23.200668 1.0496811 4.2379193e-9 
sqare_sort(binary) 4593483 54 22.861992 1.0330229 4.1646078e-9 
sqare_sort(binary) 4685352 53 22.952131 1.0357589 4.1710035e-9 
sqare_sort(binary) 4779059 52 22.968498 1.0351628 4.1654595e-9 
sqare_sort(binary) 4874640 51 22.956305 1.0332829 4.156296e-9 
sqare_sort(binary) 4972132 50 22.603012 1.0160742 4.087077e-9 
sqare_sort(binary) 5071574 49 22.906614 1.0284014 4.1383177e-9 
sqare_sort(binary) 5173005 48 22.893375 1.0264904 4.134003e-9 
sqare_sort(binary) 5276465 47 22.833307 1.0224873 4.123035e-9 
sqare_sort(binary) 5381994 46 22.969519 1.0272727 4.149394e-9 
sqare_sort(binary) 5489633 45 22.899227 1.0228221 4.1404187e-9 
sqare_sort(binary) 5599425 44 22.834362 1.018625 4.1344546e-9 
sqare_sort(binary) 5711413 43 22.832644 1.017252 4.1420614e-9 
sqare_sort(binary) 5825641 42 22.811098 1.0150001 4.148328e-9 
sqare_sort(binary) 5942153 42 22.366104 0.99393624 3.982588e-9 
sqare_sort(binary) 6060996 41 22.659344 1.0056908 4.0470316e-9 
sqare_sort(binary) 6182215 40 22.68086 1.005371 4.065577e-9 
sqare_sort(binary) 6305859 39 22.845486 1.0113876 4.1125268e-9 
sqare_sort(binary) 6431976 38 22.486595 0.99424165 4.0678407e-9 
sqare_sort(binary) 6560615 38 22.681875 1.0016108 4.017638e-9 
sqare_sort(binary) 6691827 37 22.693241 1.00085 4.042244e-9 
sqare_sort(binary) 6825663 36 22.75569 1.0023413 4.0791366e-9 
sqare_sort(binary) 6962176 35 22.762337 1.0013739 4.1094452e-9 
sqare_sort(binary) 7101419 35 22.720444 0.99827623 4.0164054e-9 
sqare_sort(binary) 7243447 34 22.584055 0.9910397 4.0240824e-9 
sqare_sort(binary) 7388315 33 22.90289 1.0037724 4.116953e-9 
sqare_sort(binary) 7536081 33 22.801636 0.9980851 4.0133594e-9 
sqare_sort(binary) 7686802 32 22.448278 0.9813904 3.9897543e-9 
sqare_sort(binary) 7840538 31 22.123898 0.9660027 3.974393e-9 
sqare_sort(binary) 7997348 31 21.80536 0.9509082 3.8355785e-9 
sqare_sort(binary) 8157294 30 22.592999 0.9840302 4.021065e-9 
sqare_sort(binary) 8320439 30 22.388702 0.97392035 3.9017185e-9 
sqare_sort(binary) 8486847 29 22.606243 0.98216283 3.9906083e-9 
sqare_sort(binary) 8656583 28 22.682493 0.98425394 4.060716e-9 
sqare_sort(binary) 8829714 28 22.633167 0.9808976 3.9675188e-9 
sqare_sort(binary) 9006308 27 22.600307 0.9782622 4.0229504e-9 
sqare_sort(binary) 9186434 27 22.602625 0.9771542 3.939602e-9 
sqare_sort(binary) 9370162 26 22.424883 0.9682741 3.9744577e-9 
sqare_sort(binary) 9557565 26 22.478914 0.9694113 3.9011034e-9 
sqare_sort(binary) 9748716 25 22.486292 0.96853614 3.9740047e-9 
sqare_sort(binary) 9943690 25 22.70109 0.9765863 3.9284664e-9 
sqare_sort(binary) 10142563 24 22.639454 0.9727393 3.9961106e-9 
sqare_sort(binary) 10345414 24 22.413294 0.9618412 3.873863e-9 
sqare_sort(binary) 10552322 23 22.522352 0.9653379 3.9774384e-9 
sqare_sort(binary) 10763368 23 22.516886 0.96392316 3.893735e-9 
sqare_sort(binary) 10978635 22 22.485891 0.96142054 3.980544e-9 
sqare_sort(binary) 11198207 22 22.45808 0.9590599 3.8929118e-9 
sqare_sort(binary) 11422171 21 22.583628 0.96324617 4.015775e-9 
sqare_sort(binary) 11650614 21 22.555542 0.9608774 3.9273527e-9 
sqare_sort(binary) 11883626 21 22.137032 0.9419023 3.77431e-9 
sqare_sort(binary) 12121298 20 22.073795 0.93807137 3.869517e-9 
sqare_sort(binary) 12363723 20 22.458775 0.9532744 3.855127e-9 
sqare_sort(binary) 12610997 19 22.412394 0.95015365 3.9654346e-9 
sqare_sort(binary) 12863216 19 22.327776 0.9454212 3.868318e-9 
sqare_sort(binary) 13120480 19 22.589186 0.9553344 3.832235e-9 
sqare_sort(binary) 13382889 18 22.533815 0.9518427 3.9513255e-9 
sqare_sort(binary) 13650546 18 22.379007 0.9441641 3.842598e-9 
sqare_sort(binary) 13923556 17 21.732578 0.91578764 3.868973e-9 
sqare_sort(binary) 14202027 17 22.416601 0.9434758 3.9077923e-9 
sqare_sort(binary) 14486067 17 22.465199 0.94438565 3.834864e-9 
sqare_sort(binary) 14775788 16 22.440292 0.94220704 3.9854346e-9 
sqare_sort(binary) 15071303 16 22.474028 0.94249296 3.908475e-9 
sqare_sort(binary) 15372729 16 22.45311 0.9404889 3.8236903e-9 
sqare_sort(binary) 15680183 15 22.419027 0.93793887 3.9877888e-9 
sqare_sort(binary) 15993786 15 22.484325 0.9395478 3.9163037e-9 
sqare_sort(binary) 16313661 15 22.421482 0.93580455 3.8242165e-9 
sqare_sort(binary) 16639934 15 22.371752 0.93261695 3.736461e-9 
sqare_sort(binary) 16972732 14 22.458672 0.93512666 3.935416e-9 
sqare_sort(binary) 17312186 14 22.422592 0.93251514 3.847476e-9 
sqare_sort(binary) 17658429 14 22.410305 0.9308981 3.765495e-9 
sqare_sort(binary) 18011597 13 22.075802 0.9159163 3.911652e-9 
sqare_sort(binary) 18371828 13 22.360474 0.9266289 3.879807e-9 
sqare_sort(binary) 18739264 13 22.328556 0.924212 3.7938115e-9 
sqare_sort(binary) 19114049 13 22.33739 0.9234857 3.7164998e-9 
sqare_sort(binary) 19496329 12 22.35099 0.9229577 3.9450065e-9 
sqare_sort(binary) 19886255 12 22.322735 0.92070484 3.858213e-9 
sqare_sort(binary) 20283980 12 22.282372 0.9179583 3.771278e-9 
sqare_sort(binary) 20689659 12 22.259108 0.915922 3.6891294e-9 
sqare_sort(binary) 21103452 11 22.203829 0.9125745 3.931173e-9 
sqare_sort(binary) 21525521 11 22.2312 0.9126279 3.8543164e-9 
sqare_sort(binary) 21956031 11 22.265976 0.9129848 3.7802192e-9 
sqare_sort(binary) 22395151 11 22.202803 0.9093292 3.6912584e-9 
sqare_sort(binary) 22843054 10 22.265581 0.9108346 3.9873593e-9 
sqare_sort(binary) 23299915 10 22.213673 0.90765035 3.8955092e-9 
sqare_sort(binary) 23765913 10 21.883154 0.8931028 3.7579153e-9 
sqare_sort(binary) 24241231 10 22.21419 0.9055573 3.735608e-9 
sqare_sort(binary) 24726055 10 22.206232 0.90417993 3.6567902e-9 
sqare_sort(binary) 25220576 9 22.185616 0.9022908 3.975109e-9 
sqare_sort(binary) 25724987 9 22.035744 0.8951555 3.866347e-9 
sqare_sort(binary) 26239486 9 22.243965 0.9025665 3.821918e-9 
sqare_sort(binary) 26764275 9 22.168068 0.8984454 3.72987e-9 
sqare_sort(binary) 27299560 9 22.171188 0.8975327 3.6530208e-9 
sqare_sort(binary) 27845551 8 22.154121 0.8958057 4.0213144e-9 
sqare_sort(binary) 28402462 8 22.111595 0.89305454 3.930357e-9 
sqare_sort(binary) 28970511 8 22.15798 0.8938965 3.8569237e-9 
sqare_sort(binary) 29549921 8 22.023308 0.8874408 3.7539896e-9 
sqare_sort(binary) 30140919 8 22.139683 0.8911043 3.6955752e-9 
sqare_sort(binary) 30743737 8 22.061956 0.88695604 3.6062469e-9 
sqare_sort(binary) 31358611 7 21.98539 0.88286376 4.0219703e-9 
sqare_sort(binary) 31985783 7 22.084826 0.88584054 3.9564028e-9 
sqare_sort(binary) 32625498 7 22.055943 0.8836693 3.8693195e-9 
sqare_sort(binary) 33278007 7 21.999094 0.880384 3.7793475e-9 
sqare_sort(binary) 33943567 7 21.73317 0.8687487 3.6562733e-9 
sqare_sort(binary) 34622438 7 22.061771 0.8808781 3.634629e-9 
sqare_sort(binary) 35314886 7 22.099665 0.8813857 3.5654155e-9 
sqare_sort(binary) 36021183 6 22.032896 0.8777227 4.0611416e-9 
sqare_sort(binary) 36741606 6 21.803343 0.8675906 3.9355506e-9 
sqare_sort(binary) 37476438 6 22.006762 0.8746906 3.889958e-9 
sqare_sort(binary) 38225966 6 21.728048 0.8626332 3.7611136e-9 
sqare_sort(binary) 38990485 6 21.987759 0.87195504 3.727213e-9 
sqare_sort(binary) 39770294 6 21.753649 0.8616949 3.6111327e-9 
sqare_sort(binary) 40565699 6 22.017937 0.8711778 3.5792875e-9 
sqare_sort(binary) 41377012 6 22.014132 0.87004375 3.5045375e-9 
sqare_sort(binary) 42204552 5 22.030895 0.86972433 4.1214716e-9 
sqare_sort(binary) 43048643 5 21.958212 0.86587834 4.0227905e-9 
sqare_sort(binary) 43909615 5 21.995401 0.8663689 3.9461465e-9 
sqare_sort(binary) 44787807 5 21.984785 0.8649773 3.862557e-9 
sqare_sort(binary) 45683563 5 21.928083 0.8617778 3.7728136e-9 
sqare_sort(binary) 46597234 5 21.983343 0.86298054 3.7039989e-9 
sqare_sort(binary) 47529178 5 22.010845 0.86309224 3.6318417e-9 
sqare_sort(binary) 48479761 5 21.980314 0.86093056 3.5517114e-9 
sqare_sort(binary) 49449356 5 21.952953 0.8588978 3.473848e-9 
sqare_sort(binary) 50438343 4 22.03242 0.86104435 4.2678066e-9 
sqare_sort(binary) 51447109 4 21.966711 0.85751903 4.1669934e-9 
sqare_sort(binary) 52476051 4 21.997673 0.8577711 4.086488e-9 
sqare_sort(binary) 53525572 4 21.986626 0.85638624 3.9998933e-9 
sqare_sort(binary) 54596083 4 21.960806 0.85442984 3.912505e-9 
sqare_sort(binary) 55688004 4 21.960453 0.8534674 3.8314685e-9 
sqare_sort(binary) 56801764 4 21.615162 0.8391164 3.6931793e-9 
sqare_sort(binary) 57937799 4 21.850225 0.847302 3.6560845e-9 
sqare_sort(binary) 59096554 4 21.839222 0.84593815 3.5786274e-9 
sqare_sort(binary) 60278485 4 21.97048 0.8500817 3.5256429e-9 
sqare_sort(binary) 61484054 4 21.955847 0.8485775 3.4503964e-9 
sqare_sort(binary) 62713735 3 21.84453 0.843344 4.4825055e-9 
sqare_sort(binary) 63968009 3 21.92585 0.84555084 4.4061133e-9 
sqare_sort(binary) 65247369 3 21.781813 0.8390717 4.286618e-9 
sqare_sort(binary) 66552316 3 22.067556 0.8491446 4.253018e-9 
sqare_sort(binary) 67883362 3 21.759613 0.8363757 4.1069255e-9 
sqare_sort(binary) 69241029 3 21.90251 0.8409447 4.048393e-9 
sqare_sort(binary) 70625849 3 21.793121 0.83582795 3.944863e-9 
sqare_sort(binary) 72038365 3 22.06701 0.84540606 3.9118326e-9 
sqare_sort(binary) 73479132 3 21.997192 0.8418099 3.8188164e-9 
sqare_sort(binary) 74948714 3 21.93748 0.8386079 3.7296966e-9 
sqare_sort(binary) 76447688 3 21.792034 0.83213913 3.6283596e-9 
sqare_sort(binary) 77976641 3 21.434723 0.81760305 3.4950771e-9 
sqare_sort(binary) 79536173 3 21.745714 0.82856256 3.472477e-9 
sqare_sort(binary) 81126896 3 21.668663 0.82472897 3.3886376e-9 
sqare_sort(binary) 82749433 3 21.61616 0.821837 3.3105443e-9 
sqare_sort(binary) 84404421 2 21.828579 0.8290127 4.910955e-9 
sqare_sort(binary) 86092509 2 21.676056 0.82232785 4.7758384e-9 
sqare_sort(binary) 87814359 2 21.771719 0.8250628 4.6977675e-9 
sqare_sort(binary) 89570646 2 21.523888 0.8147888 4.5483026e-9 
sqare_sort(binary) 91362058 2 21.552612 0.8149948 4.4602477e-9 
sqare_sort(binary) 93189299 2 21.605968 0.8161307 4.378887e-9 
sqare_sort(binary) 95053084 2 21.571367 0.81394535 4.2815302e-9 
sqare_sort(binary) 96954145 2 21.638302 0.81559175 4.2060693e-9 
sqare_sort(binary) 98893227 2 21.597359 0.81317294 4.111368e-9 
sqare_sort(binary) 100871091 2 21.76807 0.81871974 4.058248e-9 
sqare_sort(binary) 102888512 2 21.809816 0.81940943 3.982026e-9 
sqare_sort(binary) 104946282 2 21.704613 0.81458247 3.88095e-9 
sqare_sort(binary) 107045207 2 21.76586 0.8160062 3.8115027e-9 
sqare_sort(binary) 109186111 2 21.530945 0.80633557 3.6924825e-9 
sqare_sort(binary) 111369833 2 21.665691 0.8105146 3.638843e-9 
sqare_sort(binary) 113597229 2 21.670616 0.80983335 3.5644943e-9 
sqare_sort(binary) 115869173 2 21.640976 0.8078632 3.4861003e-9 
sqare_sort(binary) 118186556 2 21.674568 0.8082552 3.4194043e-9 
sqare_sort(binary) 120550287 2 21.456059 0.7992554 3.315029e-9 
sqare_sort(binary) 122961292 2 21.28949 0.7922075 3.2213692e-9 


==> mereni-final-tables-mereni-2023-06-09-NUCsqare_sort-full-div.csv <==
type size times time div norm 
sqare_sort(full) 1000 249999 59.489704 5.969395 2.3877677e-8 
sqare_sort(full) 1020 245098 59.565765 5.959942 2.3839771e-8 
sqare_sort(full) 1040 240384 59.75171 5.961836 2.3847404e-8 
sqare_sort(full) 1060 235849 59.752323 5.9455943 2.3782382e-8 
sqare_sort(full) 1081 231267 59.840275 5.9376245 2.3750532e-8 
sqare_sort(full) 1102 226860 59.92707 5.9299045 2.3719645e-8 
sqare_sort(full) 1124 222419 59.960148 5.916482 2.3666027e-8 
sqare_sort(full) 1146 218150 60.002224 5.9043407 2.3617371e-8 
sqare_sort(full) 1168 214041 60.13063 5.9010468 2.3604198e-8 
sqare_sort(full) 1191 209907 60.202175 5.8918014 2.3567278e-8 
sqare_sort(full) 1214 205930 60.23358 5.878998 2.3516082e-8 
sqare_sort(full) 1238 201938 60.343433 5.873529 2.3494186e-8 
sqare_sort(full) 1262 198098 60.387424 5.862005 2.344805e-8 
sqare_sort(full) 1287 194250 60.409924 5.848123 2.3392516e-8 
sqare_sort(full) 1312 190548 60.553524 5.8463163 2.3385361e-8 
sqare_sort(full) 1338 186846 60.628506 5.8375998 2.3350403e-8 
sqare_sort(full) 1364 183284 60.651382 5.824232 2.3296986e-8 
sqare_sort(full) 1391 179726 60.860367 5.8284726 2.3313996e-8 
sqare_sort(full) 1418 176304 60.909897 5.8177633 2.3271138e-8 
sqare_sort(full) 1446 172890 61.3817 5.8470726 2.3388388e-8 
sqare_sort(full) 1474 169606 61.397934 5.833244 2.3333047e-8 
sqare_sort(full) 1503 166333 61.430576 5.8208013 2.3283345e-8 
sqare_sort(full) 1533 163078 61.963985 5.855524 2.342223e-8 
sqare_sort(full) 1563 159948 61.98717 5.8422785 2.3369235e-8 
sqare_sort(full) 1594 156838 61.99305 5.827271 2.3309104e-8 
sqare_sort(full) 1625 153846 62.445244 5.854485 2.3417964e-8 
sqare_sort(full) 1657 150875 62.455482 5.84004 2.3360172e-8 
sqare_sort(full) 1690 147928 62.669243 5.8444805 2.3378078e-8 
sqare_sort(full) 1723 145095 62.661255 5.828571 2.3314405e-8 
sqare_sort(full) 1757 142287 62.663578 5.813542 2.3254332e-8 
sqare_sort(full) 1792 139508 62.900536 5.82016 2.3280796e-8 
sqare_sort(full) 1827 136836 62.94015 5.8088264 2.3235364e-8 
sqare_sort(full) 1863 134192 63.08285 5.8069096 2.3227667e-8 
sqare_sort(full) 1900 131578 63.135433 5.796611 2.318661e-8 
sqare_sort(full) 1938 128998 63.341778 5.8003416 2.320154e-8 
sqare_sort(full) 1976 126518 63.315357 5.783087 2.3132388e-8 
sqare_sort(full) 2015 124069 63.351563 5.771529 2.3086205e-8 
sqare_sort(full) 2055 121654 63.39901 5.760968 2.3043967e-8 
sqare_sort(full) 2096 119274 63.430126 5.748907 2.2995785e-8 
sqare_sort(full) 2137 116986 63.531925 5.743585 2.2974424e-8 
sqare_sort(full) 2179 114731 63.573868 5.732824 2.29314e-8 
sqare_sort(full) 2222 112511 63.68498 5.7282805 2.2913174e-8 
sqare_sort(full) 2266 110326 63.698475 5.7149525 2.2859927e-8 
sqare_sort(full) 2311 108178 63.884724 5.717111 2.2868504e-8 
sqare_sort(full) 2357 106067 63.918667 5.7056303 2.2822528e-8 
sqare_sort(full) 2404 103993 64.00466 5.698816 2.2795339e-8 
sqare_sort(full) 2452 101957 63.99918 5.683893 2.2735703e-8 
sqare_sort(full) 2501 99960 64.21667 5.6887865 2.275515e-8 
sqare_sort(full) 2551 98000 64.21431 5.674223 2.2697073e-8 
sqare_sort(full) 2602 96079 64.40093 5.6763887 2.2705777e-8 
sqare_sort(full) 2654 94197 64.39084 5.6612544 2.2645123e-8 
sqare_sort(full) 2707 92353 64.69332 5.673619 2.2694515e-8 
sqare_sort(full) 2761 90546 64.70456 5.6604586 2.264206e-8 
sqare_sort(full) 2816 88778 64.725876 5.6482625 2.2593152e-8 
sqare_sort(full) 2872 87047 64.7193 5.6337223 2.253498e-8 
sqare_sort(full) 2929 85353 64.87898 5.633718 2.2534968e-8 
sqare_sort(full) 2987 83696 64.88535 5.620465 2.2481865e-8 
sqare_sort(full) 3046 82074 64.98998 5.615801 2.2463437e-8 
sqare_sort(full) 3106 80489 65.01694 5.6045012 2.241811e-8 
sqare_sort(full) 3168 78914 65.24284 5.610185 2.2440782e-8 
sqare_sort(full) 3231 77375 65.26364 5.5982976 2.2393314e-8 
sqare_sort(full) 3295 75872 65.266754 5.585008 2.234019e-8 
sqare_sort(full) 3360 74404 65.28527 5.573152 2.2292836e-8 
sqare_sort(full) 3427 72950 65.40166 5.5695443 2.2278208e-8 
sqare_sort(full) 3495 71530 65.4938 5.5639596 2.2256076e-8 
sqare_sort(full) 3564 70145 65.51389 5.5523624 2.2209736e-8 
sqare_sort(full) 3635 68775 65.76668 5.5603757 2.2241759e-8 
sqare_sort(full) 3707 67439 65.754944 5.5461154 2.2184784e-8 
sqare_sort(full) 3781 66120 65.76868 5.5339637 2.213588e-8 
sqare_sort(full) 3856 64834 65.89474 5.5313816 2.2125533e-8 
sqare_sort(full) 3933 63564 65.90433 5.5189714 2.2076131e-8 
sqare_sort(full) 4011 62328 65.97385 5.5117164 2.2047077e-8 
sqare_sort(full) 4091 61109 66.029465 5.5032635 2.2013326e-8 
sqare_sort(full) 4172 59923 66.21761 5.5059648 2.2023968e-8 
sqare_sort(full) 4255 58754 66.22457 5.4935613 2.1974397e-8 
sqare_sort(full) 4340 57603 66.263596 5.4838176 2.1935533e-8 
sqare_sort(full) 4426 56484 66.35944 5.478914 2.1915817e-8 
sqare_sort(full) 4514 55383 66.42755 5.4717054 2.1886922e-8 
sqare_sort(full) 4604 54300 66.48585 5.4636893 2.1855003e-8 
sqare_sort(full) 4696 53236 66.637924 5.4633713 2.1853813e-8 
sqare_sort(full) 4789 52202 66.67147 5.453472 2.181429e-8 
sqare_sort(full) 4884 51187 66.71665 5.4445477 2.1778424e-8 
sqare_sort(full) 4981 50190 66.798706 5.438651 2.1754918e-8 
sqare_sort(full) 5080 49212 66.84673 5.4300084 2.1720298e-8 
sqare_sort(full) 5181 48253 66.92729 5.4240384 2.1696257e-8 
sqare_sort(full) 5284 47312 67.082054 5.424097 2.1696682e-8 
sqare_sort(full) 5389 46390 67.18208 5.419745 2.1679352e-8 
sqare_sort(full) 5496 45487 67.34633 5.4205914 2.1682665e-8 
sqare_sort(full) 5605 44603 67.37388 5.410471 2.1641899e-8 
sqare_sort(full) 5717 43729 67.55416 5.4125414 2.165028e-8 
sqare_sort(full) 5831 42874 67.910034 5.428665 2.1714808e-8 
sqare_sort(full) 5947 42038 68.09398 5.431031 2.1724125e-8 
sqare_sort(full) 6065 41220 68.09956 5.419225 2.167696e-8 
sqare_sort(full) 6186 40413 68.396126 5.4305086 2.1722485e-8 
sqare_sort(full) 6309 39625 68.61515 5.4356403 2.1743071e-8 
sqare_sort(full) 6435 38850 68.93787 5.4488907 2.1795586e-8 
sqare_sort(full) 6563 38092 69.01399 5.442684 2.1770928e-8 
sqare_sort(full) 6694 37346 68.96223 5.4263997 2.1706109e-8 
sqare_sort(full) 6827 36619 69.11331 5.4261694 2.1704858e-8 
sqare_sort(full) 6963 35904 69.21464 5.4220104 2.168808e-8 
sqare_sort(full) 7102 35201 69.347626 5.42032 2.1681497e-8 
sqare_sort(full) 7244 34511 69.42059 5.413937 2.165595e-8 
sqare_sort(full) 7388 33838 69.43962 5.4034543 2.1614238e-8 
sqare_sort(full) 7535 33178 69.49738 5.396014 2.1584384e-8 
sqare_sort(full) 7685 32530 69.57848 5.3904095 2.1562236e-8 
sqare_sort(full) 7838 31895 69.733215 5.3905196 2.156268e-8 
sqare_sort(full) 7994 31273 69.72452 5.378027 2.151242e-8 
sqare_sort(full) 8153 30663 69.801476 5.3721895 2.1489148e-8 
sqare_sort(full) 8316 30062 69.84262 5.363567 2.1454646e-8 
sqare_sort(full) 8482 29474 69.97705 5.3621483 2.1448725e-8 
sqare_sort(full) 8651 28898 69.99361 5.351745 2.1407272e-8 
sqare_sort(full) 8824 28331 69.97403 5.3385878 2.1354971e-8 
sqare_sort(full) 9000 27777 70.025826 5.330951 2.1324402e-8 
sqare_sort(full) 9180 27233 70.07143 5.322846 2.1291475e-8 
sqare_sort(full) 9363 26700 70.175995 5.319283 2.1277804e-8 
sqare_sort(full) 9550 26178 70.23024 5.3119073 2.1247638e-8 
sqare_sort(full) 9741 25664 70.33258 5.308178 2.1233303e-8 
sqare_sort(full) 9935 25163 70.40775 5.302466 2.1210338e-8 
sqare_sort(full) 10133 24671 70.51749 5.2993674 2.1198211e-8 
sqare_sort(full) 10335 24189 70.55176 5.290621 2.116305e-8 
sqare_sort(full) 10541 23716 70.65837 5.2873263 2.1150122e-8 
sqare_sort(full) 10751 23253 70.70971 5.279924 2.1120286e-8 
sqare_sort(full) 10966 22797 70.84264 5.2785907 2.1115047e-8 
sqare_sort(full) 11185 22351 70.858795 5.2685947 2.1074722e-8 
sqare_sort(full) 11408 21914 70.97534 5.266109 2.1064864e-8 
sqare_sort(full) 11636 21485 71.02492 5.258648 2.1034637e-8 
sqare_sort(full) 11868 21065 71.1044 5.2534547 2.1013866e-8 
sqare_sort(full) 12105 20652 71.200745 5.249509 2.0998668e-8 
sqare_sort(full) 12347 20247 71.27977 5.244293 2.0978037e-8 
sqare_sort(full) 12593 19852 71.36055 5.2392654 2.0957378e-8 
sqare_sort(full) 12844 19464 71.39157 5.230609 2.0922803e-8 
sqare_sort(full) 13100 19083 71.48463 5.226524 2.0907159e-8 
sqare_sort(full) 13362 18709 71.52689 5.2187133 2.0875717e-8 
sqare_sort(full) 13629 18343 71.64686 5.216602 2.0866679e-8 
sqare_sort(full) 13901 17984 71.673515 5.207733 2.08313e-8 
sqare_sort(full) 14179 17631 71.79349 5.205645 2.0823416e-8 
sqare_sort(full) 14462 17286 71.8829 5.201375 2.0806322e-8 
sqare_sort(full) 14751 16948 71.92365 5.193597 2.077439e-8 
sqare_sort(full) 15046 16615 72.000175 5.1884193 2.0754566e-8 
sqare_sort(full) 15346 16290 72.10777 5.1855297 2.0743252e-8 
sqare_sort(full) 15652 15972 72.19353 5.1810837 2.0724853e-8 
sqare_sort(full) 15965 15659 72.24127 5.1739035 2.069595e-8 
sqare_sort(full) 16284 15352 72.30674 5.168028 2.0672775e-8 
sqare_sort(full) 16609 15052 72.39392 5.163737 2.0655056e-8 
sqare_sort(full) 16941 14757 72.47698 5.1591535 2.0636753e-8 
sqare_sort(full) 17279 14468 72.57859 5.155926 2.0624318e-8 
sqare_sort(full) 17624 14185 72.64338 5.1500936 2.0600666e-8 
sqare_sort(full) 17976 13907 72.71856 5.145017 2.0580709e-8 
sqare_sort(full) 18335 13635 72.787094 5.139492 2.0558154e-8 
sqare_sort(full) 18701 13368 72.9136 5.138079 2.0552731e-8 
sqare_sort(full) 19075 13106 73.01055 5.134575 2.053855e-8 
sqare_sort(full) 19456 12849 72.86359 5.113978 2.0456719e-8 
sqare_sort(full) 19845 12597 73.18801 5.1264715 2.0506915e-8 
sqare_sort(full) 20241 12351 73.2405 5.119926 2.0479982e-8 
sqare_sort(full) 20645 12109 73.28345 5.1127377 2.0451743e-8 
sqare_sort(full) 21057 11872 73.3182 5.105009 2.0420957e-8 
sqare_sort(full) 21478 11639 73.51962 5.1088743 2.0436932e-8 
sqare_sort(full) 21907 11411 73.70996 5.111965 2.0449434e-8 
sqare_sort(full) 22345 11188 73.81432 5.1090837 2.0436673e-8 
sqare_sort(full) 22791 10969 73.91172 5.1057487 2.0423446e-8 
sqare_sort(full) 23246 10754 74.25842 5.1196127 2.0479476e-8 
sqare_sort(full) 23710 10544 74.34959 5.1158414 2.046351e-8 
sqare_sort(full) 24184 10337 74.647125 5.126241 2.0505786e-8 
sqare_sort(full) 24667 10134 74.91463 5.134552 2.054023e-8 
sqare_sort(full) 25160 9936 75.051384 5.1338797 2.053636e-8 
sqare_sort(full) 25663 9741 75.22756 5.135898 2.0544965e-8 
sqare_sort(full) 26176 9550 75.1827 5.1228485 2.0492967e-8 
sqare_sort(full) 26699 9363 75.334305 5.1232147 2.0494275e-8 
sqare_sort(full) 27232 9180 75.591805 5.1307764 2.0523945e-8 
sqare_sort(full) 27776 9000 75.65721 5.125289 2.0502467e-8 
sqare_sort(full) 28331 8824 75.724106 5.1199203 2.0480277e-8 
sqare_sort(full) 28897 8651 75.86606 5.11964 2.0479547e-8 
sqare_sort(full) 29474 8482 75.98359 5.11772 2.0471008e-8 
sqare_sort(full) 30063 8315 76.01305 5.10988 2.0441659e-8 
sqare_sort(full) 30664 8152 76.20802 5.113171 2.0454898e-8 
sqare_sort(full) 31277 7993 76.27107 5.1076155 2.0430702e-8 
sqare_sort(full) 31902 7836 76.38963 5.105795 2.0424482e-8 
sqare_sort(full) 32540 7682 76.4608 5.1008124 2.0405512e-8 
sqare_sort(full) 33190 7532 76.56971 5.0983725 2.0394545e-8 
sqare_sort(full) 33853 7384 76.62584 5.0924344 2.0372136e-8 
sqare_sort(full) 34530 7240 76.2875 5.060342 2.0241593e-8 
sqare_sort(full) 35220 7098 76.35314 5.0551248 2.0221181e-8 
sqare_sort(full) 35924 6959 76.81616 5.076184 2.0305132e-8 
sqare_sort(full) 36642 6822 77.00245 5.0789113 2.0317943e-8 
sqare_sort(full) 37374 6689 77.09377 5.075382 2.030196e-8 
sqare_sort(full) 38121 6558 77.236916 5.0752664 2.0301266e-8 
sqare_sort(full) 38883 6429 77.12556 5.058458 2.0235547e-8 
sqare_sort(full) 39660 6303 77.49001 5.072864 2.0293326e-8 
sqare_sort(full) 40453 6180 77.61445 5.0715275 2.0286148e-8 
sqare_sort(full) 41262 6058 77.48206 5.053444 2.021659e-8 
sqare_sort(full) 42087 5940 77.84248 5.0675116 2.0270306e-8 
sqare_sort(full) 42928 5823 77.94943 5.0650616 2.02627e-8 
sqare_sort(full) 43786 5709 78.07367 5.0637403 2.0257046e-8 
sqare_sort(full) 44661 5597 78.18623 5.06167 2.0249303e-8 
sqare_sort(full) 45554 5487 78.3241 5.061236 2.0248605e-8 
sqare_sort(full) 46465 5380 78.386826 5.0559564 2.0225308e-8 
sqare_sort(full) 47394 5274 78.57218 5.0585938 2.023794e-8 
sqare_sort(full) 48341 5171 78.67795 5.0561113 2.0226768e-8 
sqare_sort(full) 49307 5070 78.51964 5.0366983 2.0147882e-8 
sqare_sort(full) 50293 4970 78.93342 5.0539804 2.0219463e-8 
sqare_sort(full) 51298 4873 79.03712 5.051388 2.0207558e-8 
sqare_sort(full) 52323 4778 79.21934 5.0538144 2.0215314e-8 
sqare_sort(full) 53369 4684 79.252396 5.046729 2.01885e-8 
sqare_sort(full) 54436 4592 79.431564 5.0489564 2.0198241e-8 
sqare_sort(full) 55524 4502 79.56887 5.048522 2.0196588e-8 
sqare_sort(full) 56634 4414 79.71263 5.0484962 2.0195401e-8 
sqare_sort(full) 57766 4327 79.88745 5.0504355 2.0205501e-8 
sqare_sort(full) 58921 4242 79.97906 5.0471134 2.0193067e-8 
sqare_sort(full) 60099 4159 80.14309 5.0483665 2.0197366e-8 
sqare_sort(full) 61300 4078 80.26883 5.047211 2.0190347e-8 
sqare_sort(full) 62526 3998 80.45078 5.0495815 2.0200027e-8 
sqare_sort(full) 63776 3919 80.61576 5.0508833 2.0208532e-8 
sqare_sort(full) 65051 3843 80.8607 5.057181 2.0229454e-8 
sqare_sort(full) 66352 3767 80.93481 5.0527873 2.0215356e-8 
sqare_sort(full) 67679 3693 80.97452 5.0462666 2.019003e-8 
sqare_sort(full) 69032 3621 81.18434 5.050355 2.020426e-8 
sqare_sort(full) 70412 3550 81.358116 5.052191 2.0211786e-8 
sqare_sort(full) 71820 3480 81.323524 5.0411005 2.016976e-8 
sqare_sort(full) 73256 3412 81.62048 5.050566 2.0206349e-8 
sqare_sort(full) 74721 3345 81.878174 5.057572 2.0235003e-8 
sqare_sort(full) 76215 3280 81.97421 5.054587 2.0219545e-8 
sqare_sort(full) 77739 3215 82.00768 5.04776 2.0196625e-8 
sqare_sort(full) 79293 3152 82.20381 5.0509543 2.0209352e-8 
sqare_sort(full) 80878 3091 82.42486 5.055667 2.022316e-8 
sqare_sort(full) 82495 3030 82.45585 5.048723 2.0198136e-8 
sqare_sort(full) 84144 2971 82.41622 5.03749 2.0150619e-8 
sqare_sort(full) 85826 2912 82.90035 5.058253 2.0239058e-8 
sqare_sort(full) 87542 2855 83.19125 5.067172 2.0274168e-8 
sqare_sort(full) 89292 2799 83.400795 5.071115 2.029028e-8 
sqare_sort(full) 91077 2744 83.758705 5.0840507 2.0343094e-8 
sqare_sort(full) 92898 2691 84.01908 5.0910287 2.036505e-8 
sqare_sort(full) 94755 2638 84.21964 5.0943675 2.0380428e-8 
sqare_sort(full) 96650 2586 84.63391 5.1105947 2.0447539e-8 
sqare_sort(full) 98583 2535 84.05841 5.0671015 2.0275875e-8 
sqare_sort(full) 100554 2486 85.06803 5.119149 2.047846e-8 
sqare_sort(full) 102565 2437 85.23477 5.1203804 2.0485546e-8 
sqare_sort(full) 104616 2389 85.59838 5.133415 2.0539607e-8 
sqare_sort(full) 106708 2342 85.888824 5.142025 2.0575495e-8 
sqare_sort(full) 108842 2296 85.78154 5.1268334 2.0515438e-8 
sqare_sort(full) 111018 2251 86.098465 5.137007 2.0556126e-8 
sqare_sort(full) 113238 2207 85.71658 5.1055207 2.0428924e-8 
sqare_sort(full) 115502 2164 86.6258 5.150914 2.060808e-8 
sqare_sort(full) 117812 2122 86.94085 5.1608806 2.0643766e-8 
sqare_sort(full) 120168 2080 86.63751 5.134168 2.0540826e-8 
sqare_sort(full) 122571 2039 87.31782 5.165739 2.0669383e-8 
sqare_sort(full) 125022 1999 87.19094 5.149531 2.0604801e-8 
sqare_sort(full) 127522 1960 87.50175 5.1591835 2.064143e-8 
sqare_sort(full) 130072 1922 87.76584 5.1660542 2.066435e-8 
sqare_sort(full) 132673 1884 87.883766 5.1643124 2.0660892e-8 
sqare_sort(full) 135326 1847 88.408875 5.186464 2.0750244e-8 
sqare_sort(full) 138032 1811 88.3285 5.17308 2.069431e-8 
sqare_sort(full) 140792 1775 88.45793 5.1720085 2.0695834e-8 
sqare_sort(full) 143607 1740 88.621826 5.172953 2.0702066e-8 
sqare_sort(full) 146479 1706 88.556854 5.1605554 2.0651047e-8 
sqare_sort(full) 149408 1673 88.87276 5.170358 2.0684775e-8 
sqare_sort(full) 152396 1640 89.344505 5.1891785 2.0762574e-8 
sqare_sort(full) 155443 1608 89.56663 5.1934643 2.0777817e-8 
sqare_sort(full) 158551 1576 89.776276 5.1970143 2.0798339e-8 
sqare_sort(full) 161722 1545 89.95622 5.1988335 2.0806944e-8 
sqare_sort(full) 164956 1515 90.205986 5.204675 2.0826338e-8 
sqare_sort(full) 168255 1485 90.43087 5.2090645 2.0848043e-8 
sqare_sort(full) 171620 1456 90.61278 5.2109675 2.0853985e-8 
sqare_sort(full) 175052 1428 90.856766 5.2164297 2.086787e-8 
sqare_sort(full) 178553 1400 90.8979 5.210245 2.084313e-8 
sqare_sort(full) 182124 1372 91.25621 5.222232 2.089945e-8 
sqare_sort(full) 185766 1345 91.20663 5.2108765 2.085558e-8 
sqare_sort(full) 189481 1319 91.564514 5.222799 2.0897428e-8 
sqare_sort(full) 193270 1293 91.66639 5.2201047 2.0888931e-8 
sqare_sort(full) 197135 1268 91.86169 5.22273 2.0893664e-8 
sqare_sort(full) 201077 1243 91.80918 5.2112823 2.085024e-8 
sqare_sort(full) 205098 1218 92.61858 5.248715 2.1010882e-8 
sqare_sort(full) 209199 1195 92.57737 5.237901 2.0952207e-8 
sqare_sort(full) 213382 1171 92.96647 5.251429 2.1016618e-8 
sqare_sort(full) 217649 1148 93.08382 5.2495875 2.1010027e-8 
sqare_sort(full) 222001 1126 92.91343 5.231551 2.0928455e-8 
sqare_sort(full) 226441 1104 93.524574 5.2575045 2.1030786e-8 
sqare_sort(full) 230969 1082 93.772125 5.2629704 2.1059591e-8 
sqare_sort(full) 235588 1061 93.40419 5.2339277 2.0939156e-8 
sqare_sort(full) 240299 1040 93.70756 5.2425356 2.0977614e-8 
sqare_sort(full) 245104 1019 94.182 5.2606726 2.1062828e-8 
sqare_sort(full) 250006 999 94.39861 5.2643714 2.1078057e-8 
sqare_sort(full) 255006 980 94.824455 5.279708 2.1126786e-8 
sqare_sort(full) 260106 961 94.830284 5.2716465 2.1089804e-8 
sqare_sort(full) 265308 942 94.75941 5.259354 2.1044139e-8 
sqare_sort(full) 270614 923 95.276436 5.279679 2.1137593e-8 
sqare_sort(full) 276026 905 95.40081 5.2782154 2.1129466e-8 
sqare_sort(full) 281546 887 95.767914 5.290165 2.1183428e-8 
sqare_sort(full) 287176 870 95.93635 5.29112 2.117777e-8 
sqare_sort(full) 292919 853 96.064186 5.2898364 2.117121e-8 
sqare_sort(full) 298777 836 96.257256 5.2921433 2.1187423e-8 
sqare_sort(full) 304752 820 96.18947 5.2801237 2.1129232e-8 
sqare_sort(full) 310847 804 96.67514 5.298474 2.1200595e-8 
sqare_sort(full) 317063 788 96.7899 5.296472 2.1198975e-8 
sqare_sort(full) 323404 773 97.186806 5.3098903 2.12403e-8 
sqare_sort(full) 329872 757 97.01262 5.2921133 2.1192772e-8 
sqare_sort(full) 336469 743 97.53582 5.3123755 2.1249804e-8 
sqare_sort(full) 343198 728 97.849884 5.321202 2.1297744e-8 
sqare_sort(full) 350061 714 97.539635 5.296103 2.1189198e-8 
sqare_sort(full) 357062 700 98.361565 5.33246 2.133467e-8 
sqare_sort(full) 364203 686 98.69536 5.342282 2.1382533e-8 
sqare_sort(full) 371487 672 98.75635 5.337329 2.1380167e-8 
sqare_sort(full) 378916 659 99.38171 5.3628473 2.1476676e-8 
sqare_sort(full) 386494 646 99.6328 5.368121 2.1500425e-8 
sqare_sort(full) 394223 634 99.91538 5.3750744 2.1505684e-8 
sqare_sort(full) 402107 621 100.148636 5.379355 2.1542544e-8 
sqare_sort(full) 410149 609 100.31231 5.379891 2.1538455e-8 
sqare_sort(full) 418351 597 100.68199 5.3914576 2.1586938e-8 
sqare_sort(full) 426718 585 100.80724 5.3899193 2.159163e-8 
sqare_sort(full) 435252 574 101.28978 5.4074597 2.1644153e-8 
sqare_sort(full) 443957 563 101.42572 5.406471 2.16304e-8 
sqare_sort(full) 452836 552 101.69687 5.4126816 2.1653719e-8 
sqare_sort(full) 461892 541 101.86555 5.413429 2.1663803e-8 
sqare_sort(full) 471129 530 102.08427 5.4168286 2.1693488e-8 
sqare_sort(full) 480551 520 102.10927 5.4099545 2.1649644e-8 
sqare_sort(full) 490162 510 102.36486 5.4152994 2.1662704e-8 
sqare_sort(full) 499965 500 102.38852 5.4083776 2.1635024e-8 
sqare_sort(full) 509964 490 102.76384 5.4200234 2.16903e-8 
sqare_sort(full) 520163 480 102.81234 5.4144235 2.1685604e-8 
sqare_sort(full) 530566 471 102.99325 5.4158025 2.1672173e-8 
sqare_sort(full) 541177 461 102.80757 5.39793 2.1636499e-8 
sqare_sort(full) 552000 452 103.19871 5.4103513 2.1684427e-8 
sqare_sort(full) 563040 444 103.74116 5.430656 2.1723514e-8 
sqare_sort(full) 574300 435 103.90246 5.4309783 2.1739522e-8 
sqare_sort(full) 585786 426 104.20248 5.4385386 2.1793833e-8 
sqare_sort(full) 597501 418 104.08871 5.424513 2.17193e-8 
sqare_sort(full) 609451 410 104.39669 5.4324746 2.1740776e-8 
sqare_sort(full) 621640 402 104.595795 5.4347563 2.1747788e-8 
sqare_sort(full) 634072 394 104.94528 5.4448338 2.1794646e-8 
sqare_sort(full) 646753 386 104.85606 5.4321527 2.1759364e-8 
sqare_sort(full) 659688 378 105.37588 5.4510145 2.1859838e-8 
sqare_sort(full) 672881 371 105.53327 5.4511013 2.1835948e-8 
sqare_sort(full) 686338 364 105.70742 5.452051 2.1823304e-8 
sqare_sort(full) 700064 357 105.98388 5.4582677 2.1839812e-8 
sqare_sort(full) 714065 350 106.19865 5.461293 2.1851925e-8 
sqare_sort(full) 728346 343 106.40722 5.4639916 2.187148e-8 
sqare_sort(full) 742912 336 106.6731 5.469621 2.1911928e-8 
sqare_sort(full) 757770 329 106.86384 5.4713864 2.194644e-8 
sqare_sort(full) 772925 323 107.11702 5.476339 2.1935648e-8 
sqare_sort(full) 788383 317 107.27066 5.4761953 2.191202e-8 
sqare_sort(full) 804150 310 107.43854 5.4767785 2.1969816e-8 
sqare_sort(full) 820233 304 107.60425 5.477249 2.1966036e-8 
sqare_sort(full) 836637 298 107.85459 5.4820204 2.1988079e-8 
sqare_sort(full) 853369 292 108.05833 5.4844117 2.2009509e-8 
sqare_sort(full) 870436 287 108.269226 5.4871597 2.1964881e-8 
sqare_sort(full) 887844 281 108.33732 5.4826727 2.1976035e-8 
sqare_sort(full) 905600 276 108.61527 5.4888034 2.1959993e-8 
sqare_sort(full) 923712 270 108.75509 5.4879465 2.2004398e-8 
sqare_sort(full) 942186 265 108.98188 5.491474 2.199411e-8 
sqare_sort(full) 961029 260 109.104614 5.4897556 2.1970665e-8 
sqare_sort(full) 980249 255 109.28503 5.4909406 2.196697e-8 
sqare_sort(full) 999853 250 109.47183 5.4924426 2.1973001e-8 
sqare_sort(full) 1019850 245 133.85606 6.706241 2.6839645e-8 
sqare_sort(full) 1040247 240 134.13274 6.710497 2.687862e-8 
sqare_sort(full) 1061051 235 134.37253 6.712899 2.6921917e-8 
sqare_sort(full) 1082272 230 134.45033 6.707214 2.6944981e-8 
sqare_sort(full) 1103917 226 134.59094 6.704673 2.6874027e-8 
sqare_sort(full) 1125995 222 134.77408 6.704254 2.6820139e-8 
sqare_sort(full) 1148514 217 134.9042 6.701205 2.68879e-8 
sqare_sort(full) 1171484 213 134.97853 6.6953945 2.6832444e-8 
sqare_sort(full) 1194913 209 135.1896 6.6963754 2.681373e-8 
sqare_sort(full) 1218811 205 135.3797 6.696316 2.6800672e-8 
sqare_sort(full) 1243187 201 135.39946 6.6878424 2.6764154e-8 
sqare_sort(full) 1268050 197 135.61862 6.6892285 2.6777709e-8 
sqare_sort(full) 1293411 193 135.72911 6.6852574 2.6780848e-8 
sqare_sort(full) 1319279 189 135.97742 6.688077 2.682272e-8 
sqare_sort(full) 1345664 185 136.09998 6.684712 2.6851858e-8 
sqare_sort(full) 1372577 182 136.3242 6.6863427 2.676582e-8 
sqare_sort(full) 1400028 178 136.45457 6.683372 2.6818773e-8 
sqare_sort(full) 1428028 175 136.73808 6.6879 2.676178e-8 
sqare_sort(full) 1456588 171 136.88435 6.6857123 2.6842e-8 
sqare_sort(full) 1485719 168 137.18825 6.691219 2.6807681e-8 
sqare_sort(full) 1515433 164 137.48853 6.696533 2.6944456e-8 
sqare_sort(full) 1545741 161 137.75919 6.7003927 2.692388e-8 
sqare_sort(full) 1576655 158 138.01817 6.7036743 2.6910337e-8 
sqare_sort(full) 1608188 155 138.28967 6.7075543 2.6908882e-8 
sqare_sort(full) 1640351 152 138.39232 6.703244 2.6884669e-8 
sqare_sort(full) 1673158 149 138.57425 6.7027807 2.6886346e-8 
sqare_sort(full) 1706621 146 138.80121 6.7044945 2.6907669e-8 
sqare_sort(full) 1740753 143 139.07669 6.708544 2.6949769e-8 
sqare_sort(full) 1775568 140 139.11818 6.7013097 2.6958412e-8 
sqare_sort(full) 1811079 138 139.37346 6.7043805 2.682515e-8 
sqare_sort(full) 1847300 135 139.44989 6.698851 2.6861429e-8 
sqare_sort(full) 1884246 132 139.70651 6.7019806 2.6945832e-8 
sqare_sort(full) 1921930 130 139.81396 6.697956 2.6807811e-8 
sqare_sort(full) 1960368 127 139.98615 6.6970387 2.6899333e-8 
sqare_sort(full) 1999575 125 140.02518 6.689763 2.6764738e-8 
sqare_sort(full) 2039566 122 140.11194 6.684784 2.6865179e-8 
sqare_sort(full) 2080357 120 140.21233 6.6804676 2.6760102e-8 
sqare_sort(full) 2121964 117 140.68523 6.693887 2.696215e-8 
sqare_sort(full) 2164403 115 140.85558 6.692895 2.6889209e-8 
sqare_sort(full) 2207691 113 140.92493 6.687113 2.6805377e-8 
sqare_sort(full) 2251844 111 140.94153 6.678846 2.6720226e-8 
sqare_sort(full) 2296880 108 141.08252 6.676489 2.6914485e-8 
sqare_sort(full) 2342817 106 141.62845 6.693275 2.6952215e-8 
sqare_sort(full) 2389673 104 141.68591 6.6869626 2.6906493e-8 
sqare_sort(full) 2437466 102 141.82019 6.684287 2.688539e-8 
sqare_sort(full) 2486215 100 141.89952 6.679033 2.686426e-8 
sqare_sort(full) 2535939 98 142.09322 6.679168 2.687556e-8 
sqare_sort(full) 2586657 96 142.6146 6.6946855 2.6960011e-8 
sqare_sort(full) 2638390 94 142.74437 6.6918035 2.6982137e-8 
sqare_sort(full) 2691157 92 142.88483 6.689429 2.7018558e-8 
sqare_sort(full) 2744980 91 142.84138 6.678462 2.6735966e-8 
sqare_sort(full) 2799879 89 142.98198 6.6761184 2.679136e-8 
sqare_sort(full) 2855876 87 143.19627 6.6772175 2.6874284e-8 
sqare_sort(full) 2912993 85 143.39326 6.677507 2.6968452e-8 
sqare_sort(full) 2971252 84 143.40967 6.6693983 2.6721933e-8 
sqare_sort(full) 3030677 82 143.46477 6.6631083 2.6811637e-8 
sqare_sort(full) 3091290 80 143.52646 6.65714 2.691894e-8 
sqare_sort(full) 3153115 79 143.88376 6.6648808 2.6756267e-8 
sqare_sort(full) 3216177 77 144.04836 6.663687 2.6908156e-8 
sqare_sort(full) 3280500 76 143.99643 6.6524925 2.6682761e-8 
sqare_sort(full) 3346110 74 144.13791 6.650252 2.6857533e-8 
sqare_sort(full) 3413032 73 144.2445 6.6464086 2.6676192e-8 
sqare_sort(full) 3481292 71 144.50966 6.649873 2.6903857e-8 
sqare_sort(full) 3550917 70 144.62581 6.64648 2.673949e-8 
sqare_sort(full) 3621935 69 144.66016 6.6393414 2.6566553e-8 
sqare_sort(full) 3694373 67 144.66574 6.6309032 2.678904e-8 
sqare_sort(full) 3768260 66 144.93958 6.6347666 2.6677238e-8 
sqare_sort(full) 3843625 65 144.97223 6.6275935 2.6527816e-8 
sqare_sort(full) 3920497 63 145.07681 6.623724 2.681764e-8 
sqare_sort(full) 3998906 62 145.12433 6.6172624 2.668981e-8 
sqare_sort(full) 4078884 61 145.26675 6.615139 2.6586905e-8 
sqare_sort(full) 4160461 60 145.26895 6.606644 2.6465994e-8 
sqare_sort(full) 4243670 58 145.43214 6.605483 2.6837064e-8 
sqare_sort(full) 4328543 57 145.4199 6.5963683 2.6735501e-8 
sqare_sort(full) 4415113 56 145.6181 6.59681 2.6681123e-8 
sqare_sort(full) 4503415 55 145.78197 6.5956964 2.662907e-8 
sqare_sort(full) 4593483 54 145.8518 6.590338 2.6568793e-8 
sqare_sort(full) 4685352 53 145.8739 6.582839 2.650911e-8 
sqare_sort(full) 4779059 52 145.96144 6.578308 2.6470884e-8 
sqare_sort(full) 4874640 51 146.10428 6.576278 2.6452545e-8 
sqare_sort(full) 4972132 50 146.22694 6.5733466 2.6440757e-8 
sqare_sort(full) 5071574 49 146.27556 6.567098 2.6426198e-8 
sqare_sort(full) 5173005 48 146.36519 6.562705 2.6430097e-8 
sqare_sort(full) 5276465 47 146.50133 6.5604053 2.6453902e-8 
sqare_sort(full) 5381994 46 146.7185 6.561736 2.6504383e-8 
sqare_sort(full) 5489633 45 146.73589 6.5541387 2.6531376e-8 
sqare_sort(full) 5599425 44 146.87332 6.551917 2.6593304e-8 
sqare_sort(full) 5711413 43 147.19753 6.558022 2.6703049e-8 
sqare_sort(full) 5825641 42 147.33391 6.555753 2.679351e-8 
sqare_sort(full) 5942153 42 147.53392 6.5563188 2.6270413e-8 
sqare_sort(full) 6060996 41 147.6628 6.5537252 2.6373051e-8 
sqare_sort(full) 6182215 40 147.79156 6.551134 2.6491854e-8 
sqare_sort(full) 6305859 39 148.20027 6.560942 2.667825e-8 
sqare_sort(full) 6431976 38 148.35081 6.5593104 2.6836766e-8 
sqare_sort(full) 6560615 38 148.38448 6.552522 2.6283326e-8 
sqare_sort(full) 6691827 37 148.55533 6.5518007 2.6461485e-8 
sqare_sort(full) 6825663 36 148.78976 6.5538826 2.6671737e-8 
sqare_sort(full) 6962176 35 148.91882 6.551323 2.6885367e-8 
sqare_sort(full) 7101419 35 149.08221 6.550278 2.6354002e-8 
sqare_sort(full) 7243447 34 149.06442 6.541286 2.6560665e-8 
sqare_sort(full) 7388315 33 149.41612 6.548509 2.6858583e-8 
sqare_sort(full) 7536081 33 149.46582 6.5424957 2.6307765e-8 
sqare_sort(full) 7686802 32 149.53462 6.537332 2.6576933e-8 
sqare_sort(full) 7840538 31 149.51952 6.5285177 2.6860064e-8 
sqare_sort(full) 7997348 31 149.75539 6.53067 2.6342079e-8 
sqare_sort(full) 8157294 30 149.77124 6.5232344 2.665604e-8 
sqare_sort(full) 8320439 30 149.8824 6.5199633 2.612027e-8 
sqare_sort(full) 8486847 29 149.97606 6.515939 2.64748e-8 
sqare_sort(full) 8656583 28 150.18587 6.516966 2.6886912e-8 
sqare_sort(full) 8829714 28 150.08138 6.504369 2.6308765e-8 
sqare_sort(full) 9006308 27 150.03397 6.4942727 2.6706681e-8 
sqare_sort(full) 9186434 27 150.10086 6.489144 2.6162345e-8 
sqare_sort(full) 9370162 26 150.16437 6.483881 2.6614272e-8 
sqare_sort(full) 9557565 26 150.21008 6.4778643 2.606821e-8 
sqare_sort(full) 9748716 25 150.44635 6.480069 2.6588399e-8 
sqare_sort(full) 9943690 25 150.76332 6.485741 2.6089877e-8 
sqare_sort(full) 10142563 24 150.78737 6.478813 2.6615616e-8 
sqare_sort(full) 10345414 24 150.95782 6.4781847 2.609121e-8 
sqare_sort(full) 10552322 23 150.94795 6.469829 2.6657348e-8 
sqare_sort(full) 10763368 23 151.05284 6.4664063 2.612083e-8 
sqare_sort(full) 10978635 22 151.06485 6.459021 2.6742113e-8 
sqare_sort(full) 11198207 22 151.0566 6.4507885 2.618434e-8 
sqare_sort(full) 11422171 21 151.1834 6.448336 2.6883125e-8 
sqare_sort(full) 11650614 21 151.31296 6.446008 2.634649e-8 
sqare_sort(full) 11883626 21 151.30919 6.4380116 2.579785e-8 
sqare_sort(full) 12121298 20 151.43561 6.435568 2.654653e-8 
sqare_sort(full) 12363723 20 151.50258 6.4306064 2.6005946e-8 
sqare_sort(full) 12610997 19 151.57887 6.4260526 2.6818917e-8 
sqare_sort(full) 12863216 19 151.677 6.422434 2.6278252e-8 
sqare_sort(full) 13120480 19 151.83447 6.421334 2.575858e-8 
sqare_sort(full) 13382889 18 151.94444 6.41823 2.66436e-8 
sqare_sort(full) 13650546 18 152.07973 6.416201 2.6112922e-8 
sqare_sort(full) 13923556 17 152.07281 6.408186 2.7072979e-8 
sqare_sort(full) 14202027 17 152.11946 6.4024434 2.6518348e-8 
sqare_sort(full) 14486067 17 152.18964 6.3977046 2.597914e-8 
sqare_sort(full) 14775788 16 152.15619 6.3886256 2.7023203e-8 
sqare_sort(full) 15071303 16 152.21918 6.383613 2.647255e-8 
sqare_sort(full) 15372729 16 152.3527 6.381567 2.594516e-8 
sqare_sort(full) 15680183 15 152.38467 6.375277 2.7105454e-8 
sqare_sort(full) 15993786 15 152.55164 6.3746433 2.6571334e-8 
sqare_sort(full) 16313661 15 152.84137 6.3791347 2.6068683e-8 
sqare_sort(full) 16639934 15 152.85173 6.371969 2.5528823e-8 
sqare_sort(full) 16972732 14 152.97722 6.369614 2.6806083e-8 
sqare_sort(full) 17312186 14 152.95557 6.361146 2.6245534e-8 
sqare_sort(full) 17658429 14 152.92697 6.352409 2.5695577e-8 
sqare_sort(full) 18011597 13 153.02898 6.349112 2.7115485e-8 
sqare_sort(full) 18371828 13 153.15031 6.3466234 2.6573394e-8 
sqare_sort(full) 18739264 13 153.1476 6.339006 2.6021079e-8 
sqare_sort(full) 19114049 13 153.2449 6.3355417 2.549692e-8 
sqare_sort(full) 19496329 12 153.29619 6.330185 2.7057165e-8 
sqare_sort(full) 19886255 12 153.47229 6.3299894 2.6525814e-8 
sqare_sort(full) 20283980 12 153.40097 6.319601 2.5963022e-8 
sqare_sort(full) 20689659 12 153.44661 6.31405 2.5431586e-8 
sqare_sort(full) 21103452 11 153.51108 6.3092856 2.7179034e-8 
sqare_sort(full) 21525521 11 153.74171 6.311354 2.6654845e-8 
sqare_sort(full) 21956031 11 154.09155 6.3183055 2.6160986e-8 
sqare_sort(full) 22395151 11 154.78491 6.3393097 2.5733288e-8 
sqare_sort(full) 22843054 10 154.56088 6.3227363 2.7679032e-8 
sqare_sort(full) 23299915 10 154.53188 6.3141704 2.7099542e-8 
sqare_sort(full) 23765913 10 154.55295 6.307668 2.6540821e-8 
sqare_sort(full) 24241231 10 154.66676 6.3049617 2.6009248e-8 
sqare_sort(full) 24726055 10 155.20232 6.3194337 2.5557794e-8 
sqare_sort(full) 25220576 9 155.51808 6.324933 2.7864962e-8 
sqare_sort(full) 25724987 9 155.23137 6.305946 2.723658e-8 
sqare_sort(full) 26239486 9 155.3318 6.302711 2.668883e-8 
sqare_sort(full) 26764275 9 156.7089 6.3512254 2.6366926e-8 
sqare_sort(full) 27299560 9 156.69241 6.343213 2.581732e-8 
sqare_sort(full) 27845551 8 156.29352 6.3197556 2.8369682e-8 
sqare_sort(full) 28402462 8 156.02121 6.3014655 2.7732918e-8 
sqare_sort(full) 28970511 8 156.07626 6.2964234 2.716738e-8 
sqare_sort(full) 29549921 8 156.28358 6.297529 2.6639366e-8 
sqare_sort(full) 30140919 8 156.55014 6.3010163 2.6131486e-8 
sqare_sort(full) 30743737 8 156.80435 6.3039994 2.5631234e-8 
sqare_sort(full) 31358611 7 156.64807 6.290491 2.8656935e-8 
sqare_sort(full) 31985783 7 156.8872 6.292875 2.8105678e-8 
sqare_sort(full) 32625498 7 156.6191 6.27493 2.747601e-8 
sqare_sort(full) 33278007 7 156.77672 6.2740636 2.6933549e-8 
sqare_sort(full) 33943567 7 157.31717 6.2885027 2.6466207e-8 
sqare_sort(full) 34622438 7 157.18555 6.2760735 2.5895979e-8 
sqare_sort(full) 35314886 7 157.2926 6.2731924 2.537656e-8 
sqare_sort(full) 36021183 6 157.22742 6.263456 2.8980429e-8 
sqare_sort(full) 36741606 6 157.32556 6.260241 2.8397602e-8 
sqare_sort(full) 37476438 6 157.91008 6.276365 2.7912494e-8 
sqare_sort(full) 38225966 6 157.8691 6.267619 2.7327058e-8 
sqare_sort(full) 38990485 6 158.09703 6.269557 2.6799517e-8 
sqare_sort(full) 39770294 6 158.01114 6.25906 2.6230046e-8 
sqare_sort(full) 40565699 6 157.81824 6.244352 2.5655304e-8 
sqare_sort(full) 41377012 6 158.26361 6.254904 2.519476e-8 
sqare_sort(full) 42204552 5 158.47202 6.2560763 2.9646454e-8 
sqare_sort(full) 43048643 5 158.55794 6.2524166 2.9048149e-8 
sqare_sort(full) 43909615 5 158.92331 6.2597723 2.8512082e-8 
sqare_sort(full) 44787807 5 158.8493 6.2498245 2.7908596e-8 
sqare_sort(full) 45683563 5 159.13243 6.2539344 2.7379365e-8 
sqare_sort(full) 46597234 5 159.1008 6.2456784 2.6807077e-8 
sqare_sort(full) 47529178 5 159.26627 6.24517 2.6279311e-8 
sqare_sort(full) 48479761 5 159.05489 6.2299023 2.5701045e-8 
sqare_sort(full) 49449356 5 159.32542 6.233524 2.5211747e-8 
sqare_sort(full) 50438343 4 159.59013 6.2369084 3.091353e-8 
sqare_sort(full) 51447109 4 159.60713 6.2306166 3.027681e-8 
sqare_sort(full) 52476051 4 159.31308 6.2122097 2.959545e-8 
sqare_sort(full) 53525572 4 159.60078 6.2165027 2.9035201e-8 
sqare_sort(full) 54596083 4 159.564 6.208162 2.8427689e-8 
sqare_sort(full) 55688004 4 159.74174 6.2081766 2.787035e-8 
sqare_sort(full) 56801764 4 159.76245 6.2020955 2.7297107e-8 
sqare_sort(full) 57937799 4 159.9756 6.20349 2.6767886e-8 
sqare_sort(full) 59096554 4 160.12297 6.202333 2.6238135e-8 
sqare_sort(full) 60278485 4 160.14732 6.1964192 2.5699133e-8 
sqare_sort(full) 61484054 4 160.12375 6.1886663 2.5163702e-8 
sqare_sort(full) 62713735 3 160.44095 6.194086 3.2922543e-8 
sqare_sort(full) 63968009 3 160.46883 6.1883373 3.224704e-8 
sqare_sort(full) 65247369 3 160.46127 6.1812353 3.1578466e-8 
sqare_sort(full) 66552316 3 160.94223 6.1929474 3.1017944e-8 
sqare_sort(full) 67883362 3 160.94485 6.186248 3.037685e-8 
sqare_sort(full) 69241029 3 160.6139 6.166755 2.9687387e-8 
sqare_sort(full) 70625849 3 160.66806 6.1620755 2.9083191e-8 
sqare_sort(full) 72038365 3 160.88597 6.163679 2.8520356e-8 
sqare_sort(full) 73479132 3 160.78404 6.15304 2.7912868e-8 
sqare_sort(full) 74948714 3 160.85341 6.1489716 2.7347461e-8 
sqare_sort(full) 76447688 3 160.9868 6.147357 2.6804198e-8 
sqare_sort(full) 77976641 3 160.91565 6.1379437 2.623839e-8 
sqare_sort(full) 79536173 3 161.05104 6.136421 2.5717528e-8 
sqare_sort(full) 81126896 3 161.12311 6.1324916 2.5197117e-8 
sqare_sort(full) 82749433 3 161.52016 6.1409264 2.4737034e-8 
sqare_sort(full) 84404421 2 161.22557 6.123076 3.6272247e-8 
sqare_sort(full) 86092509 2 161.41393 6.1235847 3.5563982e-8 
sqare_sort(full) 87814359 2 161.64224 6.1256075 3.4878166e-8 
sqare_sort(full) 89570646 2 161.83168 6.126154 3.4197328e-8 
sqare_sort(full) 91362058 2 161.92957 6.123237 3.3510833e-8 
sqare_sort(full) 93189299 2 162.18756 6.1263742 3.287059e-8 
sqare_sort(full) 95053084 2 162.16873 6.11906 3.218759e-8 
sqare_sort(full) 96954145 2 162.53989 6.12646 3.1594627e-8 
sqare_sort(full) 98893227 2 162.74576 6.1276217 3.0981e-8 
sqare_sort(full) 100871091 2 163.00636 6.130839 3.0389476e-8 
sqare_sort(full) 102888512 2 163.46895 6.141638 2.984608e-8 
sqare_sort(full) 104946282 2 163.32349 6.1295934 2.9203482e-8 
sqare_sort(full) 107045207 2 163.66014 6.1356497 2.8659153e-8 
sqare_sort(full) 109186111 2 163.63684 6.1282125 2.8063152e-8 
sqare_sort(full) 111369833 2 163.5013 6.116592 2.7460723e-8 
sqare_sort(full) 113597229 2 163.3663 6.105017 2.6871328e-8 
sqare_sort(full) 115869173 2 163.64282 6.1088285 2.6360887e-8 
sqare_sort(full) 118186556 2 164.2206 6.123866 2.5907626e-8 
sqare_sort(full) 120550287 2 164.0537 6.1111317 2.5346814e-8 
sqare_sort(full) 122961292 2 163.89738 6.098819 2.4799748e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCsqare_sort-perm-div.csv <==
type size times time div norm 
sqare_sort(perm) 1000 249999 59.53908 5.97435 2.3897496e-8 
sqare_sort(perm) 1020 245098 59.57231 5.960597 2.3842391e-8 
sqare_sort(perm) 1040 240384 59.762657 5.9629283 2.3851774e-8 
sqare_sort(perm) 1060 235849 59.751667 5.945529 2.3782121e-8 
sqare_sort(perm) 1081 231267 59.885365 5.9420986 2.3768427e-8 
sqare_sort(perm) 1102 226860 59.932377 5.9304295 2.3721745e-8 
sqare_sort(perm) 1124 222419 59.945545 5.915041 2.3660263e-8 
sqare_sort(perm) 1146 218150 59.994884 5.903619 2.3614483e-8 
sqare_sort(perm) 1168 214041 60.160713 5.9039993 2.3616007e-8 
sqare_sort(perm) 1191 209907 60.194626 5.8910623 2.3564324e-8 
sqare_sort(perm) 1214 205930 60.249752 5.8805757 2.3522395e-8 
sqare_sort(perm) 1238 201938 60.36871 5.8759894 2.3504027e-8 
sqare_sort(perm) 1262 198098 60.392155 5.8624644 2.3449887e-8 
sqare_sort(perm) 1287 194250 60.44132 5.8511624 2.3404674e-8 
sqare_sort(perm) 1312 190548 60.547832 5.845767 2.3383164e-8 
sqare_sort(perm) 1338 186846 60.614895 5.836289 2.334516e-8 
sqare_sort(perm) 1364 183284 60.62816 5.822002 2.3288065e-8 
sqare_sort(perm) 1391 179726 60.843086 5.8268175 2.3307377e-8 
sqare_sort(perm) 1418 176304 60.923153 5.8190293 2.3276202e-8 
sqare_sort(perm) 1446 172890 61.370216 5.8459787 2.3384013e-8 
sqare_sort(perm) 1474 169606 61.408226 5.834222 2.3336959e-8 
sqare_sort(perm) 1503 166333 61.445396 5.8222055 2.3288962e-8 
sqare_sort(perm) 1533 163078 61.940353 5.8532906 2.3413296e-8 
sqare_sort(perm) 1563 159948 62.000233 5.8435097 2.337416e-8 
sqare_sort(perm) 1594 156838 62.02301 5.830087 2.3320368e-8 
sqare_sort(perm) 1625 153846 62.413048 5.851466 2.340589e-8 
sqare_sort(perm) 1657 150875 62.43206 5.83785 2.3351411e-8 
sqare_sort(perm) 1690 147928 62.662052 5.84381 2.3375396e-8 
sqare_sort(perm) 1723 145095 62.629974 5.825661 2.3302766e-8 
sqare_sort(perm) 1757 142287 62.65502 5.8127484 2.3251156e-8 
sqare_sort(perm) 1792 139508 62.92203 5.8221493 2.3288752e-8 
sqare_sort(perm) 1827 136836 62.948704 5.8096156 2.3238522e-8 
sqare_sort(perm) 1863 134192 63.07945 5.8065963 2.3226413e-8 
sqare_sort(perm) 1900 131578 63.11922 5.7951226 2.3180657e-8 
sqare_sort(perm) 1938 128998 63.294823 5.796042 2.3184342e-8 
sqare_sort(perm) 1976 126518 63.31708 5.783244 2.3133017e-8 
sqare_sort(perm) 2015 124069 63.359238 5.7722282 2.3089003e-8 
sqare_sort(perm) 2055 121654 63.383064 5.759519 2.303817e-8 
sqare_sort(perm) 2096 119274 63.40294 5.746443 2.298593e-8 
sqare_sort(perm) 2137 116986 63.53255 5.743642 2.297465e-8 
sqare_sort(perm) 2179 114731 63.53622 5.729429 2.291782e-8 
sqare_sort(perm) 2222 112511 63.640476 5.7242775 2.2897162e-8 
sqare_sort(perm) 2266 110326 63.66557 5.7120004 2.2848118e-8 
sqare_sort(perm) 2311 108178 64.037025 5.730741 2.2923022e-8 
sqare_sort(perm) 2357 106067 63.870586 5.7013383 2.2805361e-8 
sqare_sort(perm) 2404 103993 63.987232 5.697264 2.2789132e-8 
sqare_sort(perm) 2452 101957 63.98799 5.6828995 2.273173e-8 
sqare_sort(perm) 2501 99960 64.174126 5.685018 2.2740075e-8 
sqare_sort(perm) 2551 98000 64.2007 5.67302 2.269226e-8 
sqare_sort(perm) 2602 96079 64.353516 5.6722093 2.268906e-8 
sqare_sort(perm) 2654 94197 64.38239 5.6605115 2.2642153e-8 
sqare_sort(perm) 2707 92353 64.709206 5.675012 2.2700087e-8 
sqare_sort(perm) 2761 90546 64.69924 5.659993 2.2640199e-8 
sqare_sort(perm) 2816 88778 64.72163 5.6478915 2.2591669e-8 
sqare_sort(perm) 2872 87047 64.72815 5.634493 2.2538062e-8 
sqare_sort(perm) 2929 85353 64.84302 5.630595 2.2522476e-8 
sqare_sort(perm) 2987 83696 64.856094 5.6179304 2.2471728e-8 
sqare_sort(perm) 3046 82074 64.951324 5.6124606 2.2450076e-8 
sqare_sort(perm) 3106 80489 64.97289 5.6007047 2.2402922e-8 
sqare_sort(perm) 3168 78914 65.18959 5.605606 2.2422464e-8 
sqare_sort(perm) 3231 77375 65.25075 5.597192 2.2388889e-8 
sqare_sort(perm) 3295 75872 65.2526 5.583797 2.2335346e-8 
sqare_sort(perm) 3360 74404 65.241806 5.5694413 2.2277995e-8 
sqare_sort(perm) 3427 72950 65.41674 5.570829 2.2283347e-8 
sqare_sort(perm) 3495 71530 65.46761 5.561735 2.2247178e-8 
sqare_sort(perm) 3564 70145 65.493355 5.550622 2.2202775e-8 
sqare_sort(perm) 3635 68775 65.76366 5.5601206 2.2240737e-8 
sqare_sort(perm) 3707 67439 65.74947 5.545654 2.2182938e-8 
sqare_sort(perm) 3781 66120 65.74159 5.5316844 2.2126764e-8 
sqare_sort(perm) 3856 64834 65.86282 5.5287027 2.2114818e-8 
sqare_sort(perm) 3933 63564 65.88907 5.5176935 2.207102e-8 
sqare_sort(perm) 4011 62328 65.96833 5.5112553 2.2045233e-8 
sqare_sort(perm) 4091 61109 66.02362 5.5027766 2.2011378e-8 
sqare_sort(perm) 4172 59923 66.1894 5.5036187 2.2014586e-8 
sqare_sort(perm) 4255 58754 66.17681 5.4895997 2.195855e-8 
sqare_sort(perm) 4340 57603 66.24255 5.482076 2.1928566e-8 
sqare_sort(perm) 4426 56484 66.34455 5.4776845 2.1910898e-8 
sqare_sort(perm) 4514 55383 66.4228 5.471314 2.1885356e-8 
sqare_sort(perm) 4604 54300 66.45151 5.4608674 2.1843714e-8 
sqare_sort(perm) 4696 53236 66.64043 5.4635763 2.1854634e-8 
sqare_sort(perm) 4789 52202 66.63753 5.4506955 2.1803185e-8 
sqare_sort(perm) 4884 51187 66.68342 5.4418354 2.1767574e-8 
sqare_sort(perm) 4981 50190 66.77492 5.436714 2.1747171e-8 
sqare_sort(perm) 5080 49212 66.84432 5.429813 2.1719515e-8 
sqare_sort(perm) 5181 48253 66.86603 5.4190736 2.1676398e-8 
sqare_sort(perm) 5284 47312 67.05948 5.4222713 2.1689381e-8 
sqare_sort(perm) 5389 46390 67.12046 5.414774 2.1659467e-8 
sqare_sort(perm) 5496 45487 67.285706 5.415712 2.1663146e-8 
sqare_sort(perm) 5605 44603 67.32202 5.4063063 2.1625242e-8 
sqare_sort(perm) 5717 43729 67.53366 5.4108987 2.1643709e-8 
sqare_sort(perm) 5831 42874 67.83791 5.4228997 2.1691747e-8 
sqare_sort(perm) 5947 42038 68.06687 5.4288692 2.1715477e-8 
sqare_sort(perm) 6065 41220 68.079865 5.4176574 2.167069e-8 
sqare_sort(perm) 6186 40413 68.32598 5.4249396 2.1700208e-8 
sqare_sort(perm) 6309 39625 68.59148 5.433765 2.173557e-8 
sqare_sort(perm) 6435 38850 68.900856 5.4459653 2.1783885e-8 
sqare_sort(perm) 6563 38092 68.9252 5.435682 2.1742919e-8 
sqare_sort(perm) 6694 37346 68.925095 5.4234776 2.169442e-8 
sqare_sort(perm) 6827 36619 69.06198 5.422139 2.1688738e-8 
sqare_sort(perm) 6963 35904 69.16624 5.4182186 2.1672914e-8 
sqare_sort(perm) 7102 35201 69.327805 5.418771 2.16753e-8 
sqare_sort(perm) 7244 34511 69.3754 5.4104123 2.164185e-8 
sqare_sort(perm) 7388 33838 69.36668 5.397778 2.1591532e-8 
sqare_sort(perm) 7535 33178 69.469444 5.393845 2.1575707e-8 
sqare_sort(perm) 7685 32530 69.538605 5.38732 2.1549878e-8 
sqare_sort(perm) 7838 31895 69.682495 5.3865986 2.1546997e-8 
sqare_sort(perm) 7994 31273 69.70486 5.3765106 2.1506354e-8 
sqare_sort(perm) 8153 30663 69.75996 5.3689938 2.1476367e-8 
sqare_sort(perm) 8316 30062 69.825645 5.362263 2.1449432e-8 
sqare_sort(perm) 8482 29474 69.924286 5.358105 2.1432552e-8 
sqare_sort(perm) 8651 28898 69.946045 5.3481083 2.1392726e-8 
sqare_sort(perm) 8824 28331 69.92448 5.3348074 2.1339849e-8 
sqare_sort(perm) 9000 27777 69.9942 5.3285437 2.1314772e-8 
sqare_sort(perm) 9180 27233 70.041466 5.32057 2.1282371e-8 
sqare_sort(perm) 9363 26700 70.122 5.3151903 2.1261434e-8 
sqare_sort(perm) 9550 26178 70.167336 5.3071494 2.1228606e-8 
sqare_sort(perm) 9741 25664 70.26406 5.303006 2.1212617e-8 
sqare_sort(perm) 9935 25163 70.350685 5.2981677 2.1193147e-8 
sqare_sort(perm) 10133 24671 70.467865 5.2956386 2.1183295e-8 
sqare_sort(perm) 10335 24189 70.50961 5.287461 2.1150408e-8 
sqare_sort(perm) 10541 23716 70.61831 5.284329 2.113813e-8 
sqare_sort(perm) 10751 23253 70.6733 5.2772055 2.1109413e-8 
sqare_sort(perm) 10966 22797 70.79307 5.2748966 2.110027e-8 
sqare_sort(perm) 11185 22351 70.83496 5.266823 2.1067633e-8 
sqare_sort(perm) 11408 21914 70.89013 5.259786 2.1039572e-8 
sqare_sort(perm) 11636 21485 70.96283 5.254051 2.101625e-8 
sqare_sort(perm) 11868 21065 71.05935 5.250126 2.1000552e-8 
sqare_sort(perm) 12105 20652 71.19186 5.2488537 2.0996048e-8 
sqare_sort(perm) 12347 20247 71.24617 5.2418213 2.0968148e-8 
sqare_sort(perm) 12593 19852 71.33039 5.2370515 2.094852e-8 
sqare_sort(perm) 12844 19464 71.34885 5.227479 2.0910282e-8 
sqare_sort(perm) 13100 19083 71.47038 5.2254825 2.0902993e-8 
sqare_sort(perm) 13362 18709 71.51015 5.217491 2.0870829e-8 
sqare_sort(perm) 13629 18343 71.62723 5.215173 2.0860963e-8 
sqare_sort(perm) 13901 17984 71.64947 5.2059855 2.0824311e-8 
sqare_sort(perm) 14179 17631 71.765015 5.2035804 2.0815158e-8 
sqare_sort(perm) 14462 17286 71.85029 5.1990156 2.0796882e-8 
sqare_sort(perm) 14751 16948 71.831795 5.1869636 2.0747859e-8 
sqare_sort(perm) 15046 16615 71.94128 5.184175 2.0737588e-8 
sqare_sort(perm) 15346 16290 72.02454 5.1795444 2.071931e-8 
sqare_sort(perm) 15652 15972 72.13312 5.1767483 2.0707512e-8 
sqare_sort(perm) 15965 15659 72.216415 5.1721234 2.0688828e-8 
sqare_sort(perm) 16284 15352 72.09535 5.1529193 2.0612339e-8 
sqare_sort(perm) 16609 15052 72.365204 5.1616883 2.0646864e-8 
sqare_sort(perm) 16941 14757 72.44979 5.157218 2.062901e-8 
sqare_sort(perm) 17279 14468 72.50875 5.1509647 2.0604471e-8 
sqare_sort(perm) 17624 14185 72.607376 5.147541 2.0590456e-8 
sqare_sort(perm) 17976 13907 72.6787 5.142197 2.0569429e-8 
sqare_sort(perm) 18335 13635 72.72911 5.135398 2.0541778e-8 
sqare_sort(perm) 18701 13368 72.86611 5.134733 2.0539346e-8 
sqare_sort(perm) 19075 13106 72.890564 5.126137 2.0504796e-8 
sqare_sort(perm) 19456 12849 73.013954 5.1245313 2.0498934e-8 
sqare_sort(perm) 19845 12597 73.01837 5.114589 2.0459382e-8 
sqare_sort(perm) 20241 12351 73.16804 5.11486 2.045972e-8 
sqare_sort(perm) 20645 12109 73.03595 5.0954704 2.0382673e-8 
sqare_sort(perm) 21057 11872 73.352425 5.107392 2.0430491e-8 
sqare_sort(perm) 21478 11639 73.22045 5.088085 2.0353768e-8 
sqare_sort(perm) 21907 11411 73.46856 5.0952234 2.038246e-8 
sqare_sort(perm) 22345 11188 73.75523 5.104994 2.0420313e-8 
sqare_sort(perm) 22791 10969 73.88908 5.1041846 2.041719e-8 
sqare_sort(perm) 23246 10754 74.104195 5.1089797 2.0436943e-8 
sqare_sort(perm) 23710 10544 74.16515 5.103151 2.0412747e-8 
sqare_sort(perm) 24184 10337 74.60226 5.12316 2.049346e-8 
sqare_sort(perm) 24667 10134 74.86182 5.1309323 2.0525752e-8 
sqare_sort(perm) 25160 9936 74.98278 5.1291866 2.0517588e-8 
sqare_sort(perm) 25663 9741 75.18801 5.133198 2.0534165e-8 
sqare_sort(perm) 26176 9550 75.27212 5.128941 2.051734e-8 
sqare_sort(perm) 26699 9363 75.375374 5.126008 2.0505448e-8 
sqare_sort(perm) 27232 9180 75.54695 5.127732 2.0511767e-8 
sqare_sort(perm) 27776 9000 75.54243 5.1175127 2.0471363e-8 
sqare_sort(perm) 28331 8824 75.77446 5.123325 2.0493895e-8 
sqare_sort(perm) 28897 8651 75.34552 5.0845127 2.033903e-8 
sqare_sort(perm) 29474 8482 75.94584 5.1151776 2.0460837e-8 
sqare_sort(perm) 30063 8315 76.08123 5.1144633 2.0459995e-8 
sqare_sort(perm) 30664 8152 76.0342 5.1015086 2.0408244e-8 
sqare_sort(perm) 31277 7993 76.18357 5.1017556 2.0407263e-8 
sqare_sort(perm) 31902 7836 75.95093 5.0764723 2.0307183e-8 
sqare_sort(perm) 32540 7682 76.15548 5.080444 2.0324029e-8 
sqare_sort(perm) 33190 7532 76.382935 5.085936 2.0344796e-8 
sqare_sort(perm) 33853 7384 76.19198 5.0636005 2.0256788e-8 
sqare_sort(perm) 34530 7240 76.64828 5.0842733 2.0337321e-8 
sqare_sort(perm) 35220 7098 76.61083 5.0721855 2.0289427e-8 
sqare_sort(perm) 35924 6959 76.84387 5.078015 2.0312456e-8 
sqare_sort(perm) 36642 6822 76.937675 5.0746393 2.0300853e-8 
sqare_sort(perm) 37374 6689 76.73158 5.0515375 2.020658e-8 
sqare_sort(perm) 38121 6558 76.98409 5.0586534 2.0234813e-8 
sqare_sort(perm) 38883 6429 77.26981 5.0679193 2.0273395e-8 
sqare_sort(perm) 39660 6303 77.42996 5.068933 2.0277598e-8 
sqare_sort(perm) 40453 6180 77.55157 5.0674186 2.0269711e-8 
sqare_sort(perm) 41262 6058 77.65323 5.0646076 2.026125e-8 
sqare_sort(perm) 42087 5940 77.49863 5.0451264 2.0180766e-8 
sqare_sort(perm) 42928 5823 77.89796 5.061717 2.0249319e-8 
sqare_sort(perm) 43786 5709 78.05695 5.062656 2.0252708e-8 
sqare_sort(perm) 44661 5597 78.154 5.0595827 2.0240954e-8 
sqare_sort(perm) 45554 5487 77.9213 5.0352077 2.0144473e-8 
sqare_sort(perm) 46465 5380 77.836525 5.020462 2.008332e-8 
sqare_sort(perm) 47394 5274 78.21762 5.0357666 2.0146615e-8 
sqare_sort(perm) 48341 5171 78.46957 5.0427203 2.0173196e-8 
sqare_sort(perm) 49307 5070 78.79017 5.054052 2.02173e-8 
sqare_sort(perm) 50293 4970 78.645164 5.035524 2.0145626e-8 
sqare_sort(perm) 51298 4873 78.24581 5.000814 2.0005244e-8 
sqare_sort(perm) 52323 4778 78.75709 5.024325 2.0097357e-8 
sqare_sort(perm) 53369 4684 79.29725 5.0495853 2.0199925e-8 
sqare_sort(perm) 54436 4592 79.3344 5.0427804 2.0173534e-8 
sqare_sort(perm) 55524 4502 79.23428 5.027293 2.0111662e-8 
sqare_sort(perm) 56634 4414 79.70109 5.0477653 2.0192475e-8 
sqare_sort(perm) 57766 4327 79.797035 5.0447197 2.0182632e-8 
sqare_sort(perm) 58921 4242 79.97805 5.04705 2.0192813e-8 
sqare_sort(perm) 60099 4159 79.67128 5.0186462 2.0078462e-8 
sqare_sort(perm) 61300 4078 79.9921 5.0298114 2.012074e-8 
sqare_sort(perm) 62526 3998 80.34439 5.0429034 2.0173314e-8 
sqare_sort(perm) 63776 3919 79.85171 5.003012 2.0017001e-8 
sqare_sort(perm) 65051 3843 80.14089 5.0121627 2.0049374e-8 
sqare_sort(perm) 66352 3767 80.63934 5.034342 2.0141558e-8 
sqare_sort(perm) 67679 3693 80.71262 5.0299454 2.0124729e-8 
sqare_sort(perm) 69032 3621 81.15199 5.048342 2.019621e-8 
sqare_sort(perm) 70412 3550 81.063705 5.0339084 2.0138646e-8 
sqare_sort(perm) 71820 3480 80.90387 5.015087 2.0065677e-8 
sqare_sort(perm) 73256 3412 81.06095 5.015943 2.0067828e-8 
sqare_sort(perm) 74721 3345 81.17705 5.0142636 2.006173e-8 
sqare_sort(perm) 76215 3280 81.85543 5.0472627 2.0190246e-8 
sqare_sort(perm) 77739 3215 81.98436 5.0463243 2.019088e-8 
sqare_sort(perm) 79293 3152 82.260994 5.054468 2.022341e-8 
sqare_sort(perm) 80878 3091 81.19768 4.980396 1.9922068e-8 
sqare_sort(perm) 82495 3030 82.18386 5.0320697 2.013151e-8 
sqare_sort(perm) 84144 2971 82.737114 5.0571036 2.0229077e-8 
sqare_sort(perm) 85826 2912 82.93287 5.060237 2.0246997e-8 
sqare_sort(perm) 87542 2855 82.217926 5.007887 2.0036964e-8 
sqare_sort(perm) 89292 2799 83.238716 5.06126 2.0250848e-8 
sqare_sort(perm) 91077 2744 83.15557 5.047441 2.0196607e-8 
sqare_sort(perm) 92898 2691 83.15955 5.0389466 2.0156712e-8 
sqare_sort(perm) 94755 2638 83.99422 5.0807314 2.0325878e-8 
sqare_sort(perm) 96650 2586 82.606026 4.9881415 1.9957602e-8 
sqare_sort(perm) 98583 2535 82.83441 4.993318 1.9980632e-8 
sqare_sort(perm) 100554 2486 83.63753 5.033066 2.0134095e-8 
sqare_sort(perm) 102565 2437 83.69497 5.0278788 2.0115465e-8 
sqare_sort(perm) 104616 2389 85.558075 5.130998 2.0529935e-8 
sqare_sort(perm) 106708 2342 84.83067 5.078675 2.0322005e-8 
sqare_sort(perm) 108842 2296 86.03287 5.1418543 2.0575545e-8 
sqare_sort(perm) 111018 2251 85.50243 5.101445 2.0413824e-8 
sqare_sort(perm) 113238 2207 86.28042 5.1391044 2.0563304e-8 
sqare_sort(perm) 115502 2164 86.70976 5.1559067 2.0628056e-8 
sqare_sort(perm) 117812 2122 86.91608 5.15941 2.0637883e-8 
sqare_sort(perm) 120168 2080 85.860306 5.088111 2.0356559e-8 
sqare_sort(perm) 122571 2039 86.78958 5.1344886 2.0544341e-8 
sqare_sort(perm) 125022 1999 87.37868 5.160619 2.0649168e-8 
sqare_sort(perm) 127522 1960 86.573395 5.104447 2.0422435e-8 
sqare_sort(perm) 130072 1922 87.44561 5.147205 2.0588953e-8 
sqare_sort(perm) 132673 1884 87.3419 5.132471 2.0533504e-8 
sqare_sort(perm) 135326 1847 88.330025 5.181838 2.0731738e-8 
sqare_sort(perm) 138032 1811 87.01163 5.0959554 2.0385784e-8 
sqare_sort(perm) 140792 1775 88.59329 5.179923 2.0727503e-8 
sqare_sort(perm) 143607 1740 88.3948 5.159701 2.0649031e-8 
sqare_sort(perm) 146479 1706 88.271164 5.143907 2.0584425e-8 
sqare_sort(perm) 149408 1673 88.974846 5.176297 2.0708537e-8 
sqare_sort(perm) 152396 1640 88.59491 5.1456413 2.0588377e-8 
sqare_sort(perm) 155443 1608 88.29813 5.119911 2.0483547e-8 
sqare_sort(perm) 158551 1576 88.70918 5.1352415 2.0551127e-8 
sqare_sort(perm) 161722 1545 89.4955 5.172207 2.0700378e-8 
sqare_sort(perm) 164956 1515 89.77795 5.1799784 2.0727514e-8 
sqare_sort(perm) 168255 1485 90.32048 5.2027054 2.0822595e-8 
sqare_sort(perm) 171620 1456 90.60475 5.210506 2.085214e-8 
sqare_sort(perm) 175052 1428 90.34178 5.1868625 2.0749589e-8 
sqare_sort(perm) 178553 1400 90.970055 5.2143807 2.0859675e-8 
sqare_sort(perm) 182124 1372 90.19679 5.1616054 2.0656822e-8 
sqare_sort(perm) 185766 1345 91.152664 5.207793 2.0843242e-8 
sqare_sort(perm) 189481 1319 91.21595 5.202917 2.0817875e-8 
sqare_sort(perm) 193270 1293 91.26117 5.1970286 2.079659e-8 
sqare_sort(perm) 197135 1268 91.40174 5.1965804 2.078905e-8 
sqare_sort(perm) 201077 1243 90.62068 5.143821 2.0580329e-8 
sqare_sort(perm) 205098 1218 91.51234 5.1860237 2.0759925e-8 
sqare_sort(perm) 209199 1195 92.24395 5.2190366 2.0876747e-8 
sqare_sort(perm) 213382 1171 92.477234 5.2237935 2.0906018e-8 
sqare_sort(perm) 217649 1148 92.499245 5.21662 2.0878083e-8 
sqare_sort(perm) 222001 1126 93.15029 5.244888 2.0981808e-8 
sqare_sort(perm) 226441 1104 93.547714 5.2588053 2.1035989e-8 
sqare_sort(perm) 230969 1082 93.77269 5.263002 2.105972e-8 
sqare_sort(perm) 235588 1061 92.983536 5.210356 2.0844855e-8 
sqare_sort(perm) 240299 1040 93.024574 5.2043257 2.082472e-8 
sqare_sort(perm) 245104 1019 93.020134 5.195775 2.080299e-8 
sqare_sort(perm) 250006 999 93.8785 5.235366 2.0961922e-8 
sqare_sort(perm) 255006 980 94.3717 5.254499 2.1025912e-8 
sqare_sort(perm) 260106 961 94.87505 5.274135 2.109976e-8 
sqare_sort(perm) 265308 942 94.76551 5.2596927 2.1045494e-8 
sqare_sort(perm) 270614 923 94.375854 5.2297735 2.0937794e-8 
sqare_sort(perm) 276026 905 95.110985 5.2621803 2.1065276e-8 
sqare_sort(perm) 281546 887 95.731255 5.2881403 2.117532e-8 
sqare_sort(perm) 287176 870 95.92757 5.2906356 2.117583e-8 
sqare_sort(perm) 292919 853 96.01358 5.28705 2.1160057e-8 
sqare_sort(perm) 298777 836 96.29756 5.294359 2.1196296e-8 
sqare_sort(perm) 304752 820 96.40653 5.292039 2.1176913e-8 
sqare_sort(perm) 310847 804 96.66479 5.2979064 2.1198325e-8 
sqare_sort(perm) 317063 788 95.881355 5.246755 2.0999986e-8 
sqare_sort(perm) 323404 773 97.037315 5.3017225 2.120763e-8 
sqare_sort(perm) 329872 757 96.639206 5.2717433 2.1111198e-8 
sqare_sort(perm) 336469 743 97.20036 5.2941046 2.1176719e-8 
sqare_sort(perm) 343198 728 97.81544 5.3193283 2.1290248e-8 
sqare_sort(perm) 350061 714 98.09312 5.3261557 2.1309434e-8 
sqare_sort(perm) 357062 700 98.32651 5.3305593 2.1327066e-8 
sqare_sort(perm) 364203 686 98.14488 5.312485 2.1263272e-8 
sqare_sort(perm) 371487 672 98.5519 5.3262796 2.1335907e-8 
sqare_sort(perm) 378916 659 99.07152 5.346109 2.1409644e-8 
sqare_sort(perm) 386494 646 99.6068 5.36672 2.1494813e-8 
sqare_sort(perm) 394223 634 99.71669 5.364385 2.1462919e-8 
sqare_sort(perm) 402107 621 100.17646 5.3808494 2.1548528e-8 
sqare_sort(perm) 410149 609 99.48787 5.3356752 2.1361435e-8 
sqare_sort(perm) 418351 597 100.6377 5.3890862 2.1577444e-8 
sqare_sort(perm) 426718 585 100.744446 5.3865614 2.157818e-8 
sqare_sort(perm) 435252 574 101.13557 5.3992267 2.16112e-8 
sqare_sort(perm) 443957 563 100.94249 5.380712 2.1527345e-8 
sqare_sort(perm) 452836 552 100.55254 5.3517766 2.1410063e-8 
sqare_sort(perm) 461892 541 101.410866 5.3892655 2.1567105e-8 
sqare_sort(perm) 471129 530 101.781 5.400737 2.1629042e-8 
sqare_sort(perm) 480551 520 101.74553 5.3906827 2.1572522e-8 
sqare_sort(perm) 490162 510 101.65255 5.377617 2.1511962e-8 
sqare_sort(perm) 499965 500 102.50969 5.4147778 2.1660629e-8 
sqare_sort(perm) 509964 490 102.49955 5.4060845 2.1634516e-8 
sqare_sort(perm) 520163 480 102.64884 5.405813 2.1651118e-8 
sqare_sort(perm) 530566 471 102.62604 5.396493 2.1594904e-8 
sqare_sort(perm) 541177 461 103.32783 5.4252462 2.174599e-8 
sqare_sort(perm) 552000 452 103.2873 5.4149957 2.1703041e-8 
sqare_sort(perm) 563040 444 103.51206 5.418663 2.1675541e-8 
sqare_sort(perm) 574300 435 103.68032 5.419367 2.1693046e-8 
sqare_sort(perm) 585786 426 104.15162 5.435884 2.1783196e-8 
sqare_sort(perm) 597501 418 104.26338 5.433616 2.175575e-8 
sqare_sort(perm) 609451 410 104.45023 5.435261 2.1751926e-8 
sqare_sort(perm) 621640 402 104.589294 5.434418 2.1746436e-8 
sqare_sort(perm) 634072 394 104.90097 5.4425344 2.1785443e-8 
sqare_sort(perm) 646753 386 105.10498 5.4450483 2.181102e-8 
sqare_sort(perm) 659688 378 105.37232 5.4508305 2.1859101e-8 
sqare_sort(perm) 672881 371 105.37017 5.4426765 2.1802201e-8 
sqare_sort(perm) 686338 364 105.634476 5.448289 2.1808244e-8 
sqare_sort(perm) 700064 357 106.04279 5.461302 2.1851951e-8 
sqare_sort(perm) 714065 350 106.246895 5.463774 2.1861853e-8 
sqare_sort(perm) 728346 343 106.52601 5.470092 2.1895898e-8 
sqare_sort(perm) 742912 336 106.70689 5.471353 2.1918867e-8 
sqare_sort(perm) 757770 329 106.84015 5.4701734 2.1941576e-8 
sqare_sort(perm) 772925 323 107.02555 5.4716625 2.1916916e-8 
sqare_sort(perm) 788383 317 107.33567 5.479514 2.1925299e-8 
sqare_sort(perm) 804150 310 107.54046 5.4819736 2.1990656e-8 
sqare_sort(perm) 820233 304 107.66254 5.480216 2.1977934e-8 
sqare_sort(perm) 836637 298 107.84505 5.481535 2.1986134e-8 
sqare_sort(perm) 853369 292 108.09159 5.4861 2.2016284e-8 
sqare_sort(perm) 870436 287 108.28932 5.4881783 2.1968958e-8 
sqare_sort(perm) 887844 281 108.41168 5.486436 2.199112e-8 
sqare_sort(perm) 905600 276 108.55403 5.4857087 2.1947612e-8 
sqare_sort(perm) 923712 270 108.77968 5.4891872 2.2009374e-8 
sqare_sort(perm) 942186 265 108.93706 5.4892154 2.1985064e-8 
sqare_sort(perm) 961029 260 109.08226 5.4886312 2.1966164e-8 
sqare_sort(perm) 980249 255 109.3549 5.494451 2.1981014e-8 
sqare_sort(perm) 999853 250 109.51519 5.494618 2.1981704e-8 
sqare_sort(perm) 1019850 245 133.94025 6.7104583 2.6856524e-8 
sqare_sort(perm) 1040247 240 134.16588 6.7121553 2.688526e-8 
sqare_sort(perm) 1061051 235 134.38431 6.7134876 2.6924278e-8 
sqare_sort(perm) 1082272 230 134.52567 6.710972 2.696008e-8 
sqare_sort(perm) 1103917 226 134.59117 6.7046843 2.6874071e-8 
sqare_sort(perm) 1125995 222 134.83336 6.707203 2.6831936e-8 
sqare_sort(perm) 1148514 217 134.98663 6.7052994 2.690433e-8 
sqare_sort(perm) 1171484 213 135.07986 6.7004213 2.6852588e-8 
sqare_sort(perm) 1194913 209 135.26552 6.7001357 2.6828786e-8 
sqare_sort(perm) 1218811 205 135.33145 6.693929 2.679112e-8 
sqare_sort(perm) 1243187 201 135.50845 6.6932263 2.6785697e-8 
sqare_sort(perm) 1268050 197 135.60289 6.6884527 2.6774604e-8 
sqare_sort(perm) 1293411 193 135.75075 6.686323 2.6785116e-8 
sqare_sort(perm) 1319279 189 135.93245 6.685865 2.6813849e-8 
sqare_sort(perm) 1345664 185 136.0926 6.68435 2.6850405e-8 
sqare_sort(perm) 1372577 182 136.33826 6.6870317 2.6768578e-8 
sqare_sort(perm) 1400028 178 136.5536 6.6882224 2.6838237e-8 
sqare_sort(perm) 1428028 175 136.84601 6.6931787 2.6782903e-8 
sqare_sort(perm) 1456588 171 136.95987 6.6894007 2.6856808e-8 
sqare_sort(perm) 1485719 168 137.18811 6.691212 2.6807653e-8 
sqare_sort(perm) 1515433 164 137.5297 6.6985383 2.6952524e-8 
sqare_sort(perm) 1545741 161 137.78369 6.7015843 2.6928669e-8 
sqare_sort(perm) 1576655 158 137.99806 6.7026978 2.6906417e-8 
sqare_sort(perm) 1608188 155 138.29059 6.7075987 2.690906e-8 
sqare_sort(perm) 1640351 152 138.40518 6.7038674 2.6887168e-8 
sqare_sort(perm) 1673158 149 138.5671 6.7024345 2.6884958e-8 
sqare_sort(perm) 1706621 146 138.88193 6.708393 2.6923317e-8 
sqare_sort(perm) 1740753 143 139.0406 6.706803 2.6942777e-8 
sqare_sort(perm) 1775568 140 139.0299 6.6970577 2.6941308e-8 
sqare_sort(perm) 1811079 138 139.22276 6.697131 2.6796146e-8 
sqare_sort(perm) 1847300 135 139.43968 6.698361 2.6859462e-8 
sqare_sort(perm) 1884246 132 139.74026 6.7036 2.6952343e-8 
sqare_sort(perm) 1921930 130 139.81847 6.6981716 2.6808674e-8 
sqare_sort(perm) 1960368 127 139.9056 6.6931853 2.6883853e-8 
sqare_sort(perm) 1999575 125 140.01207 6.689137 2.6762233e-8 
sqare_sort(perm) 2039566 122 140.11563 6.68496 2.6865887e-8 
sqare_sort(perm) 2080357 120 140.25401 6.682454 2.6768058e-8 
sqare_sort(perm) 2121964 117 140.7136 6.695237 2.6967587e-8 
sqare_sort(perm) 2164403 115 140.8289 6.6916275 2.6884116e-8 
sqare_sort(perm) 2207691 113 140.90086 6.6859713 2.68008e-8 
sqare_sort(perm) 2251844 111 141.00034 6.681633 2.6731376e-8 
sqare_sort(perm) 2296880 108 141.14606 6.679496 2.6926607e-8 
sqare_sort(perm) 2342817 106 141.6994 6.696628 2.6965717e-8 
sqare_sort(perm) 2389673 104 141.73811 6.6894264 2.6916407e-8 
sqare_sort(perm) 2437466 102 141.90187 6.6881366 2.6900874e-8 
sqare_sort(perm) 2486215 100 142.01004 6.6842346 2.6885184e-8 
sqare_sort(perm) 2535939 98 142.08423 6.6787457 2.687386e-8 
sqare_sort(perm) 2586657 96 142.58028 6.693074 2.6953524e-8 
sqare_sort(perm) 2638390 94 142.77226 6.693111 2.698741e-8 
sqare_sort(perm) 2691157 92 142.87839 6.6891274 2.701734e-8 
sqare_sort(perm) 2744980 91 142.91434 6.681873 2.6749621e-8 
sqare_sort(perm) 2799879 89 143.017 6.6777534 2.6797922e-8 
sqare_sort(perm) 2855876 87 143.3183 6.6829076 2.6897185e-8 
sqare_sort(perm) 2912993 85 143.48169 6.681625 2.6985083e-8 
sqare_sort(perm) 2971252 84 143.44919 6.671236 2.6729298e-8 
sqare_sort(perm) 3030677 82 143.6132 6.670002 2.6839379e-8 
sqare_sort(perm) 3091290 80 143.67215 6.6638975 2.6946264e-8 
sqare_sort(perm) 3153115 79 143.94876 6.667892 2.6768355e-8 
sqare_sort(perm) 3216177 77 144.09753 6.665962 2.6917343e-8 
sqare_sort(perm) 3280500 76 144.1269 6.6585207 2.6706939e-8 
sqare_sort(perm) 3346110 74 144.23155 6.654572 2.6874982e-8 
sqare_sort(perm) 3413032 73 144.27919 6.648007 2.6682606e-8 
sqare_sort(perm) 3481292 71 144.47945 6.6484823 2.6898231e-8 
sqare_sort(perm) 3550917 70 144.54584 6.6428046 2.6724704e-8 
sqare_sort(perm) 3621935 69 144.68436 6.640452 2.6570998e-8 
sqare_sort(perm) 3694373 67 144.78012 6.636146 2.6810222e-8 
sqare_sort(perm) 3768260 66 145.01501 6.63822 2.6691122e-8 
sqare_sort(perm) 3843625 65 145.04105 6.6307397 2.6540409e-8 
sqare_sort(perm) 3920497 63 145.06255 6.6230726 2.6815004e-8 
sqare_sort(perm) 3998906 62 145.17422 6.6195374 2.6698984e-8 
sqare_sort(perm) 4078884 61 145.25793 6.6147375 2.6585292e-8 
sqare_sort(perm) 4160461 60 145.41304 6.6131973 2.6492245e-8 
sqare_sort(perm) 4243670 58 145.50146 6.6086316 2.6849856e-8 
sqare_sort(perm) 4328543 57 145.49971 6.599988 2.6750172e-8 
sqare_sort(perm) 4415113 56 145.59985 6.595983 2.6677778e-8 
sqare_sort(perm) 4503415 55 145.75987 6.594697 2.6625035e-8 
sqare_sort(perm) 4593483 54 145.8751 6.591391 2.6573039e-8 
sqare_sort(perm) 4685352 53 145.95267 6.5863934 2.6523423e-8 
sqare_sort(perm) 4779059 52 146.0074 6.5803795 2.6479219e-8 
sqare_sort(perm) 4874640 51 146.06532 6.574525 2.6445491e-8 
sqare_sort(perm) 4972132 50 146.17207 6.57088 2.6430836e-8 
sqare_sort(perm) 5071574 49 146.32874 6.5694857 2.6435805e-8 
sqare_sort(perm) 5173005 48 146.33984 6.5615687 2.642552e-8 
sqare_sort(perm) 5276465 47 146.45024 6.5581174 2.6444678e-8 
sqare_sort(perm) 5381994 46 146.759 6.563547 2.6511698e-8 
sqare_sort(perm) 5489633 45 146.87949 6.5605526 2.6557341e-8 
sqare_sort(perm) 5599425 44 146.91899 6.553954 2.6601573e-8 
sqare_sort(perm) 5711413 43 147.11446 6.554321 2.6687978e-8 
sqare_sort(perm) 5825641 42 147.33153 6.5556474 2.6793076e-8 
sqare_sort(perm) 5942153 42 147.52931 6.556114 2.6269594e-8 
sqare_sort(perm) 6060996 41 147.66432 6.553793 2.6373323e-8 
sqare_sort(perm) 6182215 40 147.91017 6.5563912 2.6513115e-8 
sqare_sort(perm) 6305859 39 148.21591 6.5616345 2.6681066e-8 
sqare_sort(perm) 6431976 38 148.43445 6.5630083 2.6851897e-8 
sqare_sort(perm) 6560615 38 148.49643 6.5574656 2.6303155e-8 
sqare_sort(perm) 6691827 37 148.63199 6.5551815 2.6475142e-8 
sqare_sort(perm) 6825663 36 148.87212 6.55751 2.66865e-8 
sqare_sort(perm) 6962176 35 148.9313 6.551872 2.688762e-8 
sqare_sort(perm) 7101419 35 149.06279 6.549425 2.6350568e-8 
sqare_sort(perm) 7243447 34 149.18898 6.546752 2.6582859e-8 
sqare_sort(perm) 7388315 33 149.5497 6.5543637 2.6882594e-8 
sqare_sort(perm) 7536081 33 149.58675 6.547789 2.632905e-8 
sqare_sort(perm) 7686802 32 149.55554 6.5382466 2.658065e-8 
sqare_sort(perm) 7840538 31 149.73355 6.5378633 2.6898514e-8 
sqare_sort(perm) 7997348 31 149.74518 6.5302253 2.6340283e-8 
sqare_sort(perm) 8157294 30 149.78125 6.52367 2.665782e-8 
sqare_sort(perm) 8320439 30 149.87573 6.5196733 2.6119109e-8 
sqare_sort(perm) 8486847 29 149.90962 6.513053 2.646307e-8 
sqare_sort(perm) 8656583 28 150.13321 6.514681 2.6877485e-8 
sqare_sort(perm) 8829714 28 150.09827 6.5051007 2.6311726e-8 
sqare_sort(perm) 9006308 27 150.16913 6.5001235 2.6730742e-8 
sqare_sort(perm) 9186434 27 150.25244 6.495697 2.6188765e-8 
sqare_sort(perm) 9370162 26 150.35933 6.492299 2.6648825e-8 
sqare_sort(perm) 9557565 26 150.38869 6.4855666 2.6099206e-8 
sqare_sort(perm) 9748716 25 150.45624 6.480495 2.6590147e-8 
sqare_sort(perm) 9943690 25 150.74487 6.4849477 2.6086685e-8 
sqare_sort(perm) 10142563 24 150.84465 6.4812746 2.6625727e-8 
sqare_sort(perm) 10345414 24 150.91136 6.476191 2.6083178e-8 
sqare_sort(perm) 10552322 23 150.98811 6.4715505 2.6664441e-8 
sqare_sort(perm) 10763368 23 150.9915 6.4637804 2.6110222e-8 
sqare_sort(perm) 10978635 22 151.11694 6.461249 2.6751334e-8 
sqare_sort(perm) 11198207 22 151.12256 6.453605 2.6195774e-8 
sqare_sort(perm) 11422171 21 151.29292 6.4530077 2.6902601e-8 
sqare_sort(perm) 11650614 21 151.43904 6.4513793 2.6368442e-8 
sqare_sort(perm) 11883626 21 151.38622 6.441289 2.5810982e-8 
sqare_sort(perm) 12121298 20 151.52563 6.439394 2.6562311e-8 
sqare_sort(perm) 12363723 20 151.58864 6.434259 2.6020718e-8 
sqare_sort(perm) 12610997 19 151.64691 6.428937 2.6830953e-8 
sqare_sort(perm) 12863216 19 151.76599 6.426202 2.629367e-8 
sqare_sort(perm) 13120480 19 151.97324 6.427202 2.5782121e-8 
sqare_sort(perm) 13382889 18 151.99771 6.4204803 2.6652941e-8 
sqare_sort(perm) 13650546 18 152.10693 6.4173493 2.6117593e-8 
sqare_sort(perm) 13923556 17 152.13126 6.410649 2.7083383e-8 
sqare_sort(perm) 14202027 17 152.13751 6.4032035 2.6521496e-8 
sqare_sort(perm) 14486067 17 152.21463 6.3987556 2.5983407e-8 
sqare_sort(perm) 14775788 16 152.22046 6.391324 2.7034618e-8 
sqare_sort(perm) 15071303 16 152.43733 6.392762 2.651049e-8 
sqare_sort(perm) 15372729 16 152.43663 6.3850822 2.5959453e-8 
sqare_sort(perm) 15680183 15 152.57619 6.3832893 2.7139519e-8 
sqare_sort(perm) 15993786 15 152.67818 6.379931 2.6593375e-8 
sqare_sort(perm) 16313661 15 152.91258 6.382107 2.6080828e-8 
sqare_sort(perm) 16639934 15 152.98682 6.3776007 2.5551385e-8 
sqare_sort(perm) 16972732 14 153.04837 6.3725767 2.6818551e-8 
sqare_sort(perm) 17312186 14 152.9747 6.361942 2.6248818e-8 
sqare_sort(perm) 17658429 14 153.08981 6.3591733 2.5722938e-8 
sqare_sort(perm) 18011597 13 153.1373 6.353606 2.7134679e-8 
sqare_sort(perm) 18371828 13 153.15233 6.346707 2.6573744e-8 
sqare_sort(perm) 18739264 13 153.2672 6.343956 2.6041398e-8 
sqare_sort(perm) 19114049 13 153.35907 6.3402615 2.5515915e-8 
sqare_sort(perm) 19496329 12 153.30672 6.33062 2.7059025e-8 
sqare_sort(perm) 19886255 12 153.43735 6.3285484 2.6519775e-8 
sqare_sort(perm) 20283980 12 153.51881 6.3244557 2.5982967e-8 
sqare_sort(perm) 20689659 12 153.56418 6.3188877 2.5451072e-8 
sqare_sort(perm) 21103452 11 153.51317 6.3093715 2.7179404e-8 
sqare_sort(perm) 21525521 11 153.80025 6.313757 2.6664994e-8 
sqare_sort(perm) 21956031 11 153.98267 6.313841 2.61425e-8 
sqare_sort(perm) 22395151 11 154.07635 6.3102903 2.5615488e-8 
sqare_sort(perm) 22843054 10 154.27025 6.3108473 2.7626985e-8 
sqare_sort(perm) 23299915 10 154.31122 6.3051543 2.7060846e-8 
sqare_sort(perm) 23765913 10 154.55978 6.307947 2.6541995e-8 
sqare_sort(perm) 24241231 10 154.76418 6.308933 2.6025628e-8 
sqare_sort(perm) 24726055 10 154.94373 6.3089046 2.5515211e-8 
sqare_sort(perm) 25220576 9 155.16156 6.3104334 2.7801082e-8 
sqare_sort(perm) 25724987 9 155.35767 6.3110766 2.725874e-8 
sqare_sort(perm) 26239486 9 155.46622 6.3081646 2.6711925e-8 
sqare_sort(perm) 26764275 9 155.44756 6.3001046 2.6154702e-8 
sqare_sort(perm) 27299560 9 155.69194 6.302712 2.5652477e-8 
sqare_sort(perm) 27845551 8 155.8578 6.3021374 2.8290593e-8 
sqare_sort(perm) 28402462 8 155.98459 6.2999864 2.772641e-8 
sqare_sort(perm) 28970511 8 156.07167 6.2962384 2.716658e-8 
sqare_sort(perm) 29549921 8 156.12871 6.2912884 2.6612968e-8 
sqare_sort(perm) 30140919 8 156.4217 6.295847 2.611005e-8 
sqare_sort(perm) 30743737 8 156.4092 6.288113 2.5566642e-8 
sqare_sort(perm) 31358611 7 156.43456 6.281917 2.8617874e-8 
sqare_sort(perm) 31985783 7 156.58014 6.280558 2.8050668e-8 
sqare_sort(perm) 32625498 7 156.55434 6.272335 2.7464651e-8 
sqare_sort(perm) 33278007 7 156.66739 6.2696886 2.6914767e-8 
sqare_sort(perm) 33943567 7 157.05759 6.2781262 2.6422537e-8 
sqare_sort(perm) 34622438 7 157.19609 6.2764945 2.5897716e-8 
sqare_sort(perm) 35314886 7 157.2905 6.2731085 2.537622e-8 
sqare_sort(perm) 36021183 6 157.41212 6.270814 2.9014474e-8 
sqare_sort(perm) 36741606 6 157.23366 6.256584 2.8381013e-8 
sqare_sort(perm) 37476438 6 157.70605 6.268255 2.787643e-8 
sqare_sort(perm) 38225966 6 157.72493 6.261895 2.7302102e-8 
sqare_sort(perm) 38990485 6 158.00363 6.265853 2.6783685e-8 
sqare_sort(perm) 39770294 6 158.09306 6.262305 2.6243645e-8 
sqare_sort(perm) 40565699 6 158.10806 6.2558193 2.5702418e-8 
sqare_sort(perm) 41377012 6 158.39769 6.260203 2.5216105e-8 
sqare_sort(perm) 42204552 5 158.57315 6.2600694 2.9665374e-8 
sqare_sort(perm) 43048643 5 158.57906 6.253249 2.9052018e-8 
sqare_sort(perm) 43909615 5 158.49577 6.2429323 2.8435378e-8 
sqare_sort(perm) 44787807 5 158.6351 6.2413964 2.7870962e-8 
sqare_sort(perm) 45683563 5 158.84222 6.2425294 2.7329433e-8 
sqare_sort(perm) 46597234 5 158.74382 6.2316647 2.6746928e-8 
sqare_sort(perm) 47529178 5 158.85452 6.229025 2.6211373e-8 
sqare_sort(perm) 48479761 5 159.1007 6.2316966 2.5708447e-8 
sqare_sort(perm) 49449356 5 159.192 6.2283034 2.5190634e-8 
sqare_sort(perm) 50438343 4 159.32307 6.226472 3.08618e-8 
sqare_sort(perm) 51447109 4 159.49147 6.2261014 3.0254867e-8 
sqare_sort(perm) 52476051 4 159.47783 6.2186337 2.9626054e-8 
sqare_sort(perm) 53525572 4 159.4873 6.212083 2.9014556e-8 
sqare_sort(perm) 54596083 4 159.63358 6.210869 2.8440084e-8 
sqare_sort(perm) 55688004 4 159.61066 6.203082 2.7847477e-8 
sqare_sort(perm) 56801764 4 159.76585 6.2022276 2.7297688e-8 
sqare_sort(perm) 57937799 4 159.89285 6.2002807 2.6754039e-8 
sqare_sort(perm) 59096554 4 159.93237 6.1949506 2.6206903e-8 
sqare_sort(perm) 60278485 4 160.14499 6.1963286 2.5698759e-8 
sqare_sort(perm) 61484054 4 160.09543 6.1875715 2.5159252e-8 
sqare_sort(perm) 62713735 3 160.24748 6.186617 3.288284e-8 
sqare_sort(perm) 63968009 3 160.20323 6.178095 3.2193668e-8 
sqare_sort(perm) 65247369 3 160.49313 6.1824627 3.1584737e-8 
sqare_sort(perm) 66552316 3 160.64697 6.1815863 3.0961036e-8 
sqare_sort(perm) 67883362 3 160.71162 6.1772833 3.033283e-8 
sqare_sort(perm) 69241029 3 160.63593 6.1676006 2.9691456e-8 
sqare_sort(perm) 70625849 3 160.60455 6.15964 2.9071694e-8 
sqare_sort(perm) 72038365 3 160.65921 6.1549916 2.8480159e-8 
sqare_sort(perm) 73479132 3 160.71964 6.150575 2.7901688e-8 
sqare_sort(perm) 74948714 3 160.61453 6.1398396 2.7306848e-8 
sqare_sort(perm) 76447688 3 160.78564 6.139676 2.6770707e-8 
sqare_sort(perm) 77976641 3 160.82628 6.134535 2.6223816e-8 
sqare_sort(perm) 79536173 3 161.03027 6.13563 2.5714213e-8 
sqare_sort(perm) 81126896 3 160.87407 6.123013 2.515817e-8 
sqare_sort(perm) 82749433 3 161.19446 6.1285434 2.4687152e-8 
sqare_sort(perm) 84404421 2 161.27805 6.1250687 3.6284053e-8 
sqare_sort(perm) 86092509 2 161.29521 6.119081 3.5537827e-8 
sqare_sort(perm) 87814359 2 161.47693 6.119343 3.4842497e-8 
sqare_sort(perm) 89570646 2 161.6822 6.1204953 3.4165744e-8 
sqare_sort(perm) 91362058 2 161.77086 6.1172357 3.347799e-8 
sqare_sort(perm) 93189299 2 161.66626 6.1066833 3.276494e-8 
sqare_sort(perm) 95053084 2 162.04965 6.114567 3.2163957e-8 
sqare_sort(perm) 96954145 2 162.24525 6.115355 3.1537354e-8 
sqare_sort(perm) 98893227 2 162.45839 6.1168017 3.0926294e-8 
sqare_sort(perm) 100871091 2 162.77193 6.122021 3.0345767e-8 
sqare_sort(perm) 102888512 2 162.9716 6.1229525 2.9755276e-8 
sqare_sort(perm) 104946282 2 163.05406 6.1194816 2.9155308e-8 
sqare_sort(perm) 107045207 2 163.10172 6.114714 2.8561365e-8 
sqare_sort(perm) 109186111 2 163.21242 6.112318 2.7990364e-8 
sqare_sort(perm) 111369833 2 163.28801 6.108613 2.7424901e-8 
sqare_sort(perm) 113597229 2 163.43861 6.1077194 2.6883223e-8 
sqare_sort(perm) 115869173 2 163.04327 6.0864472 2.6264306e-8 
sqare_sort(perm) 118186556 2 163.74103 6.105983 2.583197e-8 
sqare_sort(perm) 120550287 2 163.79654 6.1015525 2.5307083e-8 
sqare_sort(perm) 122961292 2 163.86415 6.097582 2.479472e-8 


==> mereni-final-tables-mereni-2023-06-09-NUCsqare_sort-sqrt-div.csv <==
type size times time div norm 
sqare_sort(sqrt) 1000 249999 44.245407 4.4397316 1.7758998e-8 
sqare_sort(sqrt) 1020 245098 44.11855 4.4143476 1.7657394e-8 
sqare_sort(sqrt) 1040 240384 44.548515 4.4449096 1.7779684e-8 
sqare_sort(sqrt) 1060 235849 44.36468 4.4144626 1.7657854e-8 
sqare_sort(sqrt) 1081 231267 44.334618 4.3990827 1.7596356e-8 
sqare_sort(sqrt) 1102 226860 44.46577 4.3999777 1.759993e-8 
sqare_sort(sqrt) 1124 222419 44.43425 4.384486 1.7538017e-8 
sqare_sort(sqrt) 1146 218150 44.325584 4.3617277 1.7446917e-8 
sqare_sort(sqrt) 1168 214041 44.555717 4.37257 1.7490287e-8 
sqare_sort(sqrt) 1191 209907 44.50379 4.3554487 1.742185e-8 
sqare_sort(sqrt) 1214 205930 44.432533 4.336763 1.734712e-8 
sqare_sort(sqrt) 1238 201938 44.611595 4.3422704 1.7369134e-8 
sqare_sort(sqrt) 1262 198098 44.52653 4.322336 1.7289368e-8 
sqare_sort(sqrt) 1287 194250 44.488388 4.306802 1.7227224e-8 
sqare_sort(sqrt) 1312 190548 44.653923 4.311243 1.7245043e-8 
sqare_sort(sqrt) 1338 186846 44.656113 4.299702 1.7198811e-8 
sqare_sort(sqrt) 1364 183284 44.477726 4.2711077 1.7084474e-8 
sqare_sort(sqrt) 1391 179726 44.789326 4.289382 1.7157605e-8 
sqare_sort(sqrt) 1418 176304 44.712406 4.270672 1.7082751e-8 
sqare_sort(sqrt) 1446 172890 45.272697 4.312568 1.7250343e-8 
sqare_sort(sqrt) 1474 169606 45.15086 4.2896557 1.7158674e-8 
sqare_sort(sqrt) 1503 166333 45.106068 4.2739863 1.7096049e-8 
sqare_sort(sqrt) 1533 163078 45.626682 4.311668 1.7246771e-8 
sqare_sort(sqrt) 1563 159948 45.569786 4.2949433 1.7179863e-8 
sqare_sort(sqrt) 1594 156838 45.472088 4.2743206 1.7097298e-8 
sqare_sort(sqrt) 1625 153846 45.95518 4.3084774 1.7233926e-8 
sqare_sort(sqrt) 1657 150875 45.837906 4.2861767 1.7144714e-8 
sqare_sort(sqrt) 1690 147928 46.12437 4.30152 1.7206194e-8 
sqare_sort(sqrt) 1723 145095 45.975147 4.276477 1.7105997e-8 
sqare_sort(sqrt) 1757 142287 45.869755 4.255514 1.7022176e-8 
sqare_sort(sqrt) 1792 139508 46.11501 4.2670026 1.7068123e-8 
sqare_sort(sqrt) 1827 136836 46.06085 4.251014 1.70041e-8 
sqare_sort(sqrt) 1863 134192 46.24005 4.2564945 1.7025998e-8 
sqare_sort(sqrt) 1900 131578 46.1511 4.23724 1.6949082e-8 
sqare_sort(sqrt) 1938 128998 46.435696 4.252216 1.700899e-8 
sqare_sort(sqrt) 1976 126518 46.277164 4.2268553 1.6907451e-8 
sqare_sort(sqrt) 2015 124069 46.195164 4.2085266 1.6834171e-8 
sqare_sort(sqrt) 2055 121654 46.281387 4.205517 1.6822137e-8 
sqare_sort(sqrt) 2096 119274 46.196106 4.186924 1.674781e-8 
sqare_sort(sqrt) 2137 116986 46.346573 4.1899486 1.6759854e-8 
sqare_sort(sqrt) 2179 114731 46.260014 4.171533 1.668621e-8 
sqare_sort(sqrt) 2222 112511 46.360596 4.170002 1.6680046e-8 
sqare_sort(sqrt) 2266 110326 46.268723 4.1511755 1.6604787e-8 
sqare_sort(sqrt) 2311 108178 46.506207 4.1618896 1.66476e-8 
sqare_sort(sqrt) 2357 106067 46.44623 4.1459723 1.6583895e-8 
sqare_sort(sqrt) 2404 103993 46.48857 4.139227 1.6556962e-8 
sqare_sort(sqrt) 2452 101957 46.394093 4.120351 1.6481497e-8 
sqare_sort(sqrt) 2501 99960 46.56274 4.1248713 1.6499488e-8 
sqare_sort(sqrt) 2551 98000 46.48261 4.107382 1.6429658e-8 
sqare_sort(sqrt) 2602 96079 46.612823 4.10852 1.643424e-8 
sqare_sort(sqrt) 2654 94197 46.54415 4.0921702 1.6368757e-8 
sqare_sort(sqrt) 2707 92353 46.868893 4.1104126 1.6441678e-8 
sqare_sort(sqrt) 2761 90546 46.79382 4.0935984 1.6374557e-8 
sqare_sort(sqrt) 2816 88778 46.80648 4.0845375 1.6338225e-8 
sqare_sort(sqrt) 2872 87047 46.74995 4.069516 1.627813e-8 
sqare_sort(sqrt) 2929 85353 46.906742 4.073112 1.6292518e-8 
sqare_sort(sqrt) 2987 83696 46.818386 4.0554776 1.6221914e-8 
sqare_sort(sqrt) 3046 82074 46.89531 4.0522356 1.620911e-8 
sqare_sort(sqrt) 3106 80489 46.83043 4.036813 1.6147327e-8 
sqare_sort(sqrt) 3168 78914 47.07101 4.047602 1.619044e-8 
sqare_sort(sqrt) 3231 77375 47.039547 4.03504 1.6140248e-8 
sqare_sort(sqrt) 3295 75872 46.99187 4.021189 1.608487e-8 
sqare_sort(sqrt) 3360 74404 46.896935 4.0034103 1.6013805e-8 
sqare_sort(sqrt) 3427 72950 47.0385 4.005755 1.6023042e-8 
sqare_sort(sqrt) 3495 71530 47.147755 4.00539 1.6021731e-8 
sqare_sort(sqrt) 3564 70145 47.036114 3.9863539 1.5945622e-8 
sqare_sort(sqrt) 3635 68775 47.24628 3.9945316 1.597831e-8 
sqare_sort(sqrt) 3707 67439 47.14921 3.9768107 1.5907474e-8 
sqare_sort(sqrt) 3781 66120 47.150234 3.9673548 1.5869437e-8 
sqare_sort(sqrt) 3856 64834 47.221542 3.9639034 1.5855619e-8 
sqare_sort(sqrt) 3933 63564 47.132122 3.9469461 1.5787961e-8 
sqare_sort(sqrt) 4011 62328 47.178486 3.9414773 1.5766062e-8 
sqare_sort(sqrt) 4091 61109 47.120586 3.9272923 1.5709363e-8 
sqare_sort(sqrt) 4172 59923 47.245792 3.9284663 1.5713944e-8 
sqare_sort(sqrt) 4255 58754 47.28543 3.922493 1.569008e-8 
sqare_sort(sqrt) 4340 57603 47.16975 3.9036565 1.561481e-8 
sqare_sort(sqrt) 4426 56484 47.289097 3.9043863 1.561766e-8 
sqare_sort(sqrt) 4514 55383 47.310184 3.8969884 1.5588025e-8 
sqare_sort(sqrt) 4604 54300 47.212715 3.8798575 1.5519603e-8 
sqare_sort(sqrt) 4696 53236 47.368664 3.8835633 1.5534486e-8 
sqare_sort(sqrt) 4789 52202 47.40389 3.8774574 1.5510116e-8 
sqare_sort(sqrt) 4884 51187 47.288166 3.8590465 1.5436353e-8 
sqare_sort(sqrt) 4981 50190 47.379745 3.857588 1.5430576e-8 
sqare_sort(sqrt) 5080 49212 47.389305 3.8494678 1.5398058e-8 
sqare_sort(sqrt) 5181 48253 47.32046 3.8350275 1.5340182e-8 
sqare_sort(sqrt) 5284 47312 47.461124 3.8375947 1.5350588e-8 
sqare_sort(sqrt) 5389 46390 47.514877 3.8331428 1.5332834e-8 
sqare_sort(sqrt) 5496 45487 47.652084 3.8354352 1.5341952e-8 
sqare_sort(sqrt) 5605 44603 47.61285 3.823558 1.5294244e-8 
sqare_sort(sqrt) 5717 43729 47.75673 3.8263412 1.5305446e-8 
sqare_sort(sqrt) 5831 42874 48.05428 3.8414145 1.5365762e-8 
sqare_sort(sqrt) 5947 42038 48.23115 3.8468142 1.5387258e-8 
sqare_sort(sqrt) 6065 41220 48.143 3.8311224 1.5324533e-8 
sqare_sort(sqrt) 6186 40413 48.37019 3.8404915 1.5362284e-8 
sqare_sort(sqrt) 6309 39625 48.64721 3.853795 1.5415543e-8 
sqare_sort(sqrt) 6435 38850 48.91603 3.8663528 1.5465428e-8 
sqare_sort(sqrt) 6563 38092 48.96236 3.8613424 1.5445506e-8 
sqare_sort(sqrt) 6694 37346 48.80331 3.840164 1.5361017e-8 
sqare_sort(sqrt) 6827 36619 48.88987 3.8384025 1.5353738e-8 
sqare_sort(sqrt) 6963 35904 48.94546 3.8342006 1.5336829e-8 
sqare_sort(sqrt) 7102 35201 49.094704 3.8373196 1.5349432e-8 
sqare_sort(sqrt) 7244 34511 49.103252 3.829439 1.5317898e-8 
sqare_sort(sqrt) 7388 33838 48.990482 3.8122015 1.5249103e-8 
sqare_sort(sqrt) 7535 33178 49.044575 3.8079884 1.5232184e-8 
sqare_sort(sqrt) 7685 32530 49.11066 3.8047187 1.5219298e-8 
sqare_sort(sqrt) 7838 31895 49.192226 3.8026593 1.5211063e-8 
sqare_sort(sqrt) 7994 31273 49.166 3.7922971 1.5169409e-8 
sqare_sort(sqrt) 8153 30663 49.21323 3.787639 1.5150832e-8 
sqare_sort(sqrt) 8316 30062 49.192368 3.77773 1.5111187e-8 
sqare_sort(sqrt) 8482 29474 49.252922 3.7741156 1.5096555e-8 
sqare_sort(sqrt) 8651 28898 49.244835 3.7652838 1.506134e-8 
sqare_sort(sqrt) 8824 28331 49.153576 3.7501154 1.5000897e-8 
sqare_sort(sqrt) 9000 27777 49.14124 3.741042 1.4964586e-8 
sqare_sort(sqrt) 9180 27233 49.158283 3.734218 1.4936935e-8 
sqare_sort(sqrt) 9363 26700 49.21321 3.7303212 1.4921756e-8 
sqare_sort(sqrt) 9550 26178 49.2222 3.7229512 1.48918105e-8 
sqare_sort(sqrt) 9741 25664 49.227848 3.7153502 1.4861815e-8 
sqare_sort(sqrt) 9935 25163 49.282833 3.7115307 1.4846456e-8 
sqare_sort(sqrt) 10133 24671 49.357983 3.7092373 1.4837468e-8 
sqare_sort(sqrt) 10335 24189 49.38465 3.7033162 1.48136605e-8 
sqare_sort(sqrt) 10541 23716 49.383106 3.6953104 1.4781811e-8 
sqare_sort(sqrt) 10751 23253 49.409245 3.6894093 1.475805e-8 
sqare_sort(sqrt) 10966 22797 49.49786 3.688159 1.4753114e-8 
sqare_sort(sqrt) 11185 22351 49.524967 3.6823514 1.4729645e-8 
sqare_sort(sqrt) 11408 21914 49.534634 3.6752872 1.4701448e-8 
sqare_sort(sqrt) 11636 21485 49.565678 3.669817 1.46792996e-8 
sqare_sort(sqrt) 11868 21065 49.584034 3.6634507 1.4653837e-8 
sqare_sort(sqrt) 12105 20652 49.761604 3.6688378 1.4675794e-8 
sqare_sort(sqrt) 12347 20247 49.72663 3.6585562 1.4634828e-8 
sqare_sort(sqrt) 12593 19852 49.786705 3.6553218 1.4621507e-8 
sqare_sort(sqrt) 12844 19464 49.75888 3.645658 1.4582888e-8 
sqare_sort(sqrt) 13100 19083 49.80949 3.641769 1.4567816e-8 
sqare_sort(sqrt) 13362 18709 49.832462 3.6358538 1.45440175e-8 
sqare_sort(sqrt) 13629 18343 49.887047 3.632272 1.45292764e-8 
sqare_sort(sqrt) 13901 17984 49.815598 3.6195564 1.44784815e-8 
sqare_sort(sqrt) 14179 17631 49.931854 3.6204886 1.4482536e-8 
sqare_sort(sqrt) 14462 17286 49.94058 3.6136506 1.4455173e-8 
sqare_sort(sqrt) 14751 16948 49.946487 3.6066287 1.4426517e-8 
sqare_sort(sqrt) 15046 16615 49.970146 3.600909 1.4404252e-8 
sqare_sort(sqrt) 15346 16290 49.960155 3.592815 1.4372045e-8 
sqare_sort(sqrt) 15652 15972 50.035812 3.5909 1.436396e-8 
sqare_sort(sqrt) 15965 15659 50.06538 3.5856712 1.4342918e-8 
sqare_sort(sqrt) 16284 15352 50.058125 3.5778377 1.431181e-8 
sqare_sort(sqrt) 16609 15052 50.12808 3.5755515 1.4302282e-8 
sqare_sort(sqrt) 16941 14757 50.161983 3.5706975 1.4282885e-8 
sqare_sort(sqrt) 17279 14468 50.158695 3.5632343 1.4253361e-8 
sqare_sort(sqrt) 17624 14185 50.185955 3.5579617 1.4232048e-8 
sqare_sort(sqrt) 17976 13907 50.221256 3.5532775 1.4213552e-8 
sqare_sort(sqrt) 18335 13635 50.227444 3.5465567 1.4186355e-8 
sqare_sort(sqrt) 18701 13368 50.264442 3.5420375 1.4168435e-8 
sqare_sort(sqrt) 19075 13106 50.350437 3.540969 1.4164049e-8 
sqare_sort(sqrt) 19456 12849 50.31115 3.5311205 1.4125039e-8 
sqare_sort(sqrt) 19845 12597 50.343792 3.5263429 1.4106079e-8 
sqare_sort(sqrt) 20241 12351 50.33299 3.518561 1.4074436e-8 
sqare_sort(sqrt) 20645 12109 50.356678 3.5132146 1.4053404e-8 
sqare_sort(sqrt) 21057 11872 50.402134 3.5094063 1.40382586e-8 
sqare_sort(sqrt) 21478 11639 50.48699 3.5083382 1.4034338e-8 
sqare_sort(sqrt) 21907 11411 50.657574 3.513226 1.4053985e-8 
sqare_sort(sqrt) 22345 11188 50.684395 3.5081377 1.4032784e-8 
sqare_sort(sqrt) 22791 10969 50.732285 3.5045362 1.4018454e-8 
sqare_sort(sqrt) 23246 10754 50.952866 3.5128534 1.4052117e-8 
sqare_sort(sqrt) 23710 10544 51.0216 3.5106907 1.4042862e-8 
sqare_sort(sqrt) 24184 10337 51.25993 3.5201726 1.40812535e-8 
sqare_sort(sqrt) 24667 10134 51.465324 3.5273669 1.4110858e-8 
sqare_sort(sqrt) 25160 9936 51.53135 3.5249949 1.4100557e-8 
sqare_sort(sqrt) 25663 9741 51.740746 3.532418 1.4130617e-8 
sqare_sort(sqrt) 26176 9550 51.719177 3.5240753 1.4097385e-8 
sqare_sort(sqrt) 26699 9363 51.809162 3.5233545 1.4094391e-8 
sqare_sort(sqrt) 27232 9180 51.87601 3.5210724 1.4084866e-8 
sqare_sort(sqrt) 27776 9000 51.911095 3.5166423 1.406747e-8 
sqare_sort(sqrt) 28331 8824 51.944386 3.5121064 1.4048834e-8 
sqare_sort(sqrt) 28897 8651 51.9893 3.5083737 1.4034171e-8 
sqare_sort(sqrt) 29474 8482 52.03425 3.504661 1.4018731e-8 
sqare_sort(sqrt) 30063 8315 52.062893 3.4998615 1.4000911e-8 
sqare_sort(sqrt) 30664 8152 52.13453 3.497962 1.3993363e-8 
sqare_sort(sqrt) 31277 7993 52.102055 3.489098 1.3956557e-8 
sqare_sort(sqrt) 31902 7836 52.12367 3.483886 1.39364325e-8 
sqare_sort(sqrt) 32540 7682 52.13757 3.4781737 1.3914238e-8 
sqare_sort(sqrt) 33190 7532 52.178352 3.4742808 1.3897842e-8 
sqare_sort(sqrt) 33853 7384 52.12502 3.4641478 1.3858223e-8 
sqare_sort(sqrt) 34530 7240 52.176437 3.4609945 1.3844133e-8 
sqare_sort(sqrt) 35220 7098 52.170753 3.4540772 1.3816776e-8 
sqare_sort(sqrt) 35924 6959 52.117893 3.444067 1.3776536e-8 
sqare_sort(sqrt) 36642 6822 52.17442 3.4413095 1.3766795e-8 
sqare_sort(sqrt) 37374 6689 52.23684 3.4389536 1.3756107e-8 
sqare_sort(sqrt) 38121 6558 52.263783 3.4342725 1.37372265e-8 
sqare_sort(sqrt) 38883 6429 52.41213 3.4375706 1.3751448e-8 
sqare_sort(sqrt) 39660 6303 52.44145 3.4330661 1.3733529e-8 
sqare_sort(sqrt) 40453 6180 52.505928 3.4308722 1.3723514e-8 
sqare_sort(sqrt) 41262 6058 52.614063 3.4315326 1.3728041e-8 
sqare_sort(sqrt) 42087 5940 52.664875 3.4284601 1.37140175e-8 
sqare_sort(sqrt) 42928 5823 52.74693 3.427433 1.3711391e-8 
sqare_sort(sqrt) 43786 5709 52.760323 3.4219549 1.3689228e-8 
sqare_sort(sqrt) 44661 5597 52.78797 3.4174209 1.3671455e-8 
sqare_sort(sqrt) 45554 5487 52.853756 3.4153645 1.3663928e-8 
sqare_sort(sqrt) 46465 5380 52.885487 3.411118 1.3645472e-8 
sqare_sort(sqrt) 47394 5274 52.935966 3.408096 1.3634787e-8 
sqare_sort(sqrt) 48341 5171 52.959396 3.4033504 1.3614963e-8 
sqare_sort(sqrt) 49307 5070 53.057922 3.4034386 1.3614489e-8 
sqare_sort(sqrt) 50293 4970 53.10274 3.4000835 1.3602717e-8 
sqare_sort(sqrt) 51298 4873 53.068363 3.3916833 1.3568082e-8 
sqare_sort(sqrt) 52323 4778 53.104813 3.3878329 1.3551369e-8 
sqare_sort(sqrt) 53369 4684 53.11212 3.3821375 1.3529611e-8 
sqare_sort(sqrt) 54436 4592 53.14994 3.3784018 1.3515224e-8 
sqare_sort(sqrt) 55524 4502 53.193695 3.375058 1.3501903e-8 
sqare_sort(sqrt) 56634 4414 53.233803 3.371494 1.3486921e-8 
sqare_sort(sqrt) 57766 4327 53.277916 3.368197 1.34752955e-8 
sqare_sort(sqrt) 58921 4242 53.35343 3.3668916 1.3470644e-8 
sqare_sort(sqrt) 60099 4159 53.477512 3.368651 1.3477205e-8 
sqare_sort(sqrt) 61300 4078 53.578747 3.3689697 1.3476882e-8 
sqare_sort(sqrt) 62526 3998 53.64399 3.3670237 1.3469229e-8 
sqare_sort(sqrt) 63776 3919 53.712883 3.365316 1.3464595e-8 
sqare_sort(sqrt) 65051 3843 53.94085 3.3735626 1.3494737e-8 
sqare_sort(sqrt) 66352 3767 53.91806 3.366123 1.3467293e-8 
sqare_sort(sqrt) 67679 3693 53.927174 3.360698 1.3446097e-8 
sqare_sort(sqrt) 69032 3621 54.039467 3.3617134 1.34487435e-8 
sqare_sort(sqrt) 70412 3550 54.08786 3.3587575 1.343704e-8 
sqare_sort(sqrt) 71820 3480 54.141743 3.3561504 1.3428168e-8 
sqare_sort(sqrt) 73256 3412 54.133137 3.3496861 1.3401452e-8 
sqare_sort(sqrt) 74721 3345 54.213997 3.3487701 1.33982025e-8 
sqare_sort(sqrt) 76215 3280 54.229782 3.343846 1.3376176e-8 
sqare_sort(sqrt) 77739 3215 54.202183 3.336268 1.3348763e-8 
sqare_sort(sqrt) 79293 3152 54.281807 3.335307 1.3344882e-8 
sqare_sort(sqrt) 80878 3091 54.252705 3.3276806 1.33110465e-8 
sqare_sort(sqrt) 82495 3030 54.22257 3.3200161 1.3282198e-8 
sqare_sort(sqrt) 84144 2971 54.30953 3.3195372 1.3278583e-8 
sqare_sort(sqrt) 85826 2912 54.38881 3.3185909 1.327833e-8 
sqare_sort(sqrt) 87542 2855 54.46159 3.3172507 1.3272591e-8 
sqare_sort(sqrt) 89292 2799 54.53276 3.3158188 1.326708e-8 
sqare_sort(sqrt) 91077 2744 54.688763 3.3195407 1.3282663e-8 
sqare_sort(sqrt) 92898 2691 54.785282 3.319644 1.3279186e-8 
sqare_sort(sqrt) 94755 2638 54.996464 3.3266847 1.3308671e-8 
sqare_sort(sqrt) 96650 2586 55.125057 3.3287108 1.3318205e-8 
sqare_sort(sqrt) 98583 2535 55.29924 3.333478 1.3338826e-8 
sqare_sort(sqrt) 100554 2486 55.626698 3.3474545 1.3391037e-8 
sqare_sort(sqrt) 102565 2437 55.68164 3.3450103 1.3382669e-8 
sqare_sort(sqrt) 104616 2389 55.66444 3.3382487 1.3356861e-8 
sqare_sort(sqrt) 106708 2342 55.7066 3.335064 1.3345052e-8 
sqare_sort(sqrt) 108842 2296 56.10866 3.3533993 1.3418898e-8 
sqare_sort(sqrt) 111018 2251 56.254017 3.356358 1.3430723e-8 
sqare_sort(sqrt) 113238 2207 56.41915 3.3604832 1.3446437e-8 
sqare_sort(sqrt) 115502 2164 56.540867 3.362014 1.34509435e-8 
sqare_sort(sqrt) 117812 2122 56.711433 3.3664377 1.3465908e-8 
sqare_sort(sqrt) 120168 2080 56.710762 3.360699 1.3445514e-8 
sqare_sort(sqrt) 122571 2039 56.925095 3.3676996 1.3474988e-8 
sqare_sort(sqrt) 125022 1999 56.920662 3.3617566 1.3451386e-8 
sqare_sort(sqrt) 127522 1960 56.75394 3.3462646 1.3388105e-8 
sqare_sort(sqrt) 130072 1922 56.845486 3.346027 1.3384194e-8 
sqare_sort(sqrt) 132673 1884 56.931946 3.3454912 1.3384324e-8 
sqare_sort(sqrt) 135326 1847 57.16987 3.3538427 1.3418209e-8 
sqare_sort(sqrt) 138032 1811 56.98385 3.3373375 1.3350634e-8 
sqare_sort(sqrt) 140792 1775 56.964188 3.3306146 1.33274805e-8 
sqare_sort(sqrt) 143607 1740 57.20254 3.338975 1.3362518e-8 
sqare_sort(sqrt) 146479 1706 56.941956 3.3182313 1.32785996e-8 
sqare_sort(sqrt) 149408 1673 56.80174 3.3045597 1.3220376e-8 
sqare_sort(sqrt) 152396 1640 57.01483 3.311453 1.3249552e-8 
sqare_sort(sqrt) 155443 1608 57.079117 3.3096967 1.3241309e-8 
sqare_sort(sqrt) 158551 1576 57.1059 3.305775 1.32296405e-8 
sqare_sort(sqrt) 161722 1545 57.120228 3.301145 1.3211952e-8 
sqare_sort(sqrt) 164956 1515 57.108734 3.2950408 1.3184998e-8 
sqare_sort(sqrt) 168255 1485 57.178276 3.2936244 1.318195e-8 
sqare_sort(sqrt) 171620 1456 57.206722 3.289849 1.3165783e-8 
sqare_sort(sqrt) 175052 1428 57.094852 3.2780309 1.3113475e-8 
sqare_sort(sqrt) 178553 1400 57.2072 3.2791023 1.3117762e-8 
sqare_sort(sqrt) 182124 1372 57.392918 3.2843695 1.3144096e-8 
sqare_sort(sqrt) 185766 1345 57.312847 3.2744348 1.31053275e-8 
sqare_sort(sqrt) 189481 1319 57.312485 3.2690785 1.3080214e-8 
sqare_sort(sqrt) 193270 1293 57.27514 3.261634 1.3051855e-8 
sqare_sort(sqrt) 197135 1268 57.584385 3.2739189 1.3097394e-8 
sqare_sort(sqrt) 201077 1243 57.3859 3.2573442 1.3032572e-8 
sqare_sort(sqrt) 205098 1218 57.604675 3.2644694 1.3067843e-8 
sqare_sort(sqrt) 209199 1195 57.40922 3.2481353 1.2992914e-8 
sqare_sort(sqrt) 213382 1171 57.70607 3.2596629 1.3045418e-8 
sqare_sort(sqrt) 217649 1148 57.4882 3.2421248 1.2975711e-8 
sqare_sort(sqrt) 222001 1126 57.594078 3.2428722 1.2972884e-8 
sqare_sort(sqrt) 226441 1104 57.78148 3.2481985 1.2993269e-8 
sqare_sort(sqrt) 230969 1082 57.83279 3.2458713 1.2988242e-8 
sqare_sort(sqrt) 235588 1061 57.87978 3.2433083 1.2975368e-8 
sqare_sort(sqrt) 240299 1040 58.031567 3.246617 1.2991095e-8 
sqare_sort(sqrt) 245104 1019 58.249985 3.2536376 1.3027005e-8 
sqare_sort(sqrt) 250006 999 58.10793 3.240532 1.297479e-8 
sqare_sort(sqrt) 255006 980 58.831512 3.2756655 1.3107597e-8 
sqare_sort(sqrt) 260106 961 58.83471 3.2706409 1.3084559e-8 
sqare_sort(sqrt) 265308 942 59.00818 3.2750828 1.31045175e-8 
sqare_sort(sqrt) 270614 923 59.13255 3.27679 1.3118877e-8 
sqare_sort(sqrt) 276026 905 59.1719 3.2737882 1.3105451e-8 
sqare_sort(sqrt) 281546 887 59.208073 3.2706203 1.3096558e-8 
sqare_sort(sqrt) 287176 870 59.433323 3.2778904 1.3119795e-8 
sqare_sort(sqrt) 292919 853 59.154964 3.2574062 1.30369315e-8 
sqare_sort(sqrt) 298777 836 59.375732 3.2644281 1.306934e-8 
sqare_sort(sqrt) 304752 820 59.215008 3.2504864 1.3007324e-8 
sqare_sort(sqrt) 310847 804 59.50016 3.261025 1.3048224e-8 
sqare_sort(sqrt) 317063 788 58.798138 3.2175121 1.2877999e-8 
sqare_sort(sqrt) 323404 773 59.45723 3.2485 1.29944535e-8 
sqare_sort(sqrt) 329872 757 59.374844 3.2389436 1.2970658e-8 
sqare_sort(sqrt) 336469 743 59.541386 3.2429748 1.2972083e-8 
sqare_sort(sqrt) 343198 728 59.693073 3.2461855 1.2992635e-8 
sqare_sort(sqrt) 350061 714 59.712723 3.2422178 1.29718005e-8 
sqare_sort(sqrt) 357062 700 59.835747 3.243866 1.29784015e-8 
sqare_sort(sqrt) 364203 686 59.980762 3.246699 1.2994944e-8 
sqare_sort(sqrt) 371487 672 60.091064 3.2476473 1.3009362e-8 
sqare_sort(sqrt) 378916 659 60.285038 3.2531083 1.3027773e-8 
sqare_sort(sqrt) 386494 646 60.389164 3.2537112 1.3031779e-8 
sqare_sort(sqrt) 394223 634 60.604256 3.2602825 1.30443985e-8 
sqare_sort(sqrt) 402107 621 60.597225 3.254902 1.3034809e-8 
sqare_sort(sqrt) 410149 609 60.51398 3.2454505 1.2993197e-8 
sqare_sort(sqrt) 418351 597 60.52906 3.2412932 1.2977863e-8 
sqare_sort(sqrt) 426718 585 60.541805 3.2370238 1.2967285e-8 
sqare_sort(sqrt) 435252 574 60.714504 3.2413065 1.2973806e-8 
sqare_sort(sqrt) 443957 563 60.90662 3.2466109 1.2989156e-8 
sqare_sort(sqrt) 452836 552 60.990604 3.2461443 1.2986372e-8 
sqare_sort(sqrt) 461892 541 61.115894 3.2478747 1.29975515e-8 
sqare_sort(sqrt) 471129 530 61.104633 3.2423542 1.2985083e-8 
sqare_sort(sqrt) 480551 520 60.888996 3.2260215 1.2909945e-8 
sqare_sort(sqrt) 490162 510 61.066563 3.2305396 1.29230555e-8 
sqare_sort(sqrt) 499965 500 61.100227 3.2274427 1.2910675e-8 
sqare_sort(sqrt) 509964 490 61.108723 3.223028 1.289818e-8 
sqare_sort(sqrt) 520163 480 61.161068 3.2209356 1.2900346e-8 
sqare_sort(sqrt) 530566 471 61.19168 3.2177067 1.2876152e-8 
sqare_sort(sqrt) 541177 461 61.31732 3.219477 1.2904615e-8 
sqare_sort(sqrt) 552000 452 61.2999 3.2137418 1.28805215e-8 
sqare_sort(sqrt) 563040 444 61.23757 3.2056725 1.2823215e-8 
sqare_sort(sqrt) 574300 435 61.330288 3.205732 1.2832143e-8 
sqare_sort(sqrt) 585786 426 61.257427 3.1971493 1.2811923e-8 
sqare_sort(sqrt) 597501 418 61.26155 3.1926045 1.2782924e-8 
sqare_sort(sqrt) 609451 410 61.444405 3.1973732 1.2795895e-8 
sqare_sort(sqrt) 621640 402 61.443436 3.1925766 1.2775454e-8 
sqare_sort(sqrt) 634072 394 61.57587 3.194716 1.2787847e-8 
sqare_sort(sqrt) 646753 386 61.60945 3.1917274 1.2784979e-8 
sqare_sort(sqrt) 659688 378 61.60941 3.1870081 1.2780646e-8 
sqare_sort(sqrt) 672881 371 61.59423 3.1815217 1.2744497e-8 
sqare_sort(sqrt) 686338 364 61.787094 3.1867812 1.275595e-8 
sqare_sort(sqrt) 700064 357 61.926895 3.1892922 1.2761108e-8 
sqare_sort(sqrt) 714065 350 61.89995 3.183221 1.273682e-8 
sqare_sort(sqrt) 728346 343 61.92601 3.1798897 1.2728587e-8 
sqare_sort(sqrt) 742912 336 62.011562 3.1796184 1.2737915e-8 
sqare_sort(sqrt) 757770 329 62.197216 3.1844728 1.27733335e-8 
sqare_sort(sqrt) 772925 323 62.122707 3.1760125 1.2721618e-8 
sqare_sort(sqrt) 788383 317 62.283894 3.1796093 1.272264e-8 
sqare_sort(sqrt) 804150 310 62.308308 3.1762233 1.2741257e-8 
sqare_sort(sqrt) 820233 304 62.373356 3.1749156 1.2732725e-8 
sqare_sort(sqrt) 836637 298 62.34344 3.1687849 1.2709821e-8 
sqare_sort(sqrt) 853369 292 62.357395 3.1648986 1.2701063e-8 
sqare_sort(sqrt) 870436 287 62.52015 3.1685648 1.2683637e-8 
sqare_sort(sqrt) 887844 281 62.456734 3.1607745 1.2669239e-8 
sqare_sort(sqrt) 905600 276 62.575886 3.1622324 1.2651683e-8 
sqare_sort(sqrt) 923712 270 62.56881 3.1573167 1.26595365e-8 
sqare_sort(sqrt) 942186 265 62.61296 3.1549964 1.2636195e-8 
sqare_sort(sqrt) 961029 260 62.64011 3.1518273 1.2613993e-8 
sqare_sort(sqrt) 980249 255 62.71234 3.1509326 1.2605571e-8 
sqare_sort(sqrt) 999853 250 62.71417 3.1465077 1.2587882e-8 
sqare_sort(sqrt) 1019850 245 87.068016 4.3621416 1.7458115e-8 
sqare_sort(sqrt) 1040247 240 87.02469 4.353739 1.7438722e-8 
sqare_sort(sqrt) 1061051 235 87.1537 4.3539705 1.7461492e-8 
sqare_sort(sqrt) 1082272 230 87.17022 4.3485894 1.7469649e-8 
sqare_sort(sqrt) 1103917 226 87.19718 4.343744 1.7410825e-8 
sqare_sort(sqrt) 1125995 222 87.30123 4.3427463 1.7373008e-8 
sqare_sort(sqrt) 1148514 217 87.276596 4.3353605 1.7395191e-8 
sqare_sort(sqrt) 1171484 213 87.17189 4.324023 1.732894e-8 
sqare_sort(sqrt) 1194913 209 87.23433 4.3209968 1.73022e-8 
sqare_sort(sqrt) 1218811 205 86.97961 4.3022914 1.7219065e-8 
sqare_sort(sqrt) 1243187 201 87.16323 4.30529 1.722939e-8 
sqare_sort(sqrt) 1268050 197 87.324745 4.30719 1.724215e-8 
sqare_sort(sqrt) 1293411 193 87.317726 4.300783 1.7228748e-8 
sqare_sort(sqrt) 1319279 189 87.23378 4.2906113 1.7207617e-8 
sqare_sort(sqrt) 1345664 185 87.407616 4.293129 1.7245094e-8 
sqare_sort(sqrt) 1372577 182 87.28774 4.2812333 1.7138028e-8 
sqare_sort(sqrt) 1400028 178 87.24527 4.273163 1.714718e-8 
sqare_sort(sqrt) 1428028 175 87.49461 4.2793875 1.7124064e-8 
sqare_sort(sqrt) 1456588 171 87.76079 4.286417 1.7209235e-8 
sqare_sort(sqrt) 1485719 168 87.7971 4.282215 1.7156255e-8 
sqare_sort(sqrt) 1515433 164 88.14119 4.2930155 1.727356e-8 
sqare_sort(sqrt) 1545741 161 88.28485 4.294038 1.7254536e-8 
sqare_sort(sqrt) 1576655 158 88.43395 4.2953215 1.7242566e-8 
sqare_sort(sqrt) 1608188 155 88.58274 4.2965865 1.7236736e-8 
sqare_sort(sqrt) 1640351 152 88.63576 4.293209 1.7218753e-8 
sqare_sort(sqrt) 1673158 149 88.62329 4.286673 1.71948e-8 
sqare_sort(sqrt) 1706621 146 88.729034 4.2858653 1.7200797e-8 
sqare_sort(sqrt) 1740753 143 88.87669 4.2870817 1.7222199e-8 
sqare_sort(sqrt) 1775568 140 88.8873 4.281693 1.722464e-8 
sqare_sort(sqrt) 1811079 138 88.993065 4.2808967 1.7128457e-8 
sqare_sort(sqrt) 1847300 135 89.01133 4.275899 1.7145739e-8 
sqare_sort(sqrt) 1884246 132 89.15165 4.27677 1.7195086e-8 
sqare_sort(sqrt) 1921930 130 89.08007 4.2674875 1.7080136e-8 
sqare_sort(sqrt) 1960368 127 89.26137 4.2703285 1.7152207e-8 
sqare_sort(sqrt) 1999575 125 89.369644 4.2696733 1.7082321e-8 
sqare_sort(sqrt) 2039566 122 89.05373 4.2487807 1.7075235e-8 
sqare_sort(sqrt) 2080357 120 89.22899 4.251348 1.7029722e-8 
sqare_sort(sqrt) 2121964 117 89.61419 4.263897 1.7174449e-8 
sqare_sort(sqrt) 2164403 115 89.59473 4.257184 1.7103556e-8 
sqare_sort(sqrt) 2207691 113 89.97725 4.269564 1.7114603e-8 
sqare_sort(sqrt) 2251844 111 89.7658 4.2537637 1.701814e-8 
sqare_sort(sqrt) 2296880 108 89.568756 4.238688 1.7087142e-8 
sqare_sort(sqrt) 2342817 106 90.38351 4.27147 1.7200186e-8 
sqare_sort(sqrt) 2389673 104 89.78131 4.23729 1.7049686e-8 
sqare_sort(sqrt) 2437466 102 90.07575 4.2454615 1.7076001e-8 
sqare_sort(sqrt) 2486215 100 89.97503 4.235012 1.7033972e-8 
sqare_sort(sqrt) 2535939 98 90.10292 4.2353363 1.7042098e-8 
sqare_sort(sqrt) 2586657 96 90.533356 4.2498617 1.711452e-8 
sqare_sort(sqrt) 2638390 94 90.541145 4.2445354 1.7114465e-8 
sqare_sort(sqrt) 2691157 92 90.404526 4.2324624 1.7094887e-8 
sqare_sort(sqrt) 2744980 91 90.39332 4.2262845 1.6919135e-8 
sqare_sort(sqrt) 2799879 89 90.47402 4.2244153 1.695264e-8 
sqare_sort(sqrt) 2855876 87 90.69251 4.2289762 1.702067e-8 
sqare_sort(sqrt) 2912993 85 90.65074 4.2214046 1.7048988e-8 
sqare_sort(sqrt) 2971252 84 90.602684 4.213561 1.6882257e-8 
sqare_sort(sqrt) 3030677 82 90.59459 4.2075944 1.6930912e-8 
sqare_sort(sqrt) 3091290 80 90.520744 4.1985936 1.6977515e-8 
sqare_sort(sqrt) 3153115 79 90.7246 4.2024803 1.6870922e-8 
sqare_sort(sqrt) 3216177 77 90.77817 4.1994042 1.6957314e-8 
sqare_sort(sqrt) 3280500 76 90.90362 4.1996574 1.684458e-8 
sqare_sort(sqrt) 3346110 74 90.832054 4.1908197 1.6924936e-8 
sqare_sort(sqrt) 3413032 73 90.886986 4.1878343 1.6808395e-8 
sqare_sort(sqrt) 3481292 71 91.01539 4.188237 1.6944645e-8 
sqare_sort(sqrt) 3550917 70 90.877785 4.176415 1.6802158e-8 
sqare_sort(sqrt) 3621935 69 90.924995 4.1731052 1.6698197e-8 
sqare_sort(sqrt) 3694373 67 90.94361 4.168494 1.6840836e-8 
sqare_sort(sqrt) 3768260 66 91.15337 4.1726446 1.6777475e-8 
sqare_sort(sqrt) 3843625 65 91.13517 4.166363 1.6676415e-8 
sqare_sort(sqrt) 3920497 63 91.107544 4.159667 1.684135e-8 
sqare_sort(sqrt) 3998906 62 91.08525 4.153232 1.6751484e-8 
sqare_sort(sqrt) 4078884 61 91.123055 4.14955 1.6677458e-8 
sqare_sort(sqrt) 4160461 60 91.14437 4.1451283 1.6605243e-8 
sqare_sort(sqrt) 4243670 58 91.11461 4.1383977 1.6813674e-8 
sqare_sort(sqrt) 4328543 57 91.11675 4.133132 1.6751846e-8 
sqare_sort(sqrt) 4415113 56 91.19337 4.1312537 1.6709059e-8 
sqare_sort(sqrt) 4503415 55 91.31352 4.1313496 1.6679664e-8 
sqare_sort(sqrt) 4593483 54 91.33402 4.126943 1.6637674e-8 
sqare_sort(sqrt) 4685352 53 91.33449 4.1216435 1.659787e-8 
sqare_sort(sqrt) 4779059 52 91.175865 4.1091876 1.6535228e-8 
sqare_sort(sqrt) 4874640 51 91.19479 4.1047554 1.6511045e-8 
sqare_sort(sqrt) 4972132 50 91.35946 4.106886 1.6519618e-8 
sqare_sort(sqrt) 5071574 49 91.30143 4.0990133 1.6494552e-8 
sqare_sort(sqrt) 5173005 48 91.216125 4.0899377 1.6471478e-8 
sqare_sort(sqrt) 5276465 47 91.43188 4.0943666 1.6509953e-8 
sqare_sort(sqrt) 5381994 46 91.62758 4.097888 1.6552326e-8 
sqare_sort(sqrt) 5489633 45 91.60992 4.0918694 1.6564027e-8 
sqare_sort(sqrt) 5599425 44 91.64614 4.0882707 1.6593711e-8 
sqare_sort(sqrt) 5711413 43 91.80741 4.0902524 1.6654749e-8 
sqare_sort(sqrt) 5825641 42 91.889595 4.0887094 1.6710645e-8 
sqare_sort(sqrt) 5942153 42 92.00053 4.088448 1.6381941e-8 
sqare_sort(sqrt) 6060996 41 92.20567 4.092369 1.646823e-8 
sqare_sort(sqrt) 6182215 40 92.348236 4.093506 1.6553557e-8 
sqare_sort(sqrt) 6305859 39 92.79193 4.1079717 1.6703925e-8 
sqare_sort(sqrt) 6431976 38 92.92847 4.108819 1.6810825e-8 
sqare_sort(sqrt) 6560615 38 92.732956 4.095002 1.6425778e-8 
sqare_sort(sqrt) 6691827 37 92.83934 4.094534 1.653705e-8 
sqare_sort(sqrt) 6825663 36 92.996864 4.09632 1.667042e-8 
sqare_sort(sqrt) 6962176 35 93.015945 4.092011 1.6792825e-8 
sqare_sort(sqrt) 7101419 35 93.00064 4.086202 1.6440184e-8 
sqare_sort(sqrt) 7243447 34 92.90884 4.077051 1.6554724e-8 
sqare_sort(sqrt) 7388315 33 93.36797 4.0920687 1.678354e-8 
sqare_sort(sqrt) 7536081 33 93.16949 4.0782633 1.6398939e-8 
sqare_sort(sqrt) 7686802 32 93.20218 4.074599 1.6564913e-8 
sqare_sort(sqrt) 7840538 31 93.28098 4.072957 1.6757232e-8 
sqare_sort(sqrt) 7997348 31 93.258064 4.066883 1.640416e-8 
sqare_sort(sqrt) 8157294 30 93.28774 4.063115 1.6603199e-8 
sqare_sort(sqrt) 8320439 30 93.40016 4.0629563 1.6277012e-8 
sqare_sort(sqrt) 8486847 29 93.247604 4.051285 1.6460705e-8 
sqare_sort(sqrt) 8656583 28 93.28887 4.0480533 1.670097e-8 
sqare_sort(sqrt) 8829714 28 93.29932 4.043494 1.635506e-8 
sqare_sort(sqrt) 9006308 27 93.25086 4.036396 1.659905e-8 
sqare_sort(sqrt) 9186434 27 93.339905 4.0352607 1.6268999e-8 
sqare_sort(sqrt) 9370162 26 93.33887 4.0302377 1.6542845e-8 
sqare_sort(sqrt) 9557565 26 92.92177 4.0072846 1.6126108e-8 
sqare_sort(sqrt) 9748716 25 93.14121 4.0118055 1.6460856e-8 
sqare_sort(sqrt) 9943690 25 93.59613 4.0264454 1.6196987e-8 
sqare_sort(sqrt) 10142563 24 93.60742 4.021988 1.6522732e-8 
sqare_sort(sqrt) 10345414 24 93.54243 4.014268 1.6167661e-8 
sqare_sort(sqrt) 10552322 23 93.68035 4.015264 1.6543913e-8 
sqare_sort(sqrt) 10763368 23 93.51869 4.0034328 1.617173e-8 
sqare_sort(sqrt) 10978635 22 93.5134 3.998316 1.6554122e-8 
sqare_sort(sqrt) 11198207 22 93.43363 3.9900315 1.6195903e-8 
sqare_sort(sqrt) 11422171 21 93.574295 3.9911692 1.6639191e-8 
sqare_sort(sqrt) 11650614 21 93.65263 3.9896493 1.630672e-8 
sqare_sort(sqrt) 11883626 21 93.54754 3.9803276 1.5949627e-8 
sqare_sort(sqrt) 12121298 20 93.62393 3.9787416 1.6412192e-8 
sqare_sort(sqrt) 12363723 20 93.62888 3.974127 1.6071724e-8 
sqare_sort(sqrt) 12610997 19 93.51784 3.964606 1.6546151e-8 
sqare_sort(sqrt) 12863216 19 93.672356 3.9663527 1.6228867e-8 
sqare_sort(sqrt) 13120480 19 93.63688 3.9600601 1.588541e-8 
sqare_sort(sqrt) 13382889 18 93.795135 3.9619663 1.6447064e-8 
sqare_sort(sqrt) 13650546 18 93.63171 3.9502957 1.6077076e-8 
sqare_sort(sqrt) 13923556 17 93.781784 3.9518642 1.6695635e-8 
sqare_sort(sqrt) 14202027 17 93.780914 3.9470756 1.6348434e-8 
sqare_sort(sqrt) 14486067 17 93.61505 3.9353628 1.5980318e-8 
sqare_sort(sqrt) 14775788 16 93.77482 3.9373503 1.6654571e-8 
sqare_sort(sqrt) 15071303 16 93.89728 3.9377687 1.6329746e-8 
sqare_sort(sqrt) 15372729 16 93.82279 3.9299364 1.597771e-8 
sqare_sort(sqrt) 15680183 15 93.86532 3.9270184 1.6696312e-8 
sqare_sort(sqrt) 15993786 15 93.91109 3.924243 1.6357365e-8 
sqare_sort(sqrt) 16313661 15 93.98939 3.9228315 1.6030866e-8 
sqare_sort(sqrt) 16639934 15 94.08806 3.9222732 1.5714297e-8 
sqare_sort(sqrt) 16972732 14 94.17233 3.921116 1.6501748e-8 
sqare_sort(sqrt) 17312186 14 94.06797 3.9121172 1.6141055e-8 
sqare_sort(sqrt) 17658429 14 94.04418 3.9064863 1.5801788e-8 
sqare_sort(sqrt) 18011597 13 94.10399 3.9043374 1.667446e-8 
sqare_sort(sqrt) 18371828 13 94.01012 3.895825 1.631187e-8 
sqare_sort(sqrt) 18739264 13 94.04449 3.8926406 1.5978957e-8 
sqare_sort(sqrt) 19114049 13 94.07404 3.8892648 1.565206e-8 
sqare_sort(sqrt) 19496329 12 93.86384 3.8759964 1.6567206e-8 
sqare_sort(sqrt) 19886255 12 93.89221 3.8725996 1.6228125e-8 
sqare_sort(sqrt) 20283980 12 93.93112 3.8696444 1.5897786e-8 
sqare_sort(sqrt) 20689659 12 93.9369 3.865333 1.55687e-8 
sqare_sort(sqrt) 21103452 11 94.03422 3.8647943 1.6648695e-8 
sqare_sort(sqrt) 21525521 11 94.114784 3.863569 1.6317076e-8 
sqare_sort(sqrt) 21956031 11 94.26216 3.8650863 1.6003415e-8 
sqare_sort(sqrt) 22395151 11 94.168945 3.856746 1.5655768e-8 
sqare_sort(sqrt) 22843054 10 94.38617 3.861125 1.690284e-8 
sqare_sort(sqrt) 23299915 10 94.52649 3.862351 1.6576674e-8 
sqare_sort(sqrt) 23765913 10 94.55551 3.8590322 1.6237678e-8 
sqare_sort(sqrt) 24241231 10 94.87845 3.8677022 1.5955058e-8 
sqare_sort(sqrt) 24726055 10 94.98568 3.8675694 1.5641676e-8 
sqare_sort(sqrt) 25220576 9 95.122185 3.868627 1.7043524e-8 
sqare_sort(sqrt) 25724987 9 95.20747 3.867602 1.670491e-8 
sqare_sort(sqrt) 26239486 9 95.379974 3.870118 1.6388016e-8 
sqare_sort(sqrt) 26764275 9 95.356 3.8646655 1.6044046e-8 
sqare_sort(sqrt) 27299560 9 95.50339 3.8661623 1.5735552e-8 
sqare_sort(sqrt) 27845551 8 95.58518 3.8650033 1.7350184e-8 
sqare_sort(sqrt) 28402462 8 95.7081 3.8655083 1.7012207e-8 
sqare_sort(sqrt) 28970511 8 95.64082 3.858339 1.6647698e-8 
sqare_sort(sqrt) 29549921 8 95.71167 3.8567522 1.6314562e-8 
sqare_sort(sqrt) 30140919 8 95.93624 3.861356 1.6013761e-8 
sqare_sort(sqrt) 30743737 8 95.78462 3.8508255 1.5656951e-8 
sqare_sort(sqrt) 31358611 7 95.81381 3.8475797 1.7528018e-8 
sqare_sort(sqrt) 31985783 7 95.82703 3.843701 1.7167006e-8 
sqare_sort(sqrt) 32625498 7 95.89472 3.8420134 1.6823009e-8 
sqare_sort(sqrt) 33278007 7 95.91544 3.8384502 1.647785e-8 
sqare_sort(sqrt) 33943567 7 96.05493 3.8396425 1.6159772e-8 
sqare_sort(sqrt) 34622438 7 96.321846 3.8459198 1.5868816e-8 
sqare_sort(sqrt) 35314886 7 96.37283 3.8435714 1.5548164e-8 
sqare_sort(sqrt) 36021183 6 96.31744 3.8369899 1.7753397e-8 
sqare_sort(sqrt) 36741606 6 96.32873 3.8330774 1.7387542e-8 
sqare_sort(sqrt) 37476438 6 96.540825 3.8371549 1.7064744e-8 
sqare_sort(sqrt) 38225966 6 96.35146 3.825285 1.6678388e-8 
sqare_sort(sqrt) 38990485 6 96.6533 3.8329206 1.6384e-8 
sqare_sort(sqrt) 39770294 6 96.7404 3.8320334 1.6059028e-8 
sqare_sort(sqrt) 40565699 6 96.75153 3.828142 1.5728157e-8 
sqare_sort(sqrt) 41377012 6 96.99284 3.8333569 1.5440767e-8 
sqare_sort(sqrt) 42204552 5 96.96854 3.828074 1.8140573e-8 
sqare_sort(sqrt) 43048643 5 97.16702 3.831588 1.7801204e-8 
sqare_sort(sqrt) 43909615 5 97.013275 3.8212206 1.7404938e-8 
sqare_sort(sqrt) 44787807 5 97.15641 3.8225567 1.7069631e-8 
sqare_sort(sqrt) 45683563 5 97.142 3.8176987 1.6713665e-8 
sqare_sort(sqrt) 46597234 5 97.264626 3.8182309 1.638823e-8 
sqare_sort(sqrt) 47529178 5 97.26687 3.8140416 1.6049263e-8 
sqare_sort(sqrt) 48479761 5 97.2855 3.8105032 1.5719976e-8 
sqare_sort(sqrt) 49449356 5 97.321205 3.807641 1.5400163e-8 
sqare_sort(sqrt) 50438343 4 97.30996 3.8029501 1.88495e-8 
sqare_sort(sqrt) 51447109 4 97.41434 3.8027837 1.8479094e-8 
sqare_sort(sqrt) 52476051 4 97.38663 3.797467 1.8091427e-8 
sqare_sort(sqrt) 53525572 4 97.49728 3.797551 1.7737086e-8 
sqare_sort(sqrt) 54596083 4 97.357956 3.7879093 1.7345151e-8 
sqare_sort(sqrt) 55688004 4 97.57592 3.7921743 1.7024197e-8 
sqare_sort(sqrt) 56801764 4 97.389626 3.7807364 1.664005e-8 
sqare_sort(sqrt) 57937799 4 97.622635 3.7855835 1.6334688e-8 
sqare_sort(sqrt) 59096554 4 97.58192 3.779817 1.5990008e-8 
sqare_sort(sqrt) 60278485 4 97.68919 3.7797897 1.5676363e-8 
sqare_sort(sqrt) 61484054 4 97.68774 3.77556 1.5351784e-8 
sqare_sort(sqrt) 62713735 3 97.61637 3.7686403 2.0030916e-8 
sqare_sort(sqrt) 63968009 3 97.779205 3.770768 1.9649239e-8 
sqare_sort(sqrt) 65247369 3 97.80807 3.7677298 1.9248438e-8 
sqare_sort(sqrt) 66552316 3 98.06254 3.7733798 1.8899316e-8 
sqare_sort(sqrt) 67883362 3 97.76262 3.7577083 1.845179e-8 
sqare_sort(sqrt) 69241029 3 97.84455 3.756732 1.808529e-8 
sqare_sort(sqrt) 70625849 3 97.8505 3.752844 1.7712324e-8 
sqare_sort(sqrt) 72038365 3 97.87878 3.7498198 1.735103e-8 
sqare_sort(sqrt) 73479132 3 97.85037 3.744633 1.6987286e-8 
sqare_sort(sqrt) 74948714 3 97.842384 3.740238 1.6634655e-8 
sqare_sort(sqrt) 76447688 3 97.789604 3.7341423 1.6281906e-8 
sqare_sort(sqrt) 77976641 3 97.82991 3.7316103 1.595183e-8 
sqare_sort(sqrt) 79536173 3 97.54895 3.7168431 1.5577161e-8 
sqare_sort(sqrt) 81126896 3 97.70754 3.7188377 1.5279921e-8 
sqare_sort(sqrt) 82749433 3 97.87371 3.721116 1.4989492e-8 
sqare_sort(sqrt) 84404421 2 97.86251 3.7166533 2.2016936e-8 
sqare_sort(sqrt) 86092509 2 97.87575 3.7131271 2.1564752e-8 
sqare_sort(sqrt) 87814359 2 97.995186 3.7136335 2.1144798e-8 
sqare_sort(sqrt) 89570646 2 98.209625 3.7177348 2.0753086e-8 
sqare_sort(sqrt) 91362058 2 98.04559 3.7075157 2.0290239e-8 
sqare_sort(sqrt) 93189299 2 98.325554 3.7140896 1.9927663e-8 
sqare_sort(sqrt) 95053084 2 98.58555 3.7198963 1.9567466e-8 
sqare_sort(sqrt) 96954145 2 98.56924 3.7152758 1.9159963e-8 
sqare_sort(sqrt) 98893227 2 98.84731 3.7217493 1.8817008e-8 
sqare_sort(sqrt) 100871091 2 98.89031 3.7193675 1.8436241e-8 
sqare_sort(sqrt) 102888512 2 99.289444 3.730371 1.8128219e-8 
sqare_sort(sqrt) 104946282 2 99.246864 3.7247732 1.7746094e-8 
sqare_sort(sqrt) 107045207 2 98.93883 3.7092354 1.7325556e-8 
sqare_sort(sqrt) 109186111 2 99.134224 3.7125845 1.7001176e-8 
sqare_sort(sqrt) 111369833 2 99.241684 3.7126365 1.6668054e-8 
sqare_sort(sqrt) 113597229 2 99.383446 3.7139707 1.63471e-8 
sqare_sort(sqrt) 115869173 2 99.09066 3.6990798 1.596231e-8 
sqare_sort(sqrt) 118186556 2 99.49194 3.710103 1.569596e-8 
sqare_sort(sqrt) 120550287 2 99.550354 3.7083304 1.5380845e-8 
sqare_sort(sqrt) 122961292 2 99.52191 3.7033298 1.5058925e-8 


==> zakami_processed-fnl_full_zakami_plus.csv <==
type size times div norm
funnel_sort(full) 1000 499999 57.664675 8.347816717748133
funnel_sort(full) 1200 416666 69.579895 9.813701122236662
funnel_sort(full) 1440 347222 66.979345 9.210076426565195
funnel_sort(full) 1728 289351 65.046493 8.725544814805476
funnel_sort(full) 2073 241196 67.661865 8.860031595083283
funnel_sort(full) 2487 201045 73.765662 9.434357690892956
funnel_sort(full) 2984 167560 69.782228 8.721666529682743
funnel_sort(full) 3580 139664 68.004836 8.310381854471528
funnel_sort(full) 4296 116387 72.483472 8.664633916720666
funnel_sort(full) 5155 96993 77.730585 9.093718934095598
funnel_sort(full) 6186 80827 74.16288 8.49513248698286
funnel_sort(full) 7423 67358 71.890609 8.06641359712741
funnel_sort(full) 8907 56135 79.166242 8.704759416861059
funnel_sort(full) 10688 46781 81.218291 8.754917405121224
funnel_sort(full) 12825 38986 79.10527 8.362829221838041
funnel_sort(full) 15390 32488 77.290411 8.016452380419949
funnel_sort(full) 18468 27073 88.344998 8.99296045426792
funnel_sort(full) 22161 22562 87.671859 8.761850575946607
funnel_sort(full) 26593 18801 85.222166 8.364624315690238
funnel_sort(full) 31911 15668 82.943233 7.997838579626579
funnel_sort(full) 38293 13057 92.813649 8.794982665871728
funnel_sort(full) 45951 10881 90.63971 8.443122147415362
funnel_sort(full) 55141 9067 89.84478 8.229315806060164
funnel_sort(full) 66169 7556 92.105914 8.297854494526357
funnel_sort(full) 79402 6297 96.329822 8.53815292120209
funnel_sort(full) 95282 5247 94.738149 8.263539979266493
funnel_sort(full) 114338 4372 92.908949 7.9771299918585505
funnel_sort(full) 137205 3644 96.883064 8.190140206314853
funnel_sort(full) 164646 3036 103.49223 8.616057395371922
funnel_sort(full) 197575 2530 100.420342 8.235311091791756
funnel_sort(full) 237090 2108 97.870372 7.907953231974381
funnel_sort(full) 284508 1757 104.812718 8.345947288777666
funnel_sort(full) 341409 1464 105.953325 8.316041525782554
funnel_sort(full) 409690 1220 104.498413 8.086137206281673
funnel_sort(full) 491628 1017 105.160137 8.024136175265507
funnel_sort(full) 589953 847 113.483774 8.540449870210503
funnel_sort(full) 707943 706 113.346446 8.414658190471187
funnel_sort(full) 849531 588 111.514803 8.1681227206746
funnel_sort(full) 1019437 490 110.438309 7.982668325425482
funnel_sort(full) 1223324 408 122.576999 8.744829798376411
funnel_sort(full) 1467988 340 117.628785 8.284065351267815
funnel_sort(full) 1761585 283 114.285227 7.94655931297919
funnel_sort(full) 2113902 236 116.596713 8.005791268835784
funnel_sort(full) 2536682 197 125.52046 8.511957953076804
funnel_sort(full) 3044018 164 123.173477 8.250789987822753
funnel_sort(full) 3652821 136 120.923729 8.002358979925145
funnel_sort(full) 4383385 114 124.066554 8.11246074442327
funnel_sort(full) 5260062 95 128.437251 8.29931040163591
funnel_sort(full) 6312074 79 126.131822 8.055436484370173
funnel_sort(full) 7574488 66 125.795485 7.941485593954739
funnel_sort(full) 9089385 55 130.907264 8.170154563756663
funnel_sort(full) 10907262 45 133.735984 8.25279138643262
funnel_sort(full) 13088714 38 132.229652 8.069051495950164
funnel_sort(full) 15706456 31 130.035275 7.847830554347715
funnel_sort(full) 18847747 26 138.945746 8.29432561693724
funnel_sort(full) 22617296 22 138.719352 8.191656131741809
funnel_sort(full) 27140755 18 138.251181 8.077048528071689
funnel_sort(full) 32568906 15 137.506302 7.948861008135198
funnel_sort(full) 39082687 12 151.359883 8.658442691543536
funnel_sort(full) 46899224 10 148.238005 8.392329205150604
funnel_sort(full) 56279068 305 153.880088 8.622746050387576
funnel_sort(full) 67534881 254 155.447276 8.622472899463412
funnel_sort(full) 81041857 211 158.861038 8.723606955774363
funnel_sort(full) 97250228 176 156.743542 8.522006438639785
funnel_sort(full) 116700273 147 154.751932 8.33114061679731
funnel_sort(full) 140040327 122 156.899193 8.364637430618345
funnel_sort(full) 168048392 102 164.294512 8.67458140631801
funnel_sort(full) 201658070 85 161.628453 8.4524496476933
funnel_sort(full) 241989684 70 161.111943 8.34586393792062
funnel_sort(full) 290387620 59 165.390397 8.4873357760313
funnel_sort(full) 348465144 49 171.419617 8.715196095135314
funnel_sort(full) 418158172 41 191.45369 9.644356379727467
funnel_sort(full) 501789806 34 193.300373 9.648764400915141
funnel_sort(full) 602147767 28 209.223851 10.349411949613858
funnel_sort(full) 722577320 23 208.355909 10.21435862814223
funnel_sort(full) 867092784 19 213.560769 10.376771436778455
funnel_sort(full) 1040511340 16 214.838851 10.347207897682832
funnel_sort(full) 1248613608 13 225.464876 10.764461701154222
funnel_sort(full) 1498336329 11 222.806563 10.545747707564844
funnel_sort(full) 1798003594 9 224.365779 10.52868988911838
funnel_sort(full) 2157604312 7 235.994186 10.980424509724774
funnel_sort(full) 2589125174 6 246.827075 11.387856557455803
funnel_sort(full) 3106950208 5 245.406995 11.227891944779907
funnel_sort(full) 3728340249 4 243.450749 11.046246174076117
funnel_sort(full) 4474008298 3 236.173317 10.628120500337547
funnel_sort(full) 5368809957 3 246.499588 11.002543969818964
funnel_sort(full) 6442571948 2 244.828142 10.83972561278986
funnel_sort(full) 7731086337 2 242.383296 10.645546870590861
funnel_sort(full) 9277303604 1 244.189899 10.639694810415966
funnel_sort(full) 11132764324 1 246.492257 10.655365488574784
funnel_sort(full) 13359317188 1 243.479811 10.442839353760121
funnel_sort(full) 16031180625 1 242.346373 10.313576506162935


==> zakami_processed-sq_full_zakami_plus.csv <==
type size times div norm
sqare_sort(full) 1000 499999 41.963344 6.074816247135977
sqare_sort(full) 1200 416666 47.019971 6.631799921086908
sqare_sort(full) 1440 347222 46.235837 6.357715089871523
sqare_sort(full) 1728 289351 47.242973 6.33732364473739
sqare_sort(full) 2073 241196 47.871022 6.268505418952417
sqare_sort(full) 2487 201045 47.710521 6.102000694209995
sqare_sort(full) 2984 167560 48.438689 6.05406426107535
sqare_sort(full) 3580 139664 48.474645 5.923737691389316
sqare_sort(full) 4296 116387 49.410297 5.906479413975111
sqare_sort(full) 5155 96993 49.110149 5.7454075743487065
sqare_sort(full) 6186 80827 50.173587 5.74723188894715
sqare_sort(full) 7423 67358 50.291872 5.642948999441516
sqare_sort(full) 8907 56135 50.887835 5.595394573862958
sqare_sort(full) 10688 46781 51.882255 5.592642392788561
sqare_sort(full) 12825 38986 53.077265 5.61120773315408
sqare_sort(full) 15390 32488 52.918977 5.488681631425643
sqare_sort(full) 18468 27073 53.131871 5.408487470499059
sqare_sort(full) 22161 22562 54.35419 5.432111242863132
sqare_sort(full) 26593 18801 54.185468 5.318347379129689
sqare_sort(full) 31911 15668 56.517982 5.4497718564001545
sqare_sort(full) 38293 13057 56.611992 5.364528748573057
sqare_sort(full) 45951 10881 55.782044 5.1961178066930955
sqare_sort(full) 55141 9067 57.022411 5.222957061522762
sqare_sort(full) 66169 7556 58.00568 5.225752306155472
sqare_sort(full) 79402 6297 59.779758 5.298553498795566
sqare_sort(full) 95282 5247 60.864959 5.30894921783743
sqare_sort(full) 114338 4372 61.241999 5.258216697556995
sqare_sort(full) 137205 3644 64.321223 5.437481153688983
sqare_sort(full) 164646 3036 65.581843 5.459897070362387
sqare_sort(full) 197575 2530 64.27542 5.271124044325338
sqare_sort(full) 237090 2108 65.164499 5.265309612566317
sqare_sort(full) 284508 1757 66.351901 5.283418642537197
sqare_sort(full) 341409 1464 68.287246 5.359714510302801
sqare_sort(full) 409690 1220 69.834615 5.403835928473442
sqare_sort(full) 491628 1017 74.037165 5.6493297834958245
sqare_sort(full) 589953 847 71.834762 5.406069627183023
sqare_sort(full) 707943 706 74.590397 5.5374713296837506
sqare_sort(full) 849531 588 73.516212 5.384840625823736
sqare_sort(full) 1019437 490 90.863935 6.567799366142231
sqare_sort(full) 1223324 408 89.653404 6.396010387112503
sqare_sort(full) 1467988 340 92.395412 6.506992579795111
sqare_sort(full) 1761585 283 90.982403 6.326251264976494
sqare_sort(full) 2113902 236 94.932999 6.518312180194962
sqare_sort(full) 2536682 197 93.983545 6.373335337689982
sqare_sort(full) 3044018 164 94.094329 6.3029198049195285
sqare_sort(full) 3652821 136 94.728724 6.268854437645159
sqare_sort(full) 4383385 114 97.985275 6.407058722441979
sqare_sort(full) 5260062 95 99.473943 6.427770163281038
sqare_sort(full) 6312074 79 98.273709 6.276271985771976
sqare_sort(full) 7574488 66 102.394574 6.4641829897164635
sqare_sort(full) 9089385 55 100.018266 6.242317404318586
sqare_sort(full) 10907262 45 100.641149 6.210523022643493
sqare_sort(full) 13088714 38 101.460593 6.191430873058948
sqare_sort(full) 15706456 31 104.181795 6.287532932950616
sqare_sort(full) 18847747 26 101.621942 6.066292067506049
sqare_sort(full) 22617296 22 106.853841 6.309933756234778
sqare_sort(full) 27140755 18 104.836732 6.12487622719437
sqare_sort(full) 32568906 15 103.282182 5.970458789117338
sqare_sort(full) 39082687 12 107.973596 6.176558640481206
sqare_sort(full) 46899224 10 107.375083 6.078920483086441
sqare_sort(full) 56279068 152 129.404884 7.251266014429771
sqare_sort(full) 67534881 127 130.641105 7.246504515257342
sqare_sort(full) 81041857 105 130.903153 7.188343160917755
sqare_sort(full) 97250228 88 133.556397 7.261342066364248
sqare_sort(full) 116700273 73 135.283478 7.2830475444235825
sqare_sort(full) 140040327 61 135.073594 7.201067249979709
sqare_sort(full) 168048392 51 135.492154 7.153846500912802
sqare_sort(full) 201658070 42 136.073241 7.116025653917107
sqare_sort(full) 241989684 35 136.714277 7.0820246653793415
sqare_sort(full) 290387620 29 137.370976 7.049463695241852
sqare_sort(full) 348465144 24 137.751803 7.003480678663802
sqare_sort(full) 418158172 20 186.575745 9.398633040675035
sqare_sort(full) 501789806 17 197.72433 9.869590249051397
sqare_sort(full) 602147767 14 206.497941 10.21457280296431
sqare_sort(full) 722577320 11 208.619015 10.227257033827552
sqare_sort(full) 867092784 9 205.474566 9.983868373564668
sqare_sort(full) 1040511340 8 211.292308 10.17639699654339
sqare_sort(full) 1248613608 6 218.67945 10.440502335070894
sqare_sort(full) 1498336329 5 217.642402 10.301320710918224
sqare_sort(full) 1798003594 4 216.948936 10.180643764387039
sqare_sort(full) 2157604312 3 214.528651 9.981668181768647
sqare_sort(full) 2589125174 3 214.189979 9.882079414895918
sqare_sort(full) 3106950208 2 209.619434 9.590534917221587
sqare_sort(full) 3728340249 2 211.916267 9.615412000943332
sqare_sort(full) 4474008298 1 220.361697 9.916576093881387
sqare_sort(full) 5368809957 1 219.143204 9.781487901298267
sqare_sort(full) 6442571948 1 218.762737 9.685684104823666
sqare_sort(full) 7731086337 1 218.145614 9.581020626317507
sqare_sort(full) 9277303604 1 219.808077 9.577344786667089
sqare_sort(full) 11132764324 1 219.375327 9.483155036227398
sqare_sort(full) 13359317188 1 219.036338 9.394459774613113
sqare_sort(full) 16031180625 1 220.369859 9.378318199335455


==> zakami_processed-std_full_zakami_plus.csv <==
type size times div norm
std::sort(full) 1000 499999 23.887868 3.45812308561109
std::sort(full) 1200 416666 24.313051 3.4291660814333973
std::sort(full) 1440 347222 24.84907 3.4169016407829664
std::sort(full) 1728 289351 25.468797 3.416465966930504
std::sort(full) 2073 241196 26.037076 3.4094436504755614
std::sort(full) 2487 201045 26.538276 3.3941481916564364
std::sort(full) 2984 167560 26.616247 3.3266067487221633
std::sort(full) 3580 139664 27.089938 3.310466467325335
std::sort(full) 4296 116387 27.570422 3.295752907083447
std::sort(full) 5155 96993 28.239445 3.303739135436215
std::sort(full) 6186 80827 28.662143 3.283161362474709
std::sort(full) 7423 67358 29.176395 3.273708104811856
std::sort(full) 8907 56135 29.773021 3.273705791392145
std::sort(full) 10688 46781 31.290056 3.372908399188279
std::sort(full) 12825 38986 31.859612 3.368125716908897
std::sort(full) 15390 32488 32.465929 3.3673203499279496
std::sort(full) 18468 27073 32.898618 3.3488706477085066
std::sort(full) 22161 22562 32.236853 3.2217235067954486
std::sort(full) 26593 18801 32.797444 3.219095576318594
std::sort(full) 31911 15668 33.399329 3.220545333816935
std::sort(full) 38293 13057 33.88483 3.210912357147065
std::sort(full) 45951 10881 34.320988 3.197012588676386
std::sort(full) 55141 9067 34.79892 3.1874005633919213
std::sort(full) 66169 7556 35.321776 3.1821513408601882
std::sort(full) 79402 6297 35.769605 3.170423769920336
std::sort(full) 95282 5247 36.36684 3.172099512516208
std::sort(full) 114338 4372 36.820108 3.161361644832199
std::sort(full) 137205 3644 37.314648 3.154443988985382
std::sort(full) 164646 3036 37.697421 3.138430227984253
std::sort(full) 197575 2530 39.769386 3.2614235235282085
std::sort(full) 237090 2108 40.24105 3.251488013201203
std::sort(full) 284508 1757 40.874648 3.2547353428554486
std::sort(full) 341409 1464 41.242444 3.2370279736738934
std::sort(full) 409690 1220 41.892672 3.241675007349197
std::sort(full) 491628 1017 42.365098 3.2326252620845137
std::sort(full) 589953 847 42.846168 3.2244746278407823
std::sort(full) 707943 706 43.358267 3.21884813694279
std::sort(full) 849531 588 43.937951 3.218322287337827
std::sort(full) 1019437 490 44.465608 3.2140495790494756
std::sort(full) 1223324 408 45.014603 3.211410337077058
std::sort(full) 1467988 340 45.611505 3.2122127945951218
std::sort(full) 1761585 283 46.070691 3.2034190965157423
std::sort(full) 2113902 236 46.594146 3.1992583463794544
std::sort(full) 2536682 197 47.047159 3.1904236107780277
std::sort(full) 3044018 164 47.693902 3.1947816907190134
std::sort(full) 3652821 136 48.240898 3.1924336646114595
std::sort(full) 4383385 114 48.708952 3.1849797408090925
std::sort(full) 5260062 95 49.151848 3.1760757894610125
std::sort(full) 6312074 79 49.880042 3.1855998256230422
std::sort(full) 7574488 66 50.364274 3.1795032740721116
std::sort(full) 9089385 55 50.978469 3.1816566814327243
std::sort(full) 10907262 45 50.195901 3.097567962015552
std::sort(full) 13088714 38 51.22318 3.1257926717248306
std::sort(full) 15706456 31 51.590446 3.1135634421600282
std::sort(full) 18847747 26 52.279934 3.120835349849344
std::sort(full) 22617296 22 52.615316 3.107040003581713
std::sort(full) 27140755 18 53.43113 3.121606823161294
std::sort(full) 32568906 15 54.37284 3.1431442885983056
std::sort(full) 39082687 12 54.488455 3.1169762794296614
std::sort(full) 46899224 10 54.186493 3.067707823837678
std::sort(full) 56279068 152 141.853966 7.948856417721268
std::sort(full) 67534881 127 141.058047 7.824319723098502
std::sort(full) 81041857 105 139.267212 7.64764245915668
std::sort(full) 97250228 88 146.057092 7.940993692952297
std::sort(full) 116700273 73 142.366799 7.664381350872689
std::sort(full) 140040327 61 152.0112 8.104047886296083
std::sort(full) 168048392 51 147.48949 7.787293513378742
std::sort(full) 201658070 42 146.32425 7.652107858518489
std::sort(full) 241989684 35 145.121261 7.517520279706801
std::sort(full) 290387620 29 146.893881 7.538150425332035
std::sort(full) 348465144 24 164.575421 8.36722827618061
std::sort(full) 418158172 20 164.696108 8.296460412468855
std::sort(full) 501789806 17 155.06673 7.740297242935584
std::sort(full) 602147767 14 159.07922 7.868970829732274
std::sort(full) 722577320 11 143.54384 7.037037095121058
std::sort(full) 867092784 9 265.265628 12.889075108122968
std::sort(full) 1040511340 8 279.850871 13.478358914629547
std::sort(full) 1248613608 6 335.634078 16.02431492802989
std::sort(full) 1498336329 5 303.888732 14.38348070044861
std::sort(full) 1798003594 4 375.499302 17.62084985490773
std::sort(full) 2157604312 3 370.077333 17.219094616876607
std::sort(full) 2589125174 3 410.134359 18.922361939329722
std::sort(full) 3106950208 2 413.185626 18.904121139107072
std::sort(full) 3728340249 2 503.8052937 22.859479056328222
std::sort(full) 4474008298 1 494.0449958 22.232696795087808
std::sort(full) 5368809957 1 519.001604 23.1657099906251
std::sort(full) 6442571948 1 567.6565557 25.132900392183522
std::sort(full) 7731086337 1 563.623752 24.754523798926634
std::sort(full) 9277303604 1 571.391426 24.89632214446503
std::sort(full) 11132764324 1 622.725843 26.91918820129851
std::sort(full) 13359317188 1 636.830482 27.313633897570362
std::sort(full) 16031180625 1 643.272637 27.37586485777808

